Block-Sparse Global Attention for Efficient Multi-View Geometry Transformers

Efficient and accurate feed-forward multi-view reconstruction has long been an important task in computer vision. Recent transformer-based models like VGGT, $\pi^3$ and MapAnything have demonstrated remarkable performance with relatively simple architectures. However, their scalability is fundamentally constrained by the quadratic complexity of global attention, which imposes a significant runtime bottleneck when processing large image sets. In this work, we empirically analyze the global attention matrix of these models and observe that the probability mass concentrates on a small subset of patch-patch interactions corresponding to cross-view geometric correspondences. Building on this insight and inspired by recent advances in large language models, we propose a training-free, block-sparse replacement for dense global attention, implemented with highly optimized kernels. Our method accelerates inference by more than $3\times$ while maintaining comparable task performance. Evaluations on a comprehensive suite of multi-view benchmarks demonstrate that our approach seamlessly integrates into existing global attention-based architectures such as VGGT, $\pi^3$ , and MapAnything, while substantially improving scalability to large image collections.

==> fig/ablation_learned_projection/mv_recon_eth3d.csv <==
method,acc,comp,cham,nc,acc_med,comp_med,cham_med,nc_med,sparsity_real,sparsity,sparsity_no_hilbert,type
vggt_ratio10_cdf0.97,0.23462682962417603,0.19149209558963776,0.2130594551563263,0.8842786550521851,0.14883822202682495,0.12914220988750458,0.13899022340774536,0.976612389087677,7.58,7.35,7.11,vggt
vggt_ratio30_cdf0.97,0.21584098041057587,0.17395931482315063,0.19490014016628265,0.8883068561553955,0.13236293196678162,0.10915866494178772,0.12076079100370407,0.9792712330818176,11.48,10.93,10.37,vggt
vggt_ratio50_cdf0.97,0.23939165472984314,0.186492457985878,0.21294206380844116,0.8839998841285706,0.1372537761926651,0.10694300383329391,0.12209837883710861,0.9754229784011841,13.75,13.18,12.13,vggt
vggt_ratio40_cdf0.95,0.2137165665626526,0.1716540902853012,0.1926853358745575,0.8876551985740662,0.12927183508872986,0.10391872376203537,0.1165952980518341,0.9791030883789062,16.43,16.25,14.97,vggt
vggt_ratio60_cdf0.95,0.24372850358486176,0.18367686867713928,0.21370264887809753,0.8765126466751099,0.13627658784389496,0.10343606770038605,0.1198563277721405,0.9706040620803833,18.67,18.5,16.68,vggt
vggt_ratio50_cdf0.93,0.20033065974712372,0.16369210183620453,0.18201138079166412,0.8877881765365601,0.1213885024189949,0.10171560198068619,0.11155205219984055,0.9790993332862854,21.0,20.64,19.22,vggt
vggt_ratio50_cdf0.9,0.19454774260520935,0.15872547030448914,0.17663660645484924,0.8848097920417786,0.11143215745687485,0.09366222470998764,0.10254718363285065,0.9783565998077393,25.38,25.2,23.57,vggt
vggt_ratio70_cdf0.9,0.2346254140138626,0.18444162607192993,0.20953352749347687,0.8718674182891846,0.13977204263210297,0.10578019171953201,0.12277611345052719,0.9707677364349365,27.76,27.61,25.4,vggt
vggt_ratio50_cdf0.85,0.19643543660640717,0.15781714022159576,0.17712625861167908,0.8864113092422485,0.11492054909467697,0.0924384593963623,0.10367950052022934,0.9783931374549866,31.58,31.42,29.83,vggt
vggt_ratio70_cdf0.85,0.22626134753227234,0.1737474799156189,0.20000441372394562,0.8735741376876831,0.1409308910369873,0.09823977202177048,0.11958534270524979,0.9736951589584351,34.54,34.45,32.19,vggt
vggt_ratio70_cdf0.8,0.19876649975776672,0.1802430897951126,0.18950478732585907,0.8746806383132935,0.10400959849357605,0.09527678787708282,0.09964318573474884,0.9753143787384033,40.44,40.39,38.18,vggt
vggt_ratio70_cdf0.75,0.20564185082912445,0.1957923322916031,0.20071706175804138,0.8686654567718506,0.1047918051481247,0.1024579107761383,0.1036248579621315,0.9716835021972656,45.71,45.68,43.61,vggt
vggt_ratio70_cdf0.7,0.2094506323337555,0.19802750647068024,0.20373907685279846,0.8645184636116028,0.11021125316619873,0.10595477372407913,0.10808300971984863,0.9696090221405029,50.49,50.73,48.58,vggt
vggt_ratio60_cdf0.6,0.22086331248283386,0.1842266023159027,0.2025449573993683,0.8613043427467346,0.1256033480167389,0.10314113646745682,0.11437225341796875,0.9698816537857056,0.0,55.65,0.0,vggt
vggt_ratio60_cdf0.4,0.20186886191368103,0.16881810128688812,0.18534348905086517,0.858479917049408,0.11266925930976868,0.08766892552375793,0.10016907751560211,0.9698506593704224,0.0,60.04,0.0,vggt
vggt_ratio80_cdf0.5,0.22584567964076996,0.17954285442829132,0.20269426703453064,0.8461347222328186,0.1269487738609314,0.07612789422273636,0.10153833776712418,0.9610487222671509,0.0,69.13,0.0,vggt
vggt_ratio80_cdf0.4,0.3312370181083679,0.19967485964298248,0.2654559314250946,0.8348668217658997,0.23059113323688507,0.09511994570493698,0.16285555064678192,0.9483194947242737,0.0,75.11,0.0,vggt

==> fig/ablation_learned_projection/mv_recon_nrgbd.csv <==
method,acc,comp,cham,nc,acc_med,comp_med,cham_med,nc_med,sparsity_real,sparsity,sparsity_no_hilbert,type
vggt_ratio10_cdf0.97,0.047256216406822205,0.048788879066705704,0.0480225495994091,0.8987299799919128,0.022042257711291313,0.020180482417345047,0.021111370995640755,0.9906328916549683,7.58,7.35,7.11,vggt
vggt_ratio30_cdf0.97,0.0472601056098938,0.04902485013008118,0.04814247786998749,0.899429440498352,0.021808037534356117,0.020392227917909622,0.021100131794810295,0.9905831217765808,11.48,10.93,10.37,vggt
vggt_ratio50_cdf0.97,0.04870222508907318,0.05087194964289665,0.04978708550333977,0.9000893831253052,0.02143118530511856,0.020400889217853546,0.020916037261486053,0.9905794858932495,13.75,13.18,12.13,vggt
vggt_ratio40_cdf0.95,0.04941149801015854,0.05108971893787384,0.05025060474872589,0.8914127349853516,0.028243161737918854,0.027227934449911118,0.027735548093914986,0.9895418882369995,16.43,16.25,14.97,vggt
vggt_ratio60_cdf0.95,0.05042744800448418,0.05274263024330139,0.051585037261247635,0.8974623084068298,0.022336697205901146,0.021447893232107162,0.02189229615032673,0.9902607798576355,18.67,18.5,16.68,vggt
vggt_ratio50_cdf0.93,0.049939218908548355,0.05225565284490585,0.05109743773937225,0.897217869758606,0.022662809118628502,0.021625284105539322,0.022144047543406487,0.9899368286132812,21.0,20.64,19.22,vggt
vggt_ratio50_cdf0.9,0.050776466727256775,0.053360238671302795,0.052068356424570084,0.8946298956871033,0.023385684937238693,0.0222469475120306,0.022816315293312073,0.9894747138023376,25.38,25.2,23.57,vggt
vggt_ratio70_cdf0.9,0.05706915631890297,0.061302416026592255,0.05918578431010246,0.8844341039657593,0.02554495632648468,0.025827275589108467,0.025686116889119148,0.9880205988883972,27.76,27.61,25.4,vggt
vggt_ratio50_cdf0.85,0.051494862884283066,0.05398164317011833,0.0527382493019104,0.8937403559684753,0.024126674979925156,0.022865042090415955,0.023495860397815704,0.9891030788421631,31.58,31.42,29.83,vggt
vggt_ratio70_cdf0.85,0.056212253868579865,0.06028138846158981,0.05824682489037514,0.8836358785629272,0.024799076840281487,0.024415604770183563,0.02460733987390995,0.9877480268478394,34.54,34.45,32.19,vggt
vggt_ratio70_cdf0.8,0.05740776285529137,0.06033853814005852,0.05887315794825554,0.884984016418457,0.02620605379343033,0.02487579546868801,0.025540923699736595,0.9877320528030396,40.44,40.39,38.18,vggt
vggt_ratio70_cdf0.75,0.05602952465415001,0.05887363851070404,0.05745158717036247,0.8821699619293213,0.025456836447119713,0.02431420236825943,0.024885522201657295,0.9872990846633911,45.71,45.68,43.61,vggt
vggt_ratio70_cdf0.7,0.057069141417741776,0.060017406940460205,0.05854327976703644,0.8782685399055481,0.02595529332756996,0.024914182722568512,0.025434736162424088,0.9860422611236572,50.49,50.73,48.58,vggt
vggt_ratio60_cdf0.6,0.05543908104300499,0.056781113147735596,0.05611009895801544,0.8810239434242249,0.024961262941360474,0.02252553217113018,0.0237433984875679,0.9867424368858337,0.0,55.65,0.0,vggt
vggt_ratio60_cdf0.4,0.057868506759405136,0.059312064200639725,0.05859029293060303,0.8774556517601013,0.025634175166487694,0.02345602959394455,0.024545101448893547,0.9859721660614014,0.0,60.04,0.0,vggt
vggt_ratio80_cdf0.5,0.07249727845191956,0.09408459067344666,0.0832909345626831,0.8462262749671936,0.04873162880539894,0.051378484815359116,0.05005505308508873,0.9687051773071289,0.0,69.13,0.0,vggt
vggt_ratio80_cdf0.4,0.08864933997392654,0.10814616084098816,0.09839776158332825,0.8436218500137329,0.06275652348995209,0.06070156395435333,0.06172903999686241,0.9636385440826416,0.0,75.11,0.0,vggt

==> fig/ablation_learned_projection/relpose_co3d.csv <==
method,AUC30,AUC15,AUC5,AUC3,ATE,RPEtrans,RPErot,sparsity_real,sparsity,sparsity_no_hilbert,type
vggt_ratio10_cdf0.97,0.9078522740982026,0.8476993605983835,0.6796977922547955,0.5655718422005067,0.28924,0.5005,1.86602,7.58,7.35,7.11,vggt
vggt_ratio30_cdf0.97,0.9075548920255759,0.84717637833273,0.6791187115454217,0.564938472674629,0.28955,0.50111,1.86231,11.48,10.93,10.37,vggt
vggt_ratio50_cdf0.97,0.9071278200024129,0.846530341416335,0.6778700687658343,0.5636415731692606,0.29077,0.50275,1.86427,13.75,13.18,12.13,vggt
vggt_ratio40_cdf0.95,0.9055504282784411,0.8435667752442997,0.6696217879116901,0.55036494148872,0.29267,0.50773,1.91369,16.43,16.25,14.97,vggt
vggt_ratio60_cdf0.95,0.9046558692242729,0.8419157920135117,0.666384364820847,0.5467426710097719,0.33598,0.55797,2.25725,18.67,18.5,16.68,vggt
vggt_ratio50_cdf0.93,0.9026390396911571,0.8379804560260588,0.6550235251538183,0.5284081312582941,0.33713,0.56626,2.26266,21.0,20.64,19.22,vggt
vggt_ratio50_cdf0.9,0.8980968753770054,0.8294173000361924,0.6319001085776329,0.49252020750392084,0.30824,0.5369,2.18211,25.38,25.2,23.57,vggt
vggt_ratio70_cdf0.9,0.8967710218361682,0.8270653878634334,0.627730727470141,0.48810773314030637,0.30891,0.53797,2.16398,27.76,27.61,25.4,vggt
vggt_ratio50_cdf0.85,0.8898449752684282,0.8132555193630114,0.5873724212812161,0.42557606466401254,0.31026,0.55204,2.32704,31.58,31.42,29.83,vggt
vggt_ratio70_cdf0.85,0.887890879478827,0.8099101218482326,0.5813174086138255,0.41898902159488477,0.31367,0.55782,2.32626,34.54,34.45,32.19,vggt
vggt_ratio70_cdf0.8,0.8781095427675233,0.7914314151284836,0.5322312703583061,0.35229219447460486,0.3235,0.58572,2.57162,40.44,40.39,38.18,vggt
vggt_ratio70_cdf0.75,0.8682208348413563,0.7726088792375438,0.4832808541440464,0.2940433104113886,0.33193,0.61249,2.79532,45.71,45.68,43.61,vggt
vggt_ratio70_cdf0.7,0.8578151767402583,0.7530365544697794,0.4342671009771987,0.24390155627940646,0.34418,0.64557,3.06713,50.49,50.73,48.58,vggt
vggt_ratio60_cdf0.6,0.8381885631559899,0.7156502593799009,0.3466268548678972,0.1699300277476173,0.35894,0.70037,3.50631,0.0,55.65,0.0,vggt
vggt_ratio60_cdf0.4,0.8186669079502955,0.6788551091808421,0.2748841838581252,0.11960429484859451,0.37869,0.75459,3.94922,0.0,60.04,0.0,vggt
vggt_ratio80_cdf0.5,0.8131306550850527,0.6709198938352032,0.265752804922186,0.11371094221257087,0.41727,0.80682,4.15816,0.0,69.13,0.0,vggt
vggt_ratio80_cdf0.4,0.7931816262516589,0.6339908312221015,0.20971226927252987,0.08132766316805405,0.44453,0.86833,4.69713,0.0,75.11,0.0,vggt

==> fig/ablation_learned_projection/relpose_scannet.csv <==
method,AUC30,AUC15,AUC5,AUC3,ATE,RPEtrans,RPErot,sparsity_real,sparsity,sparsity_no_hilbert,type
vggt_ratio10_cdf0.97,0.7453646594239468,0.5756308160898168,0.26919701437033494,0.1572059748010023,0.03524,0.01537,0.38143,7.58,7.35,7.11,vggt
vggt_ratio30_cdf0.97,0.7446014290647326,0.5748470440318395,0.26881982628097856,0.157003214067522,0.03538,0.01537,0.38249,11.48,10.93,10.37,vggt
vggt_ratio50_cdf0.97,0.7440292719207375,0.5741562408691264,0.2679209498764842,0.15624352538050842,0.03563,0.01543,0.38493,13.75,13.18,12.13,vggt
vggt_ratio40_cdf0.95,0.7436442921525398,0.573691927643637,0.267083698568279,0.15523149254920712,0.03561,0.01544,0.38402,16.43,16.25,14.97,vggt
vggt_ratio60_cdf0.95,0.7429482650233308,0.5726660822907536,0.26608282200440936,0.15438503289328057,0.03602,0.01553,0.38579,18.67,18.5,16.68,vggt
vggt_ratio50_cdf0.93,0.7421843263296766,0.5717431225152956,0.26494860148218985,0.15301706200582607,0.03597,0.01554,0.38662,21.0,20.64,19.22,vggt
vggt_ratio50_cdf0.9,0.7403039640166106,0.5692184414871482,0.26179084654819773,0.14965158799727293,0.03622,0.01566,0.38946,25.38,25.2,23.57,vggt
vggt_ratio70_cdf0.9,0.7390541078970436,0.5676264598330101,0.2607591574361835,0.14927174365376614,0.03667,0.01587,0.3925,27.76,27.61,25.4,vggt
vggt_ratio50_cdf0.85,0.7363088692326082,0.5635027138063237,0.2547092729832391,0.1426594416553776,0.03669,0.0159,0.3957,31.58,31.42,29.83,vggt
vggt_ratio70_cdf0.85,0.7348543044598507,0.5621142012201061,0.2545812415331899,0.1431003798443435,0.0373,0.01616,0.40022,34.54,34.45,32.19,vggt
vggt_ratio70_cdf0.8,0.7295575566003492,0.5546138249174348,0.24626663479161684,0.13521573210791477,0.0381,0.01654,0.40972,40.44,40.39,38.18,vggt
vggt_ratio70_cdf0.75,0.7235362711504237,0.5461224887330551,0.2369320264562913,0.12653952063466764,0.03899,0.01692,0.41799,45.71,45.68,43.61,vggt
vggt_ratio70_cdf0.7,0.7167564480569502,0.5364294631710361,0.22649241639440057,0.11715763097546505,0.03997,0.01734,0.4281,50.49,50.73,48.58,vggt
vggt_ratio60_cdf0.6,0.7026299572343082,0.516073879282103,0.20266050415703774,0.09679921374877147,0.04116,0.01814,0.47933,0.0,55.65,0.0,vggt
vggt_ratio60_cdf0.4,0.6840507875793557,0.4894254522272691,0.17586580604032193,0.0766267343126057,0.0433,0.01897,0.48076,0.0,60.04,0.0,vggt
vggt_ratio80_cdf0.5,0.6844658715612578,0.4922214253459771,0.18259356655244774,0.0809732515207055,0.04444,0.01914,0.48446,0.0,69.13,0.0,vggt
vggt_ratio80_cdf0.4,0.6679382155284618,0.46995085929821767,0.15926634260366032,0.06419280863459682,0.04725,0.02174,0.64016,0.0,75.11,0.0,vggt

==> fig/ablation_special_token/mv_recon_NRGBD.csv <==
method,acc,comp,cham,nc,acc_med,comp_med,cham_med,nc_med,sparsity_real,sparsity,sparsity_no_hilbert,type
free_vggt_ratio10_cdf0.97_avgpool,0.048222169280052185,0.04965349659323692,0.0489378347992897,0.8951124548912048,0.021275781095027924,0.019736433401703835,0.020506106317043304,0.9906587600708008,0.0,7.16,0.0,free_vggt
free_vggt_ratio30_cdf0.97_avgpool,0.047989264130592346,0.04933052137494087,0.04865988716483116,0.8954654335975647,0.022419458255171776,0.021089226007461548,0.021754341199994087,0.9906131029129028,0.0,10.63,0.0,free_vggt
free_vggt_ratio50_cdf0.97_avgpool,0.05108183994889259,0.05232701078057289,0.05170442536473274,0.8863271474838257,0.026641152799129486,0.024888643994927406,0.02576489932835102,0.9888602495193481,0.0,12.44,0.0,free_vggt
free_vggt_ratio40_cdf0.95_avgpool,0.04884892702102661,0.0499311201274395,0.049390025436878204,0.8894760608673096,0.025853989645838737,0.02498159185051918,0.025417789816856384,0.9898419976234436,0.0,15.38,0.0,free_vggt
free_vggt_ratio60_cdf0.93_avgpool,0.04689919948577881,0.05348532274365425,0.05019225552678108,0.8916506171226501,0.02302277833223343,0.023672867566347122,0.023347822949290276,0.9889308214187622,0.0,20.67,0.0,free_vggt
free_vggt_ratio50_cdf0.9_avgpool,0.048507366329431534,0.04932026565074921,0.04891381040215492,0.8902122974395752,0.024888886138796806,0.023290764540433884,0.02408982627093792,0.9893370866775513,0.0,24.24,0.0,free_vggt
free_vggt_ratio50_cdf0.88_avgpool,0.049935486167669296,0.05047035589814186,0.05020292103290558,0.8869699835777283,0.02610784024000168,0.024049993604421616,0.025078918784856796,0.9885639548301697,0.0,26.92,0.0,free_vggt
free_vggt_ratio50_cdf0.85_avgpool,0.04717320203781128,0.04812534153461456,0.04764927178621292,0.8909819722175598,0.024723496288061142,0.022961875423789024,0.02384268492460251,0.9890773296356201,0.0,30.58,0.0,free_vggt
free_vggt_ratio50_cdf0.8_avgpool,0.04714204743504524,0.050995923578739166,0.049068987369537354,0.8875806927680969,0.02730916067957878,0.027743374928832054,0.027526266872882843,0.9883025288581848,0.0,35.96,0.0,free_vggt
free_vggt_ratio50_cdf0.75_avgpool,0.047124121338129044,0.051494911313056946,0.049309518188238144,0.8846403360366821,0.027582598850131035,0.028255442157387733,0.027919024229049683,0.9872961044311523,0.0,40.61,0.0,free_vggt
free_vggt_ratio50_cdf0.7_avgpool,0.04705944284796715,0.05044359713792801,0.04875151813030243,0.8878321051597595,0.026699762791395187,0.026304181665182114,0.02650197222828865,0.9877868294715881,0.0,44.5,0.0,free_vggt
free_vggt_ratio70_cdf0.7_avgpool,0.06537355482578278,0.0825858935713768,0.07397972047328949,0.87060546875,0.041244328022003174,0.05151444673538208,0.04637938737869263,0.9809232354164124,0.0,49.61,0.0,free_vggt
free_vggt_ratio60_cdf0.6_avgpool,0.05579819157719612,0.06515880674123764,0.06047850102186203,0.8814660310745239,0.03758484125137329,0.039844170212745667,0.03871450573205948,0.9815939664840698,0.0,54.93,0.0,free_vggt
free_vggt_ratio60_cdf0.4_avgpool,0.06652837246656418,0.08281279355287552,0.07467058300971985,0.877181351184845,0.048762284219264984,0.05185645818710327,0.050309374928474426,0.9772005081176758,0.0,60.09,0.0,free_vggt
free_vggt_ratio80_cdf0.5_avgpool,0.12094224989414215,0.1371488869190216,0.12904556095600128,0.8154659271240234,0.08776886016130447,0.09366194158792496,0.09071540087461472,0.9212726950645447,0.0,67.97,0.0,free_vggt
free_vggt_ratio80_cdf0.4_avgpool,0.14633774757385254,0.12421752512454987,0.1352776288986206,0.8014870285987854,0.11680381745100021,0.08817108720541,0.10248743742704391,0.9254435300827026,0.0,74.51,0.0,free_vggt


==> fig/ablation_special_token/mv_recon_eth3d.csv <==
method,acc,comp,cham,nc,acc_med,comp_med,cham_med,nc_med,sparsity_real,sparsity,sparsity_no_hilbert,type
free_vggt_ratio10_cdf0.97_avgpool,0.23688530921936035,0.19231359660625458,0.21459946036338806,0.8857045769691467,0.15568000078201294,0.12811748683452606,0.1418987512588501,0.9773029685020447,0.0,7.16,0.0,free_vggt
free_vggt_ratio30_cdf0.97_avgpool,0.2586107552051544,0.1953362673521042,0.2269735038280487,0.8805070519447327,0.17503391206264496,0.12976767122745514,0.15240079164505005,0.9746621251106262,0.0,10.63,0.0,free_vggt
free_vggt_ratio50_cdf0.97_avgpool,0.24192211031913757,0.1874045431613922,0.2146632969379425,0.8812002539634705,0.1644061654806137,0.12371662259101868,0.1440613865852356,0.975402295589447,0.0,12.44,0.0,free_vggt
free_vggt_ratio40_cdf0.95_avgpool,0.2658064067363739,0.18848484754562378,0.22714561223983765,0.8770335912704468,0.1846829503774643,0.11807545274496078,0.15137919783592224,0.9690739512443542,0.0,15.38,0.0,free_vggt
free_vggt_ratio60_cdf0.93_avgpool,0.30513298511505127,0.1882345825433731,0.2466837614774704,0.8713439702987671,0.21682053804397583,0.11474229395389557,0.1657814234495163,0.9605277180671692,0.0,20.67,0.0,free_vggt
free_vggt_ratio50_cdf0.9_avgpool,0.2498636245727539,0.18133249878883362,0.21559807658195496,0.8775709867477417,0.16696959733963013,0.11348215490579605,0.1402258723974228,0.9706426858901978,0.0,24.24,0.0,free_vggt
free_vggt_ratio50_cdf0.88_avgpool,0.24677784740924835,0.1812894642353058,0.21403366327285767,0.87631756067276,0.162819042801857,0.11377321928739548,0.13829614222049713,0.9705384373664856,0.0,26.92,0.0,free_vggt
free_vggt_ratio50_cdf0.85_avgpool,0.24346719682216644,0.17984157800674438,0.211654394865036,0.8758850693702698,0.15855327248573303,0.1152702048420906,0.13691173493862152,0.9708362817764282,0.0,30.58,0.0,free_vggt
free_vggt_ratio50_cdf0.8_avgpool,0.2528025209903717,0.180996835231781,0.21689969301223755,0.8730576038360596,0.16668613255023956,0.1144699975848198,0.14057804644107819,0.9687821865081787,0.0,35.96,0.0,free_vggt
free_vggt_ratio50_cdf0.75_avgpool,0.2562751770019531,0.18684948980808258,0.22156231105327606,0.8688014149665833,0.1723143458366394,0.11836159974336624,0.14533798396587372,0.9662908315658569,0.0,40.61,0.0,free_vggt
free_vggt_ratio50_cdf0.7_avgpool,0.26797086000442505,0.1906578689813614,0.22931435704231262,0.864120364189148,0.18261505663394928,0.12085927277803421,0.15173715353012085,0.9624234437942505,0.0,44.5,0.0,free_vggt
free_vggt_ratio70_cdf0.7_avgpool,0.33808740973472595,0.23936983942985535,0.28872862458229065,0.8479442000389099,0.2355748862028122,0.14323467016220093,0.18940475583076477,0.9507197141647339,0.0,49.61,0.0,free_vggt
free_vggt_ratio60_cdf0.6_avgpool,0.3008731007575989,0.20169948041439056,0.2512862980365753,0.8563488721847534,0.2083749622106552,0.12627607583999634,0.16732549667358398,0.9608712792396545,0.0,54.93,0.0,free_vggt
free_vggt_ratio60_cdf0.4_avgpool,0.3219447135925293,0.2158135026693344,0.26887911558151245,0.8511232733726501,0.22858215868473053,0.1337888240814209,0.1811854988336563,0.9569147825241089,0.0,60.09,0.0,free_vggt
free_vggt_ratio80_cdf0.5_avgpool,0.48756086826324463,0.32072189450263977,0.404141366481781,0.7972540259361267,0.36728566884994507,0.18280459940433502,0.2750451862812042,0.8953794836997986,0.0,67.97,0.0,free_vggt
free_vggt_ratio80_cdf0.4_avgpool,0.4643619656562805,0.33180707693099976,0.39808449149131775,0.802991509437561,0.3573119044303894,0.20386585593223572,0.280588835477829,0.9145130515098572,0.0,74.51,0.0,free_vggt


==> fig/ablation_special_token/relpose_co3d.csv <==
method,AUC30,AUC15,AUC5,AUC3,ATE,RPEtrans,RPErot,sparsity_real,sparsity,sparsity_no_hilbert,type
free_vggt_ratio10_cdf0.97_avgpool,0.9078230184581974,0.8476999638074555,0.6803619254433586,0.5668989021594885,0.28939,0.50049,1.86265,0.0,7.16,0.0,free_vggt
free_vggt_ratio30_cdf0.97_avgpool,0.9066772228254312,0.8455905416817467,0.6751954397394136,0.5603118590903607,0.29183,0.50575,1.87224,0.0,10.63,0.0,free_vggt
free_vggt_ratio50_cdf0.97_avgpool,0.9040098323078782,0.8410013270599591,0.6661237785016286,0.5490740740740742,0.3017,0.52134,1.91022,0.0,12.44,0.0,free_vggt
free_vggt_ratio40_cdf0.95_avgpool,0.9038729038484736,0.8405615876462781,0.6635595367354326,0.5440825190010857,0.29702,0.51636,1.92505,0.0,15.38,0.0,free_vggt
free_vggt_ratio60_cdf0.93_avgpool,0.8980166485703942,0.8302358547472554,0.6404234527687296,0.5129207383279044,0.31088,0.53884,2.01041,0.0,20.67,0.0,free_vggt
free_vggt_ratio50_cdf0.9_avgpool,0.8968069127759684,0.8277657135963327,0.632251176257691,0.4983321269151888,0.30829,0.5377,2.06717,0.0,24.24,0.0,free_vggt
free_vggt_ratio50_cdf0.88_avgpool,0.8941362046085174,0.8228567981662442,0.6200904813608397,0.4803414163349016,0.31227,0.54615,2.14059,0.0,26.92,0.0,free_vggt
free_vggt_ratio50_cdf0.85_avgpool,0.8899435999517433,0.8151670889130173,0.60062070213536,0.45179454698998667,0.31776,0.55966,2.25824,0.0,30.58,0.0,free_vggt
free_vggt_ratio50_cdf0.8_avgpool,0.8828399083122208,0.8018952829050549,0.5665309446254072,0.4023525153818313,0.3233,0.57973,2.39453,0.0,35.96,0.0,free_vggt
free_vggt_ratio50_cdf0.75_avgpool,0.874851610568223,0.7871588852696344,0.5289087947882736,0.3518247074435999,0.33233,0.60418,2.58466,0.0,40.61,0.0,free_vggt
free_vggt_ratio50_cdf0.7_avgpool,0.8663566172035224,0.7713065508505247,0.48838762214983705,0.3009952949692363,0.34128,0.62956,2.7846,0.0,44.5,0.0,free_vggt
free_vggt_ratio70_cdf0.7_avgpool,0.86004131982145,0.7613843648208468,0.4734274339486066,0.28825551936301125,0.36374,0.65936,2.84391,0.0,49.61,0.0,free_vggt
free_vggt_ratio60_cdf0.6_avgpool,0.8459588008203645,0.734322596211847,0.40261853058270003,0.20996199782844738,0.36782,0.69214,3.21776,0.0,54.93,0.0,free_vggt
free_vggt_ratio60_cdf0.4_avgpool,0.8246468210881889,0.6957763300760045,0.3216576185305827,0.14124442031608156,0.39969,0.76344,3.71808,0.0,60.09,0.0,free_vggt
free_vggt_ratio80_cdf0.5_avgpool,0.8104530100132706,0.6748190372783207,0.2982392327180601,0.12824526480878273,0.47437,0.88448,4.15274,0.0,67.97,0.0,free_vggt
free_vggt_ratio80_cdf0.4_avgpool,0.7870524188683795,0.634895041621426,0.2345747376040536,0.08772167933405718,0.53357,0.98642,4.84253,0.0,74.51,0.0,free_vggt


==> fig/ablation_special_token/relpose_scannet.csv <==
method,AUC30,AUC15,AUC5,AUC3,ATE,RPEtrans,RPErot,sparsity_real,sparsity,sparsity_no_hilbert,type
free_vggt_ratio10_cdf0.97_avgpool,0.7438716675078137,0.5734303751516278,0.2682179190904986,0.1564507132042394,0.03533,0.01542,0.38598,0.0,7.16,0.0,free_vggt
free_vggt_ratio30_cdf0.97_avgpool,0.7421124303840059,0.5708256523317485,0.26642016628150983,0.15498711716737057,0.03562,0.01558,0.39009,0.0,10.63,0.0,free_vggt
free_vggt_ratio50_cdf0.97_avgpool,0.7407020479719499,0.5688309825484102,0.26466119478311684,0.1535244065485519,0.03616,0.01582,0.39268,0.0,12.44,0.0,free_vggt
free_vggt_ratio40_cdf0.95_avgpool,0.7401275001992189,0.5679963874943554,0.2641703190161235,0.153056905818082,0.03598,0.01574,0.39717,0.0,15.38,0.0,free_vggt
free_vggt_ratio60_cdf0.93_avgpool,0.7366375364128175,0.5630438901727451,0.259297686402635,0.1493797646558823,0.03662,0.01623,0.41117,0.0,20.67,0.0,free_vggt
free_vggt_ratio50_cdf0.9_avgpool,0.7349801223647744,0.5607240948813982,0.25660211969081204,0.14709804234069115,0.03659,0.01617,0.43253,0.0,24.24,0.0,free_vggt
free_vggt_ratio50_cdf0.88_avgpool,0.7330407026677647,0.5578719862583118,0.25333280208250325,0.14419829822650765,0.03675,0.01633,0.44936,0.0,26.92,0.0,free_vggt
free_vggt_ratio50_cdf0.85_avgpool,0.7297771402767815,0.5532894165980468,0.24800170000265628,0.13938162403378754,0.03703,0.01668,0.48723,0.0,30.58,0.0,free_vggt
free_vggt_ratio50_cdf0.8_avgpool,0.7233914167574221,0.5444053089666286,0.23763859006029694,0.12906827458584572,0.03769,0.01751,0.58455,0.0,35.96,0.0,free_vggt
free_vggt_ratio50_cdf0.75_avgpool,0.7156263004577611,0.5336827192959156,0.22493691396392806,0.11675210950850445,0.0385,0.01861,0.69946,0.0,40.61,0.0,free_vggt
free_vggt_ratio50_cdf0.7_avgpool,0.7067846043509444,0.5215891483163776,0.21038754748054295,0.10287672324488008,0.03946,0.01988,0.82798,0.0,44.5,0.0,free_vggt
free_vggt_ratio70_cdf0.7_avgpool,0.7009755536076357,0.5143641370272973,0.20445188195606553,0.09926864469059066,0.04093,0.02076,0.81904,0.0,49.61,0.0,free_vggt
free_vggt_ratio60_cdf0.6_avgpool,0.6837896777963716,0.49141427825147643,0.17666852604457195,0.07567933699896406,0.04266,0.02354,1.13021,0.0,54.93,0.0,free_vggt
free_vggt_ratio60_cdf0.4_avgpool,0.6535898389424566,0.4534440105895999,0.13969028076606368,0.05431419944926997,0.04695,0.02921,1.5183,0.0,60.09,0.0,free_vggt
free_vggt_ratio80_cdf0.5_avgpool,0.6452152893988896,0.4437309745796477,0.13608946263978539,0.05247872783134557,0.04967,0.0296,1.45391,0.0,67.97,0.0,free_vggt
free_vggt_ratio80_cdf0.4_avgpool,0.6178731373017771,0.4111360799001248,0.11117114245491008,0.040970949433775154,0.05468,0.03476,1.78806,0.0,74.51,0.0,free_vggt


==> fig/attn_stats/attn_stats_ma.csv <==
s2sMaxMean,s2sMaxStd,s2sMeanMean,s2sMeanStd,s2pMaxMean,s2pMaxStd,s2pMeanMean,s2pMeanStd,p2sMaxMean,p2sMaxStd,p2sMeanMean,p2sMeanStd,p2pMaxMean,p2pMaxStd,p2pMeanMean,p2pMeanStd
0.0005058613983360497,0.00023389638073435475,0.0005058613983360497,0.00023389638073435475,0.0007551320501275965,0.00047569037355989907,0.0005386391201534787,0.00026269706343449165,0.00724282135834565,0.005185774809968162,0.0002316164003836142,4.6475031918204047e-05,0.023448248167295713,0.016534235571671163,0.00023161559491544157,4.646846647880827e-05
0.009368321380099735,0.016556466276394524,0.009368321380099735,0.016556466276394524,0.012425764186962231,0.015450239058271774,0.0003982758199846422,0.000247960260053741,0.01238859021985853,0.010660605135213627,0.00022948110425794448,4.562559060534373e-05,0.1411545212204392,0.02461398896035091,0.00023163734255610285,4.64657013578387e-05
0.006026280892861856,0.0055958431638973224,0.006026280892861856,0.0055958431638973224,0.005630199973647659,0.004830623403287798,0.0008444520267280372,0.0005058918642336028,0.013612914729762721,0.007788921449665216,0.00023031154194393675,4.6000371673105026e-05,0.08181556495460304,0.032596729012692886,0.00023155115746163033,4.647289642804162e-05
0.027578560081688134,0.0317035969322873,0.027578560081688134,0.0317035969322873,0.0240390107438371,0.02201796531470354,0.0009664699837968156,0.0005745669551468091,0.023323033307049726,0.013169641748114804,0.0002251509073618296,4.409605126296651e-05,0.2243143030115076,0.059130416468117585,0.0002315221606074153,4.643773967743282e-05
0.04325240367167705,0.037054646605782164,0.04325240367167705,0.037054646605782164,0.02943889514819996,0.027357290868167773,0.0007078353617642377,0.0005057552827440792,0.023262462100467167,0.01193834877143796,0.00022140306395453376,4.259326702790062e-05,0.17023529877533783,0.02812636862595897,0.00023157371057046426,4.6460823213412394e-05
0.013281922082643251,0.024426426046365583,0.013281922082643251,0.024426426046365583,0.02212296305476008,0.021713264434007198,0.0003880185855401529,0.0003766588444629495,0.030085692534575593,0.02098751637755737,0.00022840902612016007,4.4604710873179334e-05,0.19415571882918076,0.03216261876486352,0.00023163009334254908,4.648459372073771e-05
0.010761117612993394,0.0122998273153548,0.010761117612993394,0.0122998273153548,0.009156971364407926,0.00948401732954845,0.0008371246827615274,0.0006831501942055435,0.01364714390522725,0.009604776574072087,0.0002290413186356828,4.444168419932519e-05,0.11802797059755067,0.04514835259988883,0.0002315543793343209,4.644945926025765e-05
0.040463698876870645,0.040979044270892974,0.040463698876870645,0.040979044270892974,0.04173215659889015,0.034340386444507626,0.00026825271748207713,0.00032478660896582154,0.035650562595676734,0.01811847911405491,0.00022189439953984442,4.1992997172246814e-05,0.22770031078441724,0.05346672438023082,0.00023165345191955566,4.6464338203485624e-05
0.03014659881591797,0.028925364435550657,0.03014659881591797,0.028925364435550657,0.023451366940060177,0.020622577238775707,0.0005291241246300775,0.0003599018488023092,0.021545771005991345,0.013942723515145658,0.0002243639649571599,4.2691839378623866e-05,0.18259780471389359,0.05556876216344897,0.00023162203866082268,4.646983504073409e-05
0.013259849032840214,0.024119876422569898,0.013259849032840214,0.024119876422569898,0.014481376957248998,0.014384311153570846,0.00038481564135164827,0.0002326730564228875,0.02382121214995513,0.01938734083439152,0.00022842191361092232,4.4827204144429825e-05,0.19464028848184123,0.03390524346675077,0.00023163653708793022,4.6484466378170604e-05
0.020131703969594593,0.014514744328257414,0.020131703969594593,0.014514744328257414,0.018408723779626796,0.012622261557561897,0.0011705168195672937,0.0006709585375896879,0.022131301261283255,0.010489181726286427,0.0002268866912738697,4.415131411227074e-05,0.11032516891891891,0.023592168109641834,0.0002314730270488842,4.645051836251252e-05
0.06632933745513091,0.038733010140319615,0.06632933745513091,0.038733010140319615,0.05800432772249789,0.03442611833326075,0.000682779260583826,0.0005203930070176937,0.03211485373007285,0.01670416487447954,0.00021602656390215898,4.2114779768633205e-05,0.22690561655405406,0.035683951109798,0.0002315785433795001,4.6468217987735e-05


==> fig/attn_stats/attn_stats_pi3.csv <==
s2sMaxMean,s2sMaxStd,s2sMeanMean,s2sMeanStd,s2pMaxMean,s2pMaxStd,s2pMeanMean,s2pMeanStd,p2pMaxMean,p2pMaxStd,p2pMeanMean,p2pMeanStd,p2sMaxMean,p2sMaxStd,p2sMeanMean,p2sMeanStd
0.005964794674435178,0.0019049856213523566,0.002298954370859507,0.0006982602964463186,0.0010276646227449983,0.0005063251660187254,0.00031197151622256716,0.0001565491325526903,0.000927338729033599,0.00028749159283038533,0.00023275694331607302,7.296757603647627e-05,0.0007415365528415989,0.00024807282786546006,0.00022181385272258036,6.989260867991164e-05
0.0004212840183361157,0.00012163224059913559,0.00035835117907137483,0.00011010663807037709,0.0004811818535263474,0.0001609793653637591,0.0002485505632452063,7.989422514360027e-05,0.000629115749049831,0.0001920626300288445,0.0002330710759034028,7.306531416772941e-05,0.000377184635884053,0.00010446067630154306,0.00023248791694641113,7.29068440519731e-05
0.001479500048869365,0.0009763987439691823,0.0009974869521888526,0.0005991160149706922,0.0020875157536687076,0.0011846333362969925,0.0009120235571990142,0.000503579339691407,0.002806882600526552,0.0009108754385874936,0.00022951010111215951,7.169638488802252e-05,0.001922613865620381,0.0005929077037413354,0.0002290711209580705,7.156636165327681e-05
0.011689817583238756,0.005951523017406013,0.0029667229265780064,0.0014067407455369337,0.003072931959822371,0.0022765827452959665,0.0004914354633640598,0.0003671026923433259,0.010172599070780986,0.005391760258152652,0.00023180246353149414,7.226740037890111e-05,0.0063733281315983955,0.0028518790395257792,0.00021844941216546136,6.997401077526847e-05
0.00319235711484342,0.003906179754819484,0.0012059163402866674,0.001185836782822037,0.0014564217747868719,0.000931700964622572,0.00032520294189453125,0.00015662895401994471,0.007010923849569785,0.0025223831096565247,0.00023273680661175703,7.299584180254003e-05,0.0036566450789168076,0.0012657207885217337,0.00022804575997429925,7.355985171427531e-05
0.002313689605609791,0.0024032918830874292,0.0011676630458316288,0.0010671491473603538,0.002133574034716632,0.0013848461677125274,0.0005143220360214646,0.000389626926975622,0.012431814863875106,0.004272820370405421,0.00023173238780047441,7.230646514964728e-05,0.0055552688804832665,0.002136924706631795,0.0002283735855205639,7.082173514206398e-05
0.0015764977480914142,0.001912672092229465,0.0007019518194971857,0.0006460206240776426,0.0026186285792170346,0.0029373927155951236,0.0005391530088476233,0.0005013346822639994,0.010023555240115604,0.003687200034917879,0.00023154310277990393,7.304069481743978e-05,0.0036673481399948533,0.0013041504617044121,0.0002307513275661984,7.322223213553472e-05
0.002928287596315951,0.004799029561715846,0.0010693927068968078,0.0014161840828006169,0.00289939867483603,0.002648070895596612,0.00046470519658681507,0.0003003743849663937,0.012271726453626479,0.004899797103382664,0.0002319635571660222,7.288862022248116e-05,0.004641404023041596,0.001559785019544846,0.00022880692739744445,7.404941694112855e-05
0.0011272237107560442,0.00041387890325373413,0.0009349262392198718,0.0003425563817654075,0.0009403824806213379,0.0003341017106866279,0.00044804650384026607,0.00017546595221594073,0.0027233136666787636,0.0008302864981881554,0.00023200141417013633,7.269525186258646e-05,0.0011042066522546717,0.00028886872421625046,0.00022932645436879752,7.193037292455617e-05
0.0016065143250130318,0.0018268618773958037,0.0009035999710495407,0.0006359283331832579,0.0016886769114313898,0.0006489733741562488,0.0006122170267878352,0.00027938893882487585,0.010697931856722446,0.0043747197266248055,0.00023113956322541108,7.240933363868357e-05,0.0027578392544308225,0.0011086260063360306,0.0002295254050074397,7.29361349525604e-05
0.003879895081391206,0.001470204601545461,0.0031168396408493455,0.0009482834731626668,0.004258664878639015,0.0013738477605760115,0.0013448676547488652,0.00047963186439175533,0.038409155768317146,0.01081455596137741,0.00022698979119996766,7.12860294810504e-05,0.004493810035086967,0.0015776852167094328,0.00021715744121654615,6.894620562442413e-05
0.005101951392921242,0.0039014043760147,0.0030958910246153136,0.001371003271137362,0.005281048852044183,0.0018026601537862626,0.0013218312650113493,0.0008080265007826593,0.19111921980574326,0.02418019579588463,0.00022721532228830698,7.003210125733674e-05,0.017260010178024705,0.008308735708678709,0.00021721785132949417,6.74676472659748e-05
0.006667704195589633,0.005208022351527015,0.0038505244899440455,0.0015510243116674321,0.006620716404270481,0.0035275056985225118,0.0015921206087679475,0.0006745029675925053,0.19857705605996623,0.0329893264531115,0.000225864552162789,7.19250762203174e-05,0.009233835581186655,0.005285775393985227,0.0002138123318955705,6.951300982879607e-05
0.01782783302100929,0.005741505198072045,0.01188584920522329,0.004541192777313982,0.004928266679918444,0.0016979131018213622,0.001093738787883037,0.0004236854866785199,0.23847342826224663,0.029100699807978848,0.000228483129192043,7.161800687159095e-05,0.015506821709710199,0.009653690594774387,0.0001698156466355195,5.5185299198768606e-05
0.030139304496146536,0.00823943034482156,0.020995784450221707,0.0074814220874785025,0.011640368281184015,0.002725077812344441,0.002995903427536423,0.0010053737747974217,0.38779428842905406,0.03525316595434585,0.00021804345620645059,6.84273509369268e-05,0.0034972074869516734,0.0017838224037612506,0.0001190647080137923,3.690698448613328e-05
0.023261250676335516,0.008121177600768593,0.013324685998865077,0.005298191173863979,0.004679679870605469,0.0011902228766414297,0.0007126363548072608,0.0002313042591844586,0.19579170845650337,0.027653049802894968,0.00023053143475506758,7.240246010298729e-05,0.0027454350445721603,0.0009333194081754085,0.0001611556555773761,4.970915009300066e-05
0.007256714073387352,0.0022156408435365514,0.0054590637619430955,0.0018942173299287073,0.012615410057274071,0.004030175532238185,0.005516851270521009,0.0018630150132620375,0.048703683389199746,0.0068877026501482546,0.00020418940363703546,6.41183271267561e-05,0.003784437437315245,0.0028605459661811827,0.00020459938693690943,6.426256598773707e-05
0.0006140518832851101,0.0002586838665296639,0.0004504902942760571,0.00014827038080635874,0.0015437667434279982,0.0004540165188746963,0.0009119027369731182,0.00029679602855605097,0.007719619854076489,0.0025637411514569685,0.00022937961526819177,7.196586712061378e-05,0.0020961342631159604,0.0010400090760798158,0.00023197322278409392,7.272095796138696e-05


==> fig/attn_stats/attn_stats_vggt.csv <==
s2sMaxMean,s2sMaxStd,s2sMeanMean,s2sMeanStd,s2pMaxMean,s2pMaxStd,s2pMeanMean,s2pMeanStd,p2pMaxMean,p2pMaxStd,p2pMeanMean,p2pMeanStd,p2sMaxMean,p2sMaxStd,p2sMeanMean,p2sMeanStd
0.013787913966823268,0.001450173664982185,0.004087705869932432,0.001250784920989483,0.0010030688466252508,0.00037307912906238536,0.0003565783436233933,0.00015356935211631405,0.0009042089049880569,0.00029151451522608146,0.00023250080443717338,7.290987988256739e-05,0.0005987141583416913,0.00021086767660244372,0.00021194606213956267,6.705255354487374e-05
0.0004495978355407715,0.00013275717045341224,0.00038496223655906886,0.00011174281063877503,0.0005053861721141919,0.0001682330385019996,0.0002580438111279462,8.234465942524486e-05,0.0006124779984757706,0.0001924049721165808,0.00023304610639005095,7.302807809895796e-05,0.0004022910788252547,0.00011039374951474763,0.0002323356834617821,7.28775162609126e-05
0.002508572629980139,0.0012278511529874169,0.0016382062757337415,0.0008437550862580367,0.003781627964329075,0.001836558430073649,0.0019037626885079048,0.0012125234220865147,0.0020474163261619775,0.0006975917508596313,0.00022409735499201593,6.841324721496056e-05,0.0014281176232002876,0.000547528973556595,0.00022553189380748853,7.034956479582064e-05
0.007642224028303816,0.005279253665571697,0.003625476682508314,0.00196804709932541,0.004968849388328758,0.0030090492564479074,0.00144992970131539,0.0011547525041523195,0.005619190834664009,0.002204820213861358,0.0002265798079000937,6.894593403448601e-05,0.00456713985752415,0.0016115129436286208,0.00021471203984440985,6.728225249532136e-05
0.002574226340732059,0.0028908658845781133,0.0013234357576112489,0.0014456827522687141,0.0022458031370833115,0.0013497693081403498,0.0007491885004816828,0.000418866801156198,0.004940097396438186,0.0018634965303718537,0.00023045410981049408,7.221053212994493e-05,0.002690392571526605,0.001073909924541689,0.00022727251052856445,7.243212940268735e-05
0.006084970525793127,0.00425803168725348,0.004088060275928394,0.0030700515126539617,0.005499375833047403,0.0026961225447935345,0.0016842049521368903,0.001255494570862022,0.007709348523938978,0.0029108262484951594,0.0002254279884132179,6.895554852505142e-05,0.0032296953974543393,0.001206070883492915,0.00021290054192414155,6.882232270791046e-05
0.0025979054940713417,0.001763117464708051,0.0017276583491144953,0.0013277305944860507,0.0036555431984566355,0.0018248877148430188,0.0013120174407958984,0.0008551515513059951,0.006743508416253167,0.003179656650391214,0.00022739816356349635,7.09997622074455e-05,0.002576576696859824,0.0009992693344983569,0.00022528300414214263,7.157425892351645e-05
0.0038804041372763145,0.003355965506104507,0.0025601354805198876,0.002072177604311843,0.0058384328275113495,0.0022932766918422496,0.0017201223888912715,0.001091792432341591,0.007171553534430427,0.0032551047710533743,0.00022527172758772567,6.958769894094993e-05,0.0029108459885055955,0.0009892024431274564,0.00022062981450879897,7.210687503658895e-05
0.0012746340519673115,0.0005209294257427713,0.0010717011786795952,0.0004132508376686216,0.001063962240476866,0.0004283206080288971,0.0006350230526279758,0.0002631748016475015,0.001677474460086307,0.0004750618346692024,0.00023100102269971694,7.22356267281966e-05,0.0009040574769716006,0.000257121753846928,0.0002286248915904277,7.212620882149095e-05
0.002933495753520244,0.0014561999748962326,0.002062897424440126,0.0010500702327721988,0.006251051619246199,0.003016801609417823,0.0016092384183729017,0.0011943367602273054,0.0072481567795212205,0.002755785007484071,0.00022577997800466177,6.82657198126497e-05,0.0025394413922284103,0.0008760898531611859,0.00022320409078855773,7.04830273648389e-05
0.003853321075439453,0.001920392615750104,0.0026972358291213576,0.0008829930691991476,0.00476533013421136,0.001697231561177629,0.0015623472832344673,0.0006613398003099982,0.030114560513883025,0.006233492807016163,0.00022598456692051244,7.085886627945665e-05,0.003715933980168523,0.0016028342814308914,0.00021957062386177681,7.107525279241688e-05
0.007060218501735378,0.0036191860872300703,0.004040279903927365,0.0015262886346966232,0.01259159397434544,0.004450152740223845,0.0019029282234810493,0.0013254884694895973,0.17824492583403717,0.020518478296481388,0.00022419481664090544,6.811666732115658e-05,0.009385804872255068,0.004157647570025367,0.00021243659225670067,6.883984962474164e-05
0.005731608416583087,0.004269298453993508,0.0035931612994219804,0.0017879051208352654,0.009733921772724873,0.003455657911916078,0.002164631276517301,0.0010446956539185053,0.17809192554370776,0.030467435323772656,0.00022272000441680084,7.028068763589358e-05,0.008677650142360377,0.0037488603201874075,0.0002150003974502151,7.074652612512677e-05
0.009441453057366449,0.0032763066040892535,0.007085722845953864,0.00253989229981954,0.008871813078184385,0.0031728195691270193,0.0013066659102568756,0.0005288148889665952,0.22127471099028717,0.025476362628809892,0.00022730231285095215,7.130308881091696e-05,0.023320893983583193,0.012358086557183746,0.00019539610759632006,6.17285434479983e-05
0.06699268237964527,0.007220371920224668,0.020317283836570946,0.0070915102067237844,0.02043587452656514,0.00623027512356095,0.002243815241633235,0.0009017028611920115,0.38658018369932434,0.03765986281346509,0.00022215617669595254,6.92170869132236e-05,0.006565532168826541,0.002854530167765035,0.00012313191955154007,3.930669520507957e-05
0.024476850354993664,0.006773688378173171,0.012504216786977407,0.004947603019785089,0.012602277704187342,0.006216763706388405,0.000662673164058376,0.0002993303352044953,0.17350109203441724,0.02898486039974503,0.00023079079550665778,7.227780506522648e-05,0.007995392825152423,0.00501020143821286,0.0001656324476809115,5.4210721044082254e-05
0.02023464924580342,0.0037620296163702943,0.006083514239336993,0.0019514669760897164,0.009484445726549303,0.0029047630308852825,0.003332112286541913,0.0011949666616075548,0.03891630430479307,0.007066727209339403,0.00021621907079542006,6.755837740327169e-05,0.005020876188535948,0.001468683962997793,0.00020093611768774085,6.409327216801939e-05
0.0019357623280705633,0.0008460204964516295,0.001240224451632113,0.0004843065242577004,0.0024711538005519557,0.00217649108002019,0.000920437477730416,0.0004653166849511489,0.003401717624148807,0.0009873309236294117,0.0002294617730218011,7.307523096201626e-05,0.0013486501332875844,0.00048185446585827056,0.00022767846648757522,7.181048479151209e-05
0.0008801415159895614,0.0002528613109101989,0.0007394503902744602,0.00023800299559479046,0.0014533352207493138,0.0004029201413905564,0.001183049098865406,0.0003742665245553377,0.0006328515104345373,0.0001424662619529016,0.00022793057802561166,7.148641386043344e-05,0.0005383008235209698,0.00012084276414409642,0.00023035100988439612,7.225723631547024e-05
0.005520150468156145,0.004171290306075682,0.002242133424088762,0.0008591868521641281,0.0034762137644999734,0.001468371752495948,0.001346140294461637,0.0003515272727449157,0.006075652869972023,0.0015116793129552552,0.00022694951779133566,7.194499205695606e-05,0.0026251818682696366,0.001043121308163188,0.000222029718192848,7.02889809818324e-05
0.001232588613355482,0.0004470111482933098,0.0010705864107286608,0.0004335812949467303,0.0010432681521853886,0.00036725877522754326,0.0007936954498291016,0.0003216012502504044,0.0006278044468647724,0.00016817804064254296,0.00023007473430118044,7.186028350708041e-05,0.0005362468796807367,0.00013604653493017494,0.00022854353930499102,7.130266216722776e-05
0.0037524377977525866,0.0012202561746725053,0.002346257905702333,0.0008601089917015609,0.0058099965791444524,0.00221461619216064,0.0018742148940627638,0.0009649813327560393,0.008254180083403716,0.0035835866006424175,0.0002240385558154132,6.915469671516754e-05,0.0008701166591128787,0.0003678681840763943,0.0002214022584863611,6.935754340684161e-05
0.00047816779162432695,0.00015857273048324561,0.00045495258795248493,0.0001554300908013413,0.0005096744846653294,0.000190892894290505,0.0003889621915044011,0.00015454598372540205,0.00034638514389862885,9.92355347369147e-05,0.00023230104833035857,7.269765397909244e-05,0.00030930461110295474,8.742975759173935e-05,0.00023194583686622414,7.265237519228736e-05
0.0010795142199542071,0.00030095798006418993,0.000983573294974662,0.0002904405478176438,0.000717868676056733,0.0002257203025251816,0.0005030116519412479,0.00016105542522365667,0.0007983027277766047,0.00023495424642912022,0.00023165506285590095,7.270204462446264e-05,0.0004270270064070418,0.00011308152535415782,0.00022903809676299224,7.21852212596679e-05


==> fig/layer_drop/layer_drop_NRGBD_back.csv <==
acc,comp,cham,nc,acc_med,comp_med,cham_med,nc_med,sparsity,sparsity_log,sparsity_no_hilbert,type,numskipped,ablation_type
0.0467147678136825,0.0476945862174034,0.0472046807408332,0.8901022672653198,0.0242560431361198,0.0228747092187404,0.023565374314785,0.9896910190582277,0.0,0.0,0.0,vggt_ablation_skip_from_23_to_23,1,skip_from_back
0.0470039397478103,0.0477339401841163,0.047368936240673,0.8884570598602295,0.0250605959445238,0.0232269577682018,0.0241437759250402,0.9890925288200378,0.0,0.0,0.0,vggt_ablation_skip_from_22_to_23,2,skip_from_back
0.0467110201716423,0.047069028019905,0.0468900278210639,0.8885026574134827,0.0261668413877487,0.0232733264565467,0.0247200820595026,0.9890978336334229,0.0,0.0,0.0,vggt_ablation_skip_from_21_to_23,3,skip_from_back
0.0471906773746013,0.0475230738520622,0.0473568774759769,0.8905133008956909,0.0223482772707939,0.0195813346654176,0.0209648087620735,0.9891669154167176,0.0,0.0,0.0,vggt_ablation_skip_from_20_to_23,4,skip_from_back
0.0470190569758415,0.0468306392431259,0.046924851834774,0.8848941326141357,0.0270426664501428,0.0237215608358383,0.0253821145743131,0.988318681716919,0.0,0.0,0.0,vggt_ablation_skip_from_19_to_23,5,skip_from_back
0.0479649156332016,0.0478937178850173,0.0479293130338192,0.8858525156974792,0.0280355121940374,0.0240003727376461,0.0260179415345191,0.9883750081062316,0.0,0.0,0.0,vggt_ablation_skip_from_18_to_23,6,skip_from_back
0.0821058377623558,0.0662978962063789,0.0742018669843673,0.8397020697593689,0.0465383902192115,0.0326891355216503,0.039613764733076,0.968011736869812,0.0,0.0,0.0,vggt_ablation_skip_from_17_to_23,7,skip_from_back
0.0826341062784195,0.0678343400359153,0.0752342268824577,0.8321540355682373,0.0441149622201919,0.0346856527030468,0.0394003093242645,0.9672152996063232,0.0,0.0,0.0,vggt_ablation_skip_from_16_to_23,8,skip_from_back
0.1019585505127906,0.0808673948049545,0.0914129763841629,0.8187654614448547,0.0560662150382995,0.0424351766705513,0.0492506921291351,0.9585598707199096,0.0,0.0,0.0,vggt_ablation_skip_from_15_to_23,9,skip_from_back
0.3588536977767944,0.3016883730888366,0.3302710056304931,0.6125180125236511,0.2681385278701782,0.1622942090034485,0.2152163684368133,0.6734828948974609,0.0,0.0,0.0,vggt_ablation_skip_from_14_to_23,10,skip_from_back
0.4433658421039581,0.441425621509552,0.4423956871032715,0.5175283551216125,0.3357689380645752,0.2939984202384949,0.314883679151535,0.5204405188560486,0.0,0.0,0.0,vggt_ablation_skip_from_13_to_23,11,skip_from_back
0.4611423313617706,0.3829215764999389,0.4220319986343384,0.5095759630203247,0.3503611981868744,0.2747133076190948,0.312537282705307,0.5148164629936218,0.0,0.0,0.0,vggt_ablation_skip_from_12_to_23,12,skip_from_back
0.532169759273529,0.2330077290534973,0.3825887441635132,0.5010398626327515,0.4044028520584106,0.1183151826262474,0.2613589763641357,0.5045734643936157,0.0,0.0,0.0,vggt_ablation_skip_from_11_to_23,13,skip_from_back
0.5260884761810303,0.1890657544136047,0.3575771450996399,0.4955141246318817,0.3863501250743866,0.093747355043888,0.2400487512350082,0.4921877086162567,0.0,0.0,0.0,vggt_ablation_skip_from_10_to_23,14,skip_from_back
0.5244060158729553,0.1959932893514633,0.3601996302604675,0.4983345568180084,0.3880197405815124,0.0913355275988578,0.239677608013153,0.5046572089195251,0.0,0.0,0.0,vggt_ablation_skip_from_9_to_23,15,skip_from_back
0.529909074306488,0.2166664898395538,0.3732877969741821,0.4943124055862427,0.3810740709304809,0.10060515999794,0.2408396154642105,0.4940366744995117,0.0,0.0,0.0,vggt_ablation_skip_from_8_to_23,16,skip_from_back
0.5333458185195923,0.2117614299058914,0.3725536167621612,0.4935837984085083,0.3767677545547485,0.099095806479454,0.2379317879676818,0.4911584258079529,0.0,0.0,0.0,vggt_ablation_skip_from_7_to_23,17,skip_from_back
0.5431130528450012,0.2211704105138778,0.3821417093276977,0.4887978732585907,0.3912310898303985,0.1050237715244293,0.2481274604797363,0.4815286993980407,0.0,0.0,0.0,vggt_ablation_skip_from_6_to_23,18,skip_from_back
0.5823204517364502,0.2550661861896515,0.418693333864212,0.4944843053817749,0.4356800019741058,0.11292215436697,0.2743010520935058,0.4883310496807098,0.0,0.0,0.0,vggt_ablation_skip_from_5_to_23,19,skip_from_back
0.5688783526420593,0.2612971365451813,0.4150877594947815,0.488759845495224,0.4090913236141205,0.1252190768718719,0.2671552002429962,0.4788016676902771,0.0,0.0,0.0,vggt_ablation_skip_from_4_to_23,20,skip_from_back
0.5699002742767334,0.2740287482738495,0.4219645261764526,0.4762096405029297,0.4144703447818756,0.1218640804290771,0.2681672275066376,0.4655545651912689,0.0,0.0,0.0,vggt_ablation_skip_from_3_to_23,21,skip_from_back
0.5703087449073792,0.2702369391918182,0.4202728271484375,0.4873066544532776,0.4256835281848907,0.1284442842006683,0.2770639061927795,0.4730598628520965,0.0,0.0,0.0,vggt_ablation_skip_from_2_to_23,22,skip_from_back
0.570385217666626,0.2548979520797729,0.4126415848731994,0.4965523481369018,0.4198479950428009,0.1220508813858032,0.2709494233131408,0.4884749054908752,0.0,0.0,0.0,vggt_ablation_skip_from_1_to_23,23,skip_from_back


==> fig/layer_drop/layer_drop_NRGBD_both.csv <==
acc,comp,cham,nc,acc_med,comp_med,cham_med,nc_med,sparsity,sparsity_log,sparsity_no_hilbert,type,numskipped,ablation_type
0.0436892621219158,0.0447773449122905,0.0442333035171031,0.8981825709342957,0.0231607779860496,0.0216650627553462,0.0224129185080528,0.9908129572868348,0.0,0.0,0.0,vggt_ablation_keep_from_1_to_22,2,skip_from_both_sides
0.0439456701278686,0.0446665436029434,0.044306106865406,0.8964782357215881,0.0236003883183002,0.0216607898473739,0.0226305872201919,0.9902623295783995,0.0,0.0,0.0,vggt_ablation_keep_from_1_to_21,3,skip_from_both_sides
0.0457229353487491,0.0460859201848506,0.0459044277667999,0.8908219933509827,0.0252970475703477,0.02284193970263,0.0240694936364889,0.98968243598938,0.0,0.0,0.0,vggt_ablation_keep_from_2_to_21,4,skip_from_both_sides
0.0458703227341175,0.0459557548165321,0.0459130369126796,0.8898371458053589,0.025371616706252,0.0227310396730899,0.0240513272583484,0.9895466566085817,0.0,0.0,0.0,vggt_ablation_keep_from_2_to_20,5,skip_from_both_sides
0.0441179126501083,0.0443351492285728,0.0442265346646308,0.892658531665802,0.0241664033383131,0.0213643815368413,0.0227653905749321,0.9895480275154114,0.0,0.0,0.0,vggt_ablation_keep_from_3_to_20,6,skip_from_both_sides
0.0440759621560573,0.0441030450165271,0.0440895035862922,0.8901149034500122,0.0244523230940103,0.0216750428080558,0.0230636820197105,0.989095151424408,0.0,0.0,0.0,vggt_ablation_keep_from_3_to_19,7,skip_from_both_sides
0.0459139049053192,0.0456977300345897,0.0458058193325996,0.887281596660614,0.024608589708805,0.021408325061202,0.0230084564536809,0.9887659549713136,0.0,0.0,0.0,vggt_ablation_keep_from_4_to_19,8,skip_from_both_sides
0.0467471703886985,0.0463752150535583,0.0465611927211284,0.8852266073226929,0.0252909064292907,0.0220841858536005,0.023687545210123,0.9885556101799012,0.0,0.0,0.0,vggt_ablation_keep_from_4_to_18,9,skip_from_both_sides
0.046862281858921,0.0476561039686203,0.0472591929137706,0.885591447353363,0.02603629976511,0.0232301112264394,0.024633202701807,0.988249897956848,0.0,0.0,0.0,vggt_ablation_keep_from_5_to_18,10,skip_from_both_sides
0.0479681864380836,0.0487323142588138,0.0483502522110939,0.8853428959846497,0.0263221841305494,0.0233551729470491,0.0248386766761541,0.9881412982940674,0.0,0.0,0.0,vggt_ablation_keep_from_5_to_17,11,skip_from_both_sides
0.0478365086019039,0.0496948845684528,0.0487657003104686,0.8854021430015564,0.027080837637186,0.0241496488451957,0.0256152413785457,0.9868762493133544,0.0,0.0,0.0,vggt_ablation_keep_from_6_to_17,12,skip_from_both_sides
0.0781554877758026,0.0651865303516388,0.0716710090637207,0.8411080241203308,0.0409704893827438,0.0310896169394254,0.0360300540924072,0.9698762893676758,0.0,0.0,0.0,vggt_ablation_keep_from_6_to_16,13,skip_from_both_sides
0.106476217508316,0.0910810232162475,0.0987786203622818,0.8248516917228699,0.0641663372516632,0.0455601960420608,0.0548632591962814,0.9490327835083008,0.0,0.0,0.0,vggt_ablation_keep_from_7_to_16,14,skip_from_both_sides
0.1076045036315918,0.089512676000595,0.098558597266674,0.8081912398338318,0.0637434646487236,0.0484205447137355,0.0560820028185844,0.9474309086799622,0.0,0.0,0.0,vggt_ablation_keep_from_7_to_15,15,skip_from_both_sides
0.1210147961974144,0.1023292317986488,0.1116720139980316,0.803423285484314,0.07662034034729,0.0568503886461257,0.0667353570461273,0.9352744221687316,0.0,0.0,0.0,vggt_ablation_keep_from_8_to_15,16,skip_from_both_sides
0.1267743110656738,0.1043884381651878,0.1155813634395599,0.7968021035194397,0.0805594846606254,0.0578480884432792,0.0692037865519523,0.933273196220398,0.0,0.0,0.0,vggt_ablation_keep_from_8_to_14,17,skip_from_both_sides
0.1276124119758606,0.1050852090120315,0.1163488253951072,0.7938921451568604,0.0816654711961746,0.0586375258862972,0.070151500403881,0.934697449207306,0.0,0.0,0.0,vggt_ablation_keep_from_9_to_14,18,skip_from_both_sides
0.4014364778995514,0.3475843667984009,0.3745104074478149,0.578436017036438,0.3194805681705475,0.202930137515068,0.2612053751945495,0.61777663230896,0.0,0.0,0.0,vggt_ablation_keep_from_9_to_13,19,skip_from_both_sides
0.4019373655319214,0.3471499979496002,0.3745436668395996,0.5774540305137634,0.3229209780693054,0.1969659328460693,0.2599434554576874,0.6171716451644897,0.0,0.0,0.0,vggt_ablation_keep_from_10_to_13,20,skip_from_both_sides
0.4847579002380371,0.4200620949268341,0.4524100124835968,0.5193402767181396,0.3760847449302673,0.2628234922885895,0.3194541037082672,0.526957631111145,0.0,0.0,0.0,vggt_ablation_keep_from_10_to_12,21,skip_from_both_sides
0.5050355792045593,0.3778357803821563,0.4414356648921966,0.4938594996929168,0.4096834361553192,0.2239634692668914,0.3168234825134277,0.4907949268817901,0.0,0.0,0.0,vggt_ablation_keep_from_11_to_12,22,skip_from_both_sides
0.4946487247943878,0.3090816140174866,0.401865154504776,0.49086993932724,0.3492072522640228,0.1580302119255066,0.2536187469959259,0.4838331937789917,0.0,0.0,0.0,vggt_ablation_keep_from_11_to_11,23,skip_from_both_sides


==> fig/layer_drop/layer_drop_NRGBD_front.csv <==
acc,comp,cham,nc,acc_med,comp_med,cham_med,nc_med,sparsity,sparsity_log,sparsity_no_hilbert,type,numskipped,ablation_type
0.0444695018231868,0.0458204187452793,0.045144960284233,0.9029362797737122,0.0200408026576042,0.0187057424336671,0.0193732734769582,0.9915876388549804,0.0,0.0,0.0,vggt_ablation_skip_from_0_to_0,1,skip_from_front
0.046317521482706,0.0474781766533851,0.0468978434801101,0.8976516723632812,0.0221556480973958,0.0205386951565742,0.0213471725583076,0.991008758544922,0.0,0.0,0.0,vggt_ablation_skip_from_0_to_1,2,skip_from_front
0.0445784740149974,0.045631069689989,0.0451047718524932,0.8983866572380066,0.0219599157571792,0.0200141370296478,0.0209870245307683,0.9908607006072998,0.0,0.0,0.0,vggt_ablation_skip_from_0_to_2,3,skip_from_front
0.0451199859380722,0.0460278503596782,0.0455739237368106,0.8962557911872864,0.0232546292245388,0.0211445279419422,0.0221995785832405,0.9907003045082092,0.0,0.0,0.0,vggt_ablation_skip_from_0_to_3,4,skip_from_front
0.0452169366180896,0.0472236312925815,0.0462202839553356,0.8959863185882568,0.0239060465246438,0.0219453666359186,0.0229257084429264,0.9903271794319152,0.0,0.0,0.0,vggt_ablation_skip_from_0_to_4,5,skip_from_front
0.0452835410833358,0.0481592454016208,0.0467213913798332,0.8932687044143677,0.0240028165280818,0.0219046231359243,0.0229537189006805,0.9893255233764648,0.0,0.0,0.0,vggt_ablation_skip_from_0_to_5,6,skip_from_front
0.0850268006324768,0.0833823978900909,0.0842046067118644,0.8608207702636719,0.0546043924987316,0.0425310879945755,0.0485677421092987,0.955379605293274,0.0,0.0,0.0,vggt_ablation_skip_from_0_to_6,7,skip_from_front
0.0849554166197776,0.0881217047572135,0.0865385681390762,0.8575957417488098,0.0558787770569324,0.0468332134187221,0.0513559952378273,0.9522230625152588,0.0,0.0,0.0,vggt_ablation_skip_from_0_to_7,8,skip_from_front
0.0864842981100082,0.0893983393907547,0.0879413112998008,0.8552663326263428,0.0560659244656562,0.0464898757636547,0.0512778982520103,0.950201153755188,0.0,0.0,0.0,vggt_ablation_skip_from_0_to_8,9,skip_from_front
0.0886586904525756,0.0878197774291038,0.0882392302155494,0.8632944822311401,0.0617747753858566,0.0493605695664882,0.0555676743388175,0.951471209526062,0.0,0.0,0.0,vggt_ablation_skip_from_0_to_9,10,skip_from_front
0.0671315491199493,0.0734667032957077,0.0702991262078285,0.8704681992530823,0.0321614183485507,0.0300219785422086,0.0310916975140571,0.984943389892578,0.0,0.0,0.0,vggt_ablation_skip_from_0_to_10,11,skip_from_front
0.1049034893512725,0.1089496314525604,0.1069265604019165,0.8259602785110474,0.0727861821651458,0.0619519762694835,0.0673690810799598,0.9580819010734558,0.0,0.0,0.0,vggt_ablation_skip_from_0_to_11,12,skip_from_front
0.2502516806125641,0.2190506011247635,0.2346511632204055,0.7292218804359436,0.190361276268959,0.1251920461654663,0.157776653766632,0.8693931102752686,0.0,0.0,0.0,vggt_ablation_skip_from_0_to_12,13,skip_from_front
0.4940063655376434,0.3957840204238891,0.4448952078819275,0.56877601146698,0.420534074306488,0.2505247592926025,0.3355294167995453,0.6088783144950867,0.0,0.0,0.0,vggt_ablation_skip_from_0_to_13,14,skip_from_front
0.5719083547592163,0.6858456134796143,0.6288769841194153,0.4880332946777344,0.4980143308639526,0.5470244884490967,0.5225194096565247,0.4706374704837799,0.0,0.0,0.0,vggt_ablation_skip_from_0_to_14,15,skip_from_front
0.5883270502090454,0.6183043122291565,0.6033156514167786,0.5086705684661865,0.4873001277446747,0.3896874487400055,0.4384937882423401,0.5019382238388062,0.0,0.0,0.0,vggt_ablation_skip_from_0_to_15,16,skip_from_front
0.6660704612731934,0.4965876936912536,0.5813291072845459,0.4959384202957153,0.5699666142463684,0.336129754781723,0.4530481696128845,0.4928446412086487,0.0,0.0,0.0,vggt_ablation_skip_from_0_to_16,17,skip_from_front
0.6294474005699158,0.3540871739387512,0.4917672872543335,0.5230243802070618,0.5158108472824097,0.2109138220548629,0.3633624017238617,0.5354999303817749,0.0,0.0,0.0,vggt_ablation_skip_from_0_to_17,18,skip_from_front
0.5895814895629883,0.3286626935005188,0.4591220617294311,0.5151894688606262,0.4912614226341247,0.1842396110296249,0.3377505540847778,0.5208147764205933,0.0,0.0,0.0,vggt_ablation_skip_from_0_to_18,19,skip_from_front
0.5440185070037842,0.3059434294700622,0.4249809980392456,0.5091769099235535,0.4281748235225677,0.1581579893827438,0.2931663990020752,0.5102601647377014,0.0,0.0,0.0,vggt_ablation_skip_from_0_to_19,20,skip_from_front
0.5646340847015381,0.2417581379413604,0.4031961262226105,0.5004273653030396,0.4432749152183532,0.0973454192280769,0.2703101634979248,0.4996877908706665,0.0,0.0,0.0,vggt_ablation_skip_from_0_to_20,21,skip_from_front
0.5623607635498047,0.2601892054080963,0.4112749695777893,0.5003926753997803,0.4493735730648041,0.0927027910947799,0.2710381746292114,0.5040040612220764,0.0,0.0,0.0,vggt_ablation_skip_from_0_to_21,22,skip_from_front
0.5719600319862366,0.2454138398170471,0.4086869359016418,0.4984242618083954,0.438753217458725,0.1038087829947471,0.2712810039520263,0.5015790462493896,0.0,0.0,0.0,vggt_ablation_skip_from_0_to_22,23,skip_from_front


==> fig/layer_drop/layer_drop_NRGBD_middle.csv <==
acc,comp,cham,nc,acc_med,comp_med,cham_med,nc_med,sparsity,sparsity_log,sparsity_no_hilbert,type,numskipped,ablation_type
0.0755799487233161,0.0882698595523834,0.0819249078631401,0.8514120578765869,0.0475026220083236,0.0567220039665699,0.0521123148500919,0.9552409052848816,0.0,0.0,0.0,vggt_ablation_skip_from_11_to_11,1,skip_from_middle
0.1391190141439438,0.1291065216064453,0.1341127604246139,0.7894397377967834,0.0993039831519126,0.0780758559703826,0.0886899158358573,0.9434216618537904,0.0,0.0,0.0,vggt_ablation_skip_from_11_to_12,2,skip_from_middle
0.2388263344764709,0.1956754773855209,0.2172508835792541,0.7343858480453491,0.1863597929477691,0.1179884523153305,0.1521741300821304,0.8804460167884827,0.0,0.0,0.0,vggt_ablation_skip_from_10_to_12,3,skip_from_middle
0.4867461621761322,0.3960299789905548,0.4413880705833435,0.6040380001068115,0.3916919231414795,0.23990198969841,0.3157969713211059,0.656563937664032,0.0,0.0,0.0,vggt_ablation_skip_from_10_to_13,4,skip_from_middle
0.4979049265384674,0.3695343732833862,0.433719664812088,0.5885202884674072,0.4111135601997375,0.2222629189491272,0.31668820977211,0.6348845958709717,0.0,0.0,0.0,vggt_ablation_skip_from_9_to_13,5,skip_from_middle
0.564327597618103,0.4945296049118042,0.5294286012649536,0.513967752456665,0.4629851877689361,0.2920699715614319,0.3775275945663452,0.5229480862617493,0.0,0.0,0.0,vggt_ablation_skip_from_9_to_14,6,skip_from_middle
0.5752015113830566,0.5081156492233276,0.5416586399078369,0.5199058055877686,0.4752833545207977,0.3005040287971496,0.3878937065601349,0.5310928225517273,0.0,0.0,0.0,vggt_ablation_skip_from_8_to_14,7,skip_from_middle
0.6144094467163086,0.5040500164031982,0.5592297911643982,0.5084642171859741,0.4866125285625458,0.3512666523456573,0.4189395606517792,0.50923752784729,0.0,0.0,0.0,vggt_ablation_skip_from_8_to_15,8,skip_from_middle
0.5972971320152283,0.5008270144462585,0.5490620732307434,0.5111063718795776,0.4841049909591675,0.3727980852127075,0.4284515082836151,0.5156861543655396,0.0,0.0,0.0,vggt_ablation_skip_from_7_to_15,9,skip_from_middle
0.6328059434890747,0.3792711496353149,0.5060385465621948,0.4781158864498138,0.5149294137954712,0.2081177830696106,0.3615235686302185,0.4700965881347656,0.0,0.0,0.0,vggt_ablation_skip_from_7_to_16,10,skip_from_middle
0.6243953704833984,0.3787218034267425,0.5015586018562317,0.4782086610794067,0.5205432772636414,0.2168618589639663,0.3687025308609009,0.469895988702774,0.0,0.0,0.0,vggt_ablation_skip_from_6_to_16,11,skip_from_middle
0.5849597454071045,0.2744383513927459,0.4296990931034088,0.5024971961975098,0.468998908996582,0.153812825679779,0.3114058971405029,0.5041613578796387,0.0,0.0,0.0,vggt_ablation_skip_from_6_to_17,12,skip_from_middle
0.6449212431907654,0.3556981682777405,0.5003097057342529,0.5037328600883484,0.5361177921295166,0.207604169845581,0.3718610107898712,0.5056717991828918,0.0,0.0,0.0,vggt_ablation_skip_from_5_to_17,13,skip_from_middle
0.5457271933555603,0.2501534521579742,0.3979403078556061,0.4906580150127411,0.4301992356777191,0.1330569982528686,0.2816281020641327,0.4875995218753814,0.0,0.0,0.0,vggt_ablation_skip_from_5_to_18,14,skip_from_middle
0.6034571528434753,0.2855565249919891,0.4445068538188934,0.4821197688579559,0.4973007440567016,0.1652484387159347,0.3312745988368988,0.4730164706707001,0.0,0.0,0.0,vggt_ablation_skip_from_4_to_18,15,skip_from_middle
0.5339223742485046,0.2830475568771362,0.4084849655628204,0.5095742344856262,0.419842004776001,0.1324006915092468,0.2761213481426239,0.5216900110244751,0.0,0.0,0.0,vggt_ablation_skip_from_4_to_19,16,skip_from_middle
0.547321081161499,0.2907952666282654,0.4190582036972046,0.5039663910865784,0.4324143826961517,0.1466598659753799,0.289537101984024,0.5044047236442566,0.0,0.0,0.0,vggt_ablation_skip_from_3_to_19,17,skip_from_middle
0.5537092685699463,0.2218627035617828,0.3877860307693481,0.4976884126663208,0.4483283758163452,0.0939128622412681,0.2711206376552582,0.4992452263832092,0.0,0.0,0.0,vggt_ablation_skip_from_3_to_20,18,skip_from_middle
0.5631077885627747,0.2090370059013366,0.386072427034378,0.4976612627506256,0.4456789195537567,0.0870295166969299,0.2663542032241821,0.4951280057430267,0.0,0.0,0.0,vggt_ablation_skip_from_2_to_20,19,skip_from_middle
0.5705734491348267,0.2371756285429,0.4038745164871216,0.4840608239173889,0.4509959816932678,0.0909650027751922,0.2709804773330688,0.4765806198120117,0.0,0.0,0.0,vggt_ablation_skip_from_2_to_21,20,skip_from_middle
0.573811411857605,0.2285453230142593,0.4011783897876739,0.4774776995182037,0.454307347536087,0.0919858515262603,0.2731465399265289,0.463793009519577,0.0,0.0,0.0,vggt_ablation_skip_from_1_to_21,21,skip_from_middle
0.5837857723236084,0.2015703171491623,0.3926780521869659,0.4943852424621582,0.4529290199279785,0.0954692587256431,0.2741991579532623,0.4925955235958099,0.0,0.0,0.0,vggt_ablation_skip_from_1_to_22,22,skip_from_middle


==> fig/layer_drop/layer_drop_back_co3d.csv <==
AUC,ATE,RPEtrans,RPErot,sparsity,sparsity_log,sparsity_no_hilbert,type,numskipped
0.8322000000000002,0.40582,0.71793,3.94115,0.0,0.0,0.0,vggt_ablation_skip_from_23_to_23,1
0.8019703703703703,0.50205,0.85889,4.77166,0.0,0.0,0.0,vggt_ablation_skip_from_22_to_23,2
0.7900444444444445,0.57011,0.95048,5.1147,0.0,0.0,0.0,vggt_ablation_skip_from_21_to_23,3
0.7840814814814813,0.56366,0.94153,5.18151,0.0,0.0,0.0,vggt_ablation_skip_from_20_to_23,4
0.7702296296296296,0.58298,0.99181,5.50452,0.0,0.0,0.0,vggt_ablation_skip_from_19_to_23,5
0.7538666666666666,0.61698,1.05627,5.75056,0.0,0.0,0.0,vggt_ablation_skip_from_18_to_23,6
0.7195185185185184,0.65632,1.1459,6.48785,0.0,0.0,0.0,vggt_ablation_skip_from_17_to_23,7
0.6785999999999998,0.67101,1.24565,7.54342,0.0,0.0,0.0,vggt_ablation_skip_from_16_to_23,8
0.6607703703703703,0.84705,1.40344,7.34837,0.0,0.0,0.0,vggt_ablation_skip_from_15_to_23,9
0.22173333333333337,2.5237,4.43543,24.76906,0.0,0.0,0.0,vggt_ablation_skip_from_14_to_23,10
0.04094814814814815,4.25193,7.2943,48.2825,0.0,0.0,0.0,vggt_ablation_skip_from_13_to_23,11
0.010548148148148149,5.74715,11.09452,79.32869,0.0,0.0,0.0,vggt_ablation_skip_from_12_to_23,12
0.010518518518518519,6.18081,10.64755,76.81856,0.0,0.0,0.0,vggt_ablation_skip_from_11_to_23,13
0.008488888888888886,5.96944,10.90483,76.75018,0.0,0.0,0.0,vggt_ablation_skip_from_10_to_23,14
0.010148148148148147,5.98786,10.865,76.83665,0.0,0.0,0.0,vggt_ablation_skip_from_9_to_23,15
0.009200000000000002,5.98513,10.91151,76.81552,0.0,0.0,0.0,vggt_ablation_skip_from_8_to_23,16
0.009148148148148148,5.93992,11.02756,76.83694,0.0,0.0,0.0,vggt_ablation_skip_from_7_to_23,17
0.008496296296296297,6.01363,10.97286,76.81823,0.0,0.0,0.0,vggt_ablation_skip_from_6_to_23,18
0.007629629629629629,6.03422,10.878,76.80666,0.0,0.0,0.0,vggt_ablation_skip_from_5_to_23,19
0.008288888888888889,6.0064,10.88866,76.79295,0.0,0.0,0.0,vggt_ablation_skip_from_4_to_23,20
0.008296296296296296,6.18071,10.95957,76.68475,0.0,0.0,0.0,vggt_ablation_skip_from_3_to_23,21
0.0064222222222222215,6.2035,10.94787,76.70613,0.0,0.0,0.0,vggt_ablation_skip_from_2_to_23,22
0.006333333333333333,6.17862,10.96986,76.75716,0.0,0.0,0.0,vggt_ablation_skip_from_1_to_23,23

==> fig/layer_drop/layer_drop_both_co3d.csv <==
AUC,ATE,RPEtrans,RPErot,sparsity,sparsity_log,sparsity_no_hilbert,type,numskipped
0.8289259259259261,0.41191,0.7331,4.04641,0.0,0.0,0.0,vggt_ablation_keep_from_1_to_22,2
0.7984814814814815,0.52052,0.89595,4.91949,0.0,0.0,0.0,vggt_ablation_keep_from_1_to_21,3
0.7970370370370371,0.5158,0.88098,4.94816,0.0,0.0,0.0,vggt_ablation_keep_from_2_to_21,4
0.7859111111111111,0.55649,0.93499,5.20038,0.0,0.0,0.0,vggt_ablation_keep_from_2_to_20,5
0.7852000000000001,0.56127,0.94885,5.16756,0.0,0.0,0.0,vggt_ablation_keep_from_3_to_20,6
0.7778740740740742,0.57369,0.96689,5.31304,0.0,0.0,0.0,vggt_ablation_keep_from_3_to_19,7
0.7742666666666669,0.59344,0.9865,5.25792,0.0,0.0,0.0,vggt_ablation_keep_from_4_to_19,8
0.759162962962963,0.6115,1.03852,5.56567,0.0,0.0,0.0,vggt_ablation_keep_from_4_to_18,9
0.7579407407407407,0.62002,1.05542,5.52181,0.0,0.0,0.0,vggt_ablation_keep_from_5_to_18,10
0.7438148148148145,0.65157,1.12102,5.63785,0.0,0.0,0.0,vggt_ablation_keep_from_5_to_17,11
0.7261703703703705,0.81358,1.32603,6.16464,0.0,0.0,0.0,vggt_ablation_keep_from_6_to_17,12
0.704022222222222,0.79078,1.31644,6.19866,0.0,0.0,0.0,vggt_ablation_keep_from_6_to_16,13
0.6780296296296295,0.9661,1.56511,7.01918,0.0,0.0,0.0,vggt_ablation_keep_from_7_to_16,14
0.6439777777777775,1.03299,1.69567,8.20222,0.0,0.0,0.0,vggt_ablation_keep_from_7_to_15,15
0.6045851851851852,1.25037,2.03324,9.25467,0.0,0.0,0.0,vggt_ablation_keep_from_8_to_15,16
0.5378666666666666,1.54084,2.52989,11.67382,0.0,0.0,0.0,vggt_ablation_keep_from_8_to_14,17
0.48507407407407416,1.72455,2.91749,13.01211,0.0,0.0,0.0,vggt_ablation_keep_from_9_to_14,18
0.10435555555555556,3.76976,6.5838,42.58567,0.0,0.0,0.0,vggt_ablation_keep_from_9_to_13,19
0.0770888888888889,4.2644,7.72257,50.17926,0.0,0.0,0.0,vggt_ablation_keep_from_10_to_13,20
0.009614814814814816,5.17182,10.72586,71.07089,0.0,0.0,0.0,vggt_ablation_keep_from_10_to_12,21
0.007437037037037038,5.44296,11.38606,77.22399,0.0,0.0,0.0,vggt_ablation_keep_from_11_to_12,22
0.0053851851851851856,6.27216,10.6461,78.09961,0.0,0.0,0.0,vggt_ablation_keep_from_11_to_11,23

==> fig/layer_drop/layer_drop_co3d_back.csv <==
AUC30,AUC15,AUC5,AUC3,ATE,RPEtrans,RPErot,sparsity,sparsity_log,sparsity_no_hilbert,type,numskipped,ablation_type
0.8322000000000002,0.6859407407407407,0.2801333333333334,0.1299259259259259,0.40582,0.71793,3.94115,0.0,0.0,0.0,vggt_ablation_skip_from_23_to_23,1,skip_from_back
0.8019703703703703,0.627748148148148,0.2108888888888889,0.0911851851851851,0.50205,0.85889,4.77166,0.0,0.0,0.0,vggt_ablation_skip_from_22_to_23,2,skip_from_back
0.7900444444444445,0.6057333333333335,0.1903111111111111,0.077037037037037,0.57011,0.95048,5.1147,0.0,0.0,0.0,vggt_ablation_skip_from_21_to_23,3,skip_from_back
0.7840814814814813,0.5937629629629629,0.1776444444444444,0.0689629629629629,0.56366,0.94153,5.18151,0.0,0.0,0.0,vggt_ablation_skip_from_20_to_23,4,skip_from_back
0.7702296296296296,0.566562962962963,0.1492444444444444,0.0533333333333333,0.58298,0.99181,5.50452,0.0,0.0,0.0,vggt_ablation_skip_from_19_to_23,5,skip_from_back
0.7538666666666666,0.5347259259259259,0.1089777777777778,0.036,0.61698,1.05627,5.75056,0.0,0.0,0.0,vggt_ablation_skip_from_18_to_23,6,skip_from_back
0.7195185185185184,0.4703851851851851,0.0722222222222222,0.0217777777777777,0.65632,1.1459,6.48785,0.0,0.0,0.0,vggt_ablation_skip_from_17_to_23,7,skip_from_back
0.6785999999999998,0.4006074074074073,0.0475555555555555,0.0141481481481481,0.67101,1.24565,7.54342,0.0,0.0,0.0,vggt_ablation_skip_from_16_to_23,8,skip_from_back
0.6607703703703703,0.3948296296296297,0.0482666666666666,0.0118518518518518,0.84705,1.40344,7.34837,0.0,0.0,0.0,vggt_ablation_skip_from_15_to_23,9,skip_from_back
0.2217333333333333,0.0555555555555555,0.0022222222222222,0.0002962962962962,2.5237,4.43543,24.76906,0.0,0.0,0.0,vggt_ablation_skip_from_14_to_23,10,skip_from_back
0.0409481481481481,0.0041185185185185,0.0,0.0,4.25193,7.2943,48.2825,0.0,0.0,0.0,vggt_ablation_skip_from_13_to_23,11,skip_from_back
0.0105481481481481,0.0011407407407407,8.888888888888889e-05,0.0,5.74715,11.09452,79.32869,0.0,0.0,0.0,vggt_ablation_skip_from_12_to_23,12,skip_from_back
0.0105185185185185,0.0016,0.0001333333333333,7.407407407407407e-05,6.18081,10.64755,76.81856,0.0,0.0,0.0,vggt_ablation_skip_from_11_to_23,13,skip_from_back
0.0084888888888888,0.000874074074074,0.0,0.0,5.96944,10.90483,76.75018,0.0,0.0,0.0,vggt_ablation_skip_from_10_to_23,14,skip_from_back
0.0101481481481481,0.0010222222222222,0.0,0.0,5.98786,10.865,76.83665,0.0,0.0,0.0,vggt_ablation_skip_from_9_to_23,15,skip_from_back
0.0092,0.0007555555555555,0.0,0.0,5.98513,10.91151,76.81552,0.0,0.0,0.0,vggt_ablation_skip_from_8_to_23,16,skip_from_back
0.0091481481481481,0.0010962962962962,0.0,0.0,5.93992,11.02756,76.83694,0.0,0.0,0.0,vggt_ablation_skip_from_7_to_23,17,skip_from_back
0.0084962962962962,0.0009037037037037,4.4444444444444447e-05,0.0,6.01363,10.97286,76.81823,0.0,0.0,0.0,vggt_ablation_skip_from_6_to_23,18,skip_from_back
0.0076296296296296,0.0010962962962962,4.4444444444444447e-05,0.0,6.03422,10.878,76.80666,0.0,0.0,0.0,vggt_ablation_skip_from_5_to_23,19,skip_from_back
0.0082888888888888,0.0015555555555555,0.0001777777777777,0.0,6.0064,10.88866,76.79295,0.0,0.0,0.0,vggt_ablation_skip_from_4_to_23,20,skip_from_back
0.0082962962962962,0.0007851851851851,0.0,0.0,6.18071,10.95957,76.68475,0.0,0.0,0.0,vggt_ablation_skip_from_3_to_23,21,skip_from_back
0.0064222222222222,0.0009481481481481,0.0,0.0,6.2035,10.94787,76.70613,0.0,0.0,0.0,vggt_ablation_skip_from_2_to_23,22,skip_from_back
0.0063333333333333,0.0009925925925925,0.0001777777777777,0.0,6.17862,10.96986,76.75716,0.0,0.0,0.0,vggt_ablation_skip_from_1_to_23,23,skip_from_back


==> fig/layer_drop/layer_drop_co3d_back_ma.csv <==
id,ATE,RPE_trans,RPE_rot,RRA30,RTA30,AUC30,RRA15,RTA15,AUC15,RRA5,RTA5,AUC5,RRA3,RTA3,AUC3,time,numskipped
ma_back_1,1.540670797981687,2.5638146856010082,14.358947407307781,0.7340814814814816,0.6478740740740742,0.580851851851852,0.5604592592592592,0.47238518518518524,0.36997037037037034,0.23813333333333336,0.1845333333333333,0.08520000000000001,0.13614814814814816,0.09792592592592592,0.029333333333333333,1.8375320959472656,1
ma_back_2,1.9402494556529584,3.014067357156129,20.106376594810943,0.682303703703704,0.6060592592592594,0.537585185185185,0.5093333333333334,0.428162962962963,0.32751111111111103,0.1976888888888889,0.15844444444444444,0.06319999999999999,0.10955555555555556,0.0868148148148148,0.020444444444444442,1.8603228576660156,2
ma_back_3,3.807622901680423,6.418576014210528,41.68609234103967,0.40831851851851847,0.31799259259259266,0.2279851851851852,0.24918518518518515,0.16554074074074077,0.08851851851851851,0.07088888888888889,0.03897777777777778,0.0057777777777777775,0.034962962962962967,0.018444444444444444,0.0008888888888888888,1.840048192138672,3
ma_back_4,4.387284680272694,7.209010334137363,53.202232683530895,0.31478518518518517,0.26325925925925925,0.1696148148148148,0.18434074074074075,0.13228148148148147,0.05918518518518519,0.05773333333333334,0.03004444444444444,0.0036000000000000003,0.030296296296296293,0.014148148148148148,0.0009629629629629629,1.8512179040527343,4
ma_back_5,2.7779773626233935,4.490366084307743,30.56241790001137,0.5234814814814815,0.45530370370370377,0.3651777777777779,0.3358962962962963,0.27360000000000007,0.17445925925925923,0.09955555555555556,0.07346666666666665,0.01742222222222222,0.052148148148148145,0.035555555555555556,0.004370370370370371,1.8694407885742188,5
ma_back_6,3.1911145178160796,5.101146650181451,36.945259897987306,0.4969851851851851,0.4270296296296296,0.3465111111111111,0.33386666666666653,0.2568740740740741,0.17305185185185187,0.10515555555555556,0.06853333333333333,0.0196,0.05177777777777778,0.03333333333333333,0.0051111111111111105,1.8722292370605471,6
ma_back_7,4.602533195415435,7.869504075447612,42.71913586583238,0.3702222222222222,0.19485925925925923,0.12877777777777777,0.1959851851851852,0.07915555555555556,0.03493333333333334,0.046177777777777776,0.011733333333333333,0.0013333333333333333,0.02088888888888889,0.004740740740740741,0.0002222222222222222,1.8678366699218754,7
ma_back_8,4.620644755042382,7.438766957113936,46.87448185399404,0.32553333333333334,0.18437777777777783,0.12312592592592593,0.18118518518518517,0.07860740740740742,0.0366962962962963,0.044844444444444444,0.013911111111111114,0.002,0.019851851851851853,0.0069629629629629625,0.0002962962962962963,1.861354783935547,8
ma_back_9,6.117511407343837,10.09193954162738,74.54041930575318,0.14511851851851848,0.05708148148148148,0.015807407407407412,0.0724888888888889,0.016518518518518516,0.0023703703703703708,0.016133333333333333,0.0021333333333333334,0.00013333333333333334,0.006074074074074075,0.0008148148148148148,7.407407407407407e-05,1.8418006335449217,9
ma_back_10,6.078344250475343,9.685562830418947,79.2548783362525,0.1149925925925926,0.06548148148148149,0.012488888888888888,0.05108148148148149,0.01777777777777778,0.0017185185185185187,0.010622222222222222,0.0020000000000000005,4.4444444444444447e-05,0.0042962962962962955,0.0005925925925925926,0.0,1.851498917236328,10
ma_back_11,5.979947930474871,10.164130460433256,78.29499807915806,0.11708888888888888,0.07659259259259257,0.018340740740740748,0.04945185185185186,0.022533333333333332,0.0025037037037037037,0.009822222222222222,0.0028444444444444446,4.4444444444444447e-05,0.004666666666666667,0.0011111111111111111,0.0,1.8501150781250002,11


==> fig/layer_drop/layer_drop_co3d_both.csv <==
AUC30,AUC15,AUC5,AUC3,ATE,RPEtrans,RPErot,sparsity,sparsity_log,sparsity_no_hilbert,type,numskipped,ablation_type
0.8289259259259261,0.6807259259259261,0.2729333333333333,0.1237037037037037,0.41191,0.7331,4.04641,0.0,0.0,0.0,vggt_ablation_keep_from_1_to_22,2,skip_from_both_sides
0.7984814814814815,0.6220592592592592,0.2047555555555555,0.0865185185185185,0.52052,0.89595,4.91949,0.0,0.0,0.0,vggt_ablation_keep_from_1_to_21,3,skip_from_both_sides
0.7970370370370371,0.6202222222222222,0.2035111111111111,0.0833333333333333,0.5158,0.88098,4.94816,0.0,0.0,0.0,vggt_ablation_keep_from_2_to_21,4,skip_from_both_sides
0.7859111111111111,0.5990370370370371,0.1837777777777777,0.0725925925925926,0.55649,0.93499,5.20038,0.0,0.0,0.0,vggt_ablation_keep_from_2_to_20,5,skip_from_both_sides
0.7852000000000001,0.5978962962962964,0.1809333333333333,0.0714074074074074,0.56127,0.94885,5.16756,0.0,0.0,0.0,vggt_ablation_keep_from_3_to_20,6,skip_from_both_sides
0.7778740740740742,0.5835703703703705,0.1655111111111111,0.0631111111111111,0.57369,0.96689,5.31304,0.0,0.0,0.0,vggt_ablation_keep_from_3_to_19,7,skip_from_both_sides
0.7742666666666669,0.5790074074074075,0.1608,0.0582222222222222,0.59344,0.9865,5.25792,0.0,0.0,0.0,vggt_ablation_keep_from_4_to_19,8,skip_from_both_sides
0.7591555555555556,0.5507555555555556,0.1340888888888889,0.0445925925925925,0.61148,1.03848,5.56554,0.0,0.0,0.0,vggt_ablation_keep_from_4_to_18,9,skip_from_both_sides
0.7579407407407407,0.5503555555555556,0.1361333333333333,0.0462222222222222,0.62002,1.05542,5.52181,0.0,0.0,0.0,vggt_ablation_keep_from_5_to_18,10,skip_from_both_sides
0.7438148148148145,0.5257185185185185,0.1071555555555555,0.0325185185185185,0.65157,1.12102,5.63785,0.0,0.0,0.0,vggt_ablation_keep_from_5_to_17,11,skip_from_both_sides
0.7261703703703705,0.5146814814814814,0.1125333333333333,0.0356296296296296,0.81358,1.32603,6.16464,0.0,0.0,0.0,vggt_ablation_keep_from_6_to_17,12,skip_from_both_sides
0.704022222222222,0.4690074074074074,0.0800888888888888,0.0199259259259259,0.79078,1.31644,6.19866,0.0,0.0,0.0,vggt_ablation_keep_from_6_to_16,13,skip_from_both_sides
0.6780296296296295,0.4362074074074073,0.0716,0.0189629629629629,0.9661,1.56511,7.01918,0.0,0.0,0.0,vggt_ablation_keep_from_7_to_16,14,skip_from_both_sides
0.6439777777777775,0.3804740740740741,0.0534666666666666,0.0144444444444444,1.03299,1.69567,8.20222,0.0,0.0,0.0,vggt_ablation_keep_from_7_to_15,15,skip_from_both_sides
0.6045851851851852,0.3468592592592593,0.0468888888888888,0.0112592592592592,1.25037,2.03324,9.25467,0.0,0.0,0.0,vggt_ablation_keep_from_8_to_15,16,skip_from_both_sides
0.5378666666666666,0.2669925925925926,0.0272444444444444,0.0064444444444444,1.54084,2.52989,11.67382,0.0,0.0,0.0,vggt_ablation_keep_from_8_to_14,17,skip_from_both_sides
0.4850740740740741,0.2245925925925926,0.0221333333333333,0.0043703703703703,1.72455,2.91749,13.01211,0.0,0.0,0.0,vggt_ablation_keep_from_9_to_14,18,skip_from_both_sides
0.1043555555555555,0.020237037037037,0.0005777777777777,7.407407407407407e-05,3.76976,6.5838,42.58567,0.0,0.0,0.0,vggt_ablation_keep_from_9_to_13,19,skip_from_both_sides
0.0770888888888889,0.0126814814814814,0.0004,7.407407407407407e-05,4.2644,7.72257,50.17926,0.0,0.0,0.0,vggt_ablation_keep_from_10_to_13,20,skip_from_both_sides
0.0096148148148148,0.0010962962962962,8.888888888888889e-05,0.0,5.17182,10.72586,71.07089,0.0,0.0,0.0,vggt_ablation_keep_from_10_to_12,21,skip_from_both_sides
0.007437037037037,0.0005925925925925,0.0,0.0,5.44296,11.38606,77.22399,0.0,0.0,0.0,vggt_ablation_keep_from_11_to_12,22,skip_from_both_sides
0.0053851851851851,0.000474074074074,0.0,0.0,6.27216,10.6461,78.09961,0.0,0.0,0.0,vggt_ablation_keep_from_11_to_11,23,skip_from_both_sides


==> fig/layer_drop/layer_drop_co3d_both_ma.csv <==
id,ATE,RPE_trans,RPE_rot,RRA30,RTA30,AUC30,RRA15,RTA15,AUC15,RRA5,RTA5,AUC5,RRA3,RTA3,AUC3,time,numskipped
ma_both_1,1.540670797981687,2.5638146856010082,14.358947407307781,0.7340814814814816,0.6478740740740742,0.580851851851852,0.5604592592592592,0.47238518518518524,0.36997037037037034,0.23813333333333336,0.1845333333333333,0.08520000000000001,0.13614814814814816,0.09792592592592592,0.029333333333333333,1.7211475061035153,1
ma_both_2,1.9402494556529584,3.014067357156129,20.106376594810943,0.682303703703704,0.6060592592592594,0.537585185185185,0.5093333333333334,0.428162962962963,0.32751111111111103,0.1976888888888889,0.15844444444444444,0.06319999999999999,0.10955555555555556,0.0868148148148148,0.020444444444444442,1.7034792370605467,2
ma_both_3,2.047685735813948,3.2742180214359986,19.062764367688306,0.6656000000000001,0.5795037037037036,0.5057407407407407,0.4844592592592593,0.40016296296296283,0.29660740740740743,0.18595555555555557,0.14213333333333336,0.052533333333333335,0.10444444444444445,0.07622222222222223,0.01637037037037037,1.7090837707519535,3
ma_both_4,3.2727980470427824,5.079111088186619,35.24882745417548,0.47256296296296296,0.3782444444444445,0.28597777777777783,0.29262222222222223,0.2084444444444444,0.11712592592592592,0.08728888888888889,0.0484,0.009333333333333332,0.04296296296296296,0.02266666666666667,0.002148148148148148,1.7073729125976562,4
ma_both_5,4.568819327446955,7.675370634587771,54.43577327504542,0.3252814814814815,0.22462222222222217,0.15057037037037035,0.19854814814814817,0.10205925925925924,0.04856296296296297,0.06586666666666666,0.020355555555555554,0.002711111111111111,0.03585185185185185,0.008814814814814815,0.0006666666666666666,1.6948870776367186,5
ma_both_6,5.030967390382313,8.525858631285514,63.73986453616272,0.26559259259259255,0.1954,0.11936296296296295,0.1573037037037037,0.0835111111111111,0.036162962962962966,0.05279999999999999,0.014622222222222222,0.001911111111111111,0.027925925925925923,0.007037037037037037,7.407407407407407e-05,1.6945951416015625,6
ma_both_7,5.168143498472179,9.043840248854709,68.57256534316858,0.22799999999999995,0.16545185185185182,0.0900962962962963,0.13592592592592592,0.06417777777777778,0.025185185185185185,0.04915555555555555,0.0104,0.002266666666666667,0.02748148148148148,0.004222222222222222,0.0008148148148148148,1.6962879870605472,7
ma_both_8,3.8445085765441376,6.512301409350687,40.82310500432945,0.3921407407407408,0.2938074074074074,0.20520740740740745,0.22040000000000004,0.13920000000000002,0.06576296296296295,0.05835555555555556,0.02626666666666666,0.0030666666666666663,0.027407407407407408,0.011037037037037038,0.0005185185185185185,1.6858498876953123,8
ma_both_9,3.91606721730293,6.252416276619702,40.904781383742694,0.3364296296296297,0.26221481481481484,0.15694814814814811,0.17250370370370374,0.11248888888888887,0.039511111111111115,0.04791111111111111,0.020666666666666667,0.002311111111111111,0.023555555555555555,0.009037037037037038,0.0004444444444444444,1.675023458251953,9
ma_both_10,4.790087235909712,7.6978940116321715,53.528961612141885,0.2732592592592592,0.1511851851851852,0.08527407407407406,0.14444444444444443,0.057111111111111106,0.019422222222222223,0.03368888888888889,0.009733333333333333,0.0005333333333333334,0.013481481481481481,0.0051111111111111105,0.00014814814814814815,1.6593960412597655,10
ma_both_11,4.850638410716644,8.271288345790929,55.55109949297409,0.2508074074074074,0.1282074074074074,0.06516296296296296,0.1256,0.049970370370370366,0.015362962962962964,0.027511111111111108,0.009333333333333334,0.0005333333333333334,0.011333333333333334,0.004666666666666667,7.407407407407407e-05,1.6396877758789064,11


==> fig/layer_drop/layer_drop_co3d_front.csv <==
AUC30,AUC15,AUC5,AUC3,ATE,RPEtrans,RPErot,sparsity,sparsity_log,sparsity_no_hilbert,type,numskipped,ablation_type
0.9235259259259258,0.8654962962962962,0.6930222222222222,0.5718518518518518,0.2059,0.36242,1.20154,0.0,0.0,0.0,vggt_ablation_skip_from_0_to_0,1,skip_from_front
0.917837037037037,0.8551259259259257,0.6702666666666666,0.5387407407407406,0.21324,0.37605,1.3636,0.0,0.0,0.0,vggt_ablation_skip_from_0_to_1,2,skip_from_front
0.9169185185185186,0.8543555555555556,0.6700444444444444,0.5368148148148149,0.21877,0.39168,1.33472,0.0,0.0,0.0,vggt_ablation_skip_from_0_to_2,3,skip_from_front
0.9061851851851852,0.8344296296296296,0.6238666666666667,0.4751111111111111,0.24948,0.43759,1.52859,0.0,0.0,0.0,vggt_ablation_skip_from_0_to_3,4,skip_from_front
0.8977407407407408,0.821511111111111,0.5946222222222222,0.438074074074074,0.26876,0.47132,1.71891,0.0,0.0,0.0,vggt_ablation_skip_from_0_to_4,5,skip_from_front
0.8340814814814815,0.7236444444444445,0.4438666666666667,0.2977777777777777,0.51659,0.87218,4.13527,0.0,0.0,0.0,vggt_ablation_skip_from_0_to_5,6,skip_from_front
0.7581703703703702,0.6190962962962963,0.3356888888888888,0.2043703703703703,0.77066,1.33213,6.67225,0.0,0.0,0.0,vggt_ablation_skip_from_0_to_6,7,skip_from_front
0.6532222222222224,0.4926222222222222,0.2122666666666666,0.1057777777777777,1.18081,2.03398,10.65317,0.0,0.0,0.0,vggt_ablation_skip_from_0_to_7,8,skip_from_front
0.5679851851851851,0.390711111111111,0.1344888888888888,0.0649629629629629,1.59082,2.62852,15.03259,0.0,0.0,0.0,vggt_ablation_skip_from_0_to_8,9,skip_from_front
0.5905555555555557,0.4088592592592592,0.1356444444444444,0.0611111111111111,1.52792,2.53566,13.34361,0.0,0.0,0.0,vggt_ablation_skip_from_0_to_9,10,skip_from_front
0.4575185185185186,0.2521777777777777,0.0427555555555555,0.0156296296296296,1.97942,3.33128,20.33601,0.0,0.0,0.0,vggt_ablation_skip_from_0_to_10,11,skip_from_front
0.2249555555555555,0.0802962962962962,0.006,0.0011851851851851,3.37693,5.83221,37.84637,0.0,0.0,0.0,vggt_ablation_skip_from_0_to_11,12,skip_from_front
0.0409925925925925,0.0084148148148148,0.0003111111111111,7.407407407407407e-05,5.18943,9.08132,63.58842,0.0,0.0,0.0,vggt_ablation_skip_from_0_to_12,13,skip_from_front
0.006837037037037,0.000637037037037,0.0,0.0,6.08103,10.75251,77.38356,0.0,0.0,0.0,vggt_ablation_skip_from_0_to_13,14,skip_from_front
0.0091333333333333,0.0014666666666666,4.4444444444444447e-05,0.0,5.8579,10.58975,76.84151,0.0,0.0,0.0,vggt_ablation_skip_from_0_to_14,15,skip_from_front
0.0061407407407407,0.0010074074074074,0.0001777777777777,0.0001481481481481,6.05373,10.58092,76.74027,0.0,0.0,0.0,vggt_ablation_skip_from_0_to_15,16,skip_from_front
0.0067703703703703,0.0009777777777777,0.0001333333333333,0.0,6.18286,10.60657,77.70988,0.0,0.0,0.0,vggt_ablation_skip_from_0_to_16,17,skip_from_front
0.0042814814814814,0.0008296296296296,8.888888888888889e-05,0.0,6.37808,10.31434,78.31708,0.0,0.0,0.0,vggt_ablation_skip_from_0_to_17,18,skip_from_front
0.0058518518518518,0.0011851851851851,0.0,0.0,6.43109,10.1394,78.81894,0.0,0.0,0.0,vggt_ablation_skip_from_0_to_18,19,skip_from_front
0.0089555555555555,0.0022074074074074,0.0001333333333333,0.0,6.33963,10.30055,78.02689,0.0,0.0,0.0,vggt_ablation_skip_from_0_to_19,20,skip_from_front
0.0055555555555555,0.0005037037037037,0.0,0.0,6.43845,10.44839,76.8953,0.0,0.0,0.0,vggt_ablation_skip_from_0_to_20,21,skip_from_front
0.0042666666666666,0.0006074074074074,0.0,0.0,6.43904,10.46924,76.61762,0.0,0.0,0.0,vggt_ablation_skip_from_0_to_21,22,skip_from_front
0.0061407407407407,0.0007407407407407,0.0,0.0,6.41863,10.60601,76.59739,0.0,0.0,0.0,vggt_ablation_skip_from_0_to_22,23,skip_from_front


==> fig/layer_drop/layer_drop_co3d_front_ma.csv <==
id,ATE,RPE_trans,RPE_rot,RRA30,RTA30,AUC30,RRA15,RTA15,AUC15,RRA5,RTA5,AUC5,RRA3,RTA3,AUC3,time,numskipped
ma_front_1,1.0040882405173968,1.6647697362276423,9.870993526174347,0.8158148148148149,0.7533481481481482,0.7018074074074073,0.678088888888889,0.6105333333333334,0.5205777777777778,0.3785777777777778,0.3213333333333333,0.2028888888888889,0.2557777777777777,0.20666666666666667,0.10162962962962963,1.8765991870117191,1
ma_front_2,1.1646898853698116,1.8913172146063733,12.394532361621428,0.7809777777777779,0.7140370370370369,0.6560370370370369,0.6300000000000001,0.5582518518518519,0.46509629629629623,0.31875555555555557,0.26288888888888884,0.1509777777777778,0.20222222222222222,0.15837037037037036,0.06585185185185186,1.7900032922363278,2
ma_front_3,1.116904651748772,1.8450787015807781,12.369867871834638,0.7771555555555556,0.7148074074074074,0.6551259259259261,0.6171407407407409,0.5575407407407408,0.4573481481481482,0.29480000000000006,0.2546666666666667,0.13622222222222222,0.18325925925925926,0.14844444444444446,0.055259259259259265,1.767958862304688,3
ma_front_4,1.1947728939556435,1.9978177464419273,13.706635835911781,0.7679481481481483,0.7035037037037035,0.6424888888888891,0.6075555555555556,0.5418074074074075,0.4438666666666667,0.2855555555555556,0.23853333333333335,0.12782222222222223,0.17362962962962966,0.1345925925925926,0.04933333333333334,1.8121237573242188,4
ma_front_5,1.1900269454642125,1.983331436336488,12.78664267358958,0.7594370370370371,0.694674074074074,0.6313481481481483,0.5950666666666667,0.5272888888888889,0.4296148148148148,0.27168888888888887,0.22702222222222224,0.11942222222222224,0.16133333333333333,0.12844444444444444,0.04251851851851852,1.807537586669922,5
ma_front_6,1.4505190511835537,2.379938635145921,16.07142565662471,0.7360962962962961,0.6715925925925924,0.6063037037037037,0.5691259259259258,0.5039407407407406,0.4049777777777778,0.2532,0.2173333333333333,0.10866666666666665,0.1454074074074074,0.12237037037037035,0.03948148148148148,1.791399090576172,6
ma_front_7,1.4612433503123519,2.3830702488554834,15.74545932180211,0.7260888888888888,0.6555111111111113,0.5889851851851853,0.5581185185185185,0.487288888888889,0.3875111111111111,0.24053333333333332,0.1990222222222222,0.09546666666666667,0.13896296296296295,0.10748148148148147,0.03488888888888889,1.8396788525390624,7
ma_front_8,1.5600854174114671,2.478064034504428,16.688680414160334,0.706837037037037,0.6368000000000004,0.5669851851851853,0.5306074074074074,0.4652444444444445,0.3597037037037037,0.21559999999999996,0.18386666666666668,0.08075555555555555,0.11874074074074074,0.10096296296296296,0.02918518518518519,1.78587984375,8
ma_front_9,1.6442943913592984,2.6576496167255157,16.644375648768857,0.6982296296296296,0.6152444444444446,0.545251851851852,0.5205185185185185,0.4390222222222222,0.3388148148148149,0.2073777777777778,0.16257777777777777,0.06986666666666667,0.11303703703703703,0.08570370370370371,0.02325925925925926,1.7512474707031251,9
ma_front_10,2.2940962582459177,3.834968393875207,23.66256684399026,0.6104740740740741,0.5102148148148149,0.436511111111111,0.43528888888888884,0.3287555555555556,0.2401481481481481,0.1514666666666667,0.0992,0.03364444444444444,0.07711111111111112,0.048074074074074075,0.008222222222222223,1.7596457482910157,10
ma_front_11,5.297857203968443,8.63295157829517,66.37452732044964,0.19592592592592592,0.13148888888888888,0.05854814814814815,0.10906666666666665,0.05185185185185185,0.014429629629629633,0.03604444444444445,0.0092,0.0011555555555555555,0.020444444444444442,0.003777777777777778,0.0002222222222222222,1.818266335449219,11


==> fig/layer_drop/layer_drop_co3d_middle.csv <==
AUC30,AUC15,AUC5,AUC3,ATE,RPEtrans,RPErot,sparsity,sparsity_log,sparsity_no_hilbert,type,numskipped,ablation_type
0.7682222222222221,0.613674074074074,0.2832,0.1528148148148148,0.73668,1.23642,5.85298,0.0,0.0,0.0,vggt_ablation_skip_from_11_to_11,1,skip_from_middle
0.2532814814814814,0.1030814814814815,0.0095111111111111,0.0027407407407407,4.01768,6.21494,36.0753,0.0,0.0,0.0,vggt_ablation_skip_from_11_to_12,2,skip_from_middle
0.1728,0.0551111111111111,0.0039555555555555,0.0008148148148148,4.30601,6.94698,43.62652,0.0,0.0,0.0,vggt_ablation_skip_from_10_to_12,3,skip_from_middle
0.0138888888888888,0.0022814814814814,0.0001777777777777,7.407407407407407e-05,5.88187,10.78609,76.58298,0.0,0.0,0.0,vggt_ablation_skip_from_10_to_13,4,skip_from_middle
0.0102444444444444,0.0013925925925925,8.888888888888889e-05,0.0,5.90736,10.81862,76.9285,0.0,0.0,0.0,vggt_ablation_skip_from_9_to_13,5,skip_from_middle
0.017274074074074,0.0030962962962962,0.0,0.0,5.88778,10.70905,78.40633,0.0,0.0,0.0,vggt_ablation_skip_from_9_to_14,6,skip_from_middle
0.0162888888888888,0.0028148148148148,4.4444444444444447e-05,0.0,5.8787,10.74553,78.27686,0.0,0.0,0.0,vggt_ablation_skip_from_8_to_14,7,skip_from_middle
0.008037037037037,0.0009481481481481,8.888888888888889e-05,0.0,5.7403,10.76045,79.14047,0.0,0.0,0.0,vggt_ablation_skip_from_8_to_15,8,skip_from_middle
0.0081925925925925,0.0010962962962962,0.0,0.0,5.7919,10.7365,78.80749,0.0,0.0,0.0,vggt_ablation_skip_from_7_to_15,9,skip_from_middle
0.0038888888888888,0.0004296296296296,0.0,0.0,6.08805,10.51683,85.3378,0.0,0.0,0.0,vggt_ablation_skip_from_7_to_16,10,skip_from_middle
0.0033925925925925,0.0003407407407407,0.0,0.0,6.12806,10.43659,84.20256,0.0,0.0,0.0,vggt_ablation_skip_from_6_to_16,11,skip_from_middle
0.0081703703703703,0.0006666666666666,0.0,0.0,6.06992,10.40043,78.64662,0.0,0.0,0.0,vggt_ablation_skip_from_6_to_17,12,skip_from_middle
0.0083259259259259,0.0006962962962962,0.0,0.0,6.07522,10.41468,78.09286,0.0,0.0,0.0,vggt_ablation_skip_from_5_to_17,13,skip_from_middle
0.0058592592592592,0.0005481481481481,0.0,0.0,6.02973,10.39867,78.16284,0.0,0.0,0.0,vggt_ablation_skip_from_5_to_18,14,skip_from_middle
0.0056444444444444,0.0006074074074074,0.0,0.0,6.05942,10.38464,78.13247,0.0,0.0,0.0,vggt_ablation_skip_from_4_to_18,15,skip_from_middle
0.0042518518518518,0.0003111111111111,0.0,0.0,5.96382,10.57335,79.78592,0.0,0.0,0.0,vggt_ablation_skip_from_4_to_19,16,skip_from_middle
0.0048148148148148,0.0006074074074074,0.0,0.0,6.17782,10.18028,81.38994,0.0,0.0,0.0,vggt_ablation_skip_from_3_to_19,17,skip_from_middle
0.0060666666666666,0.0007407407407407,0.0,0.0,6.30046,10.38109,78.03605,0.0,0.0,0.0,vggt_ablation_skip_from_3_to_20,18,skip_from_middle
0.0056518518518518,0.0006814814814814,0.0,0.0,6.41946,10.44679,76.99761,0.0,0.0,0.0,vggt_ablation_skip_from_2_to_20,19,skip_from_middle
0.0058666666666666,0.0007407407407407,0.0001777777777777,0.0001481481481481,6.35933,10.54897,76.75347,0.0,0.0,0.0,vggt_ablation_skip_from_2_to_21,20,skip_from_middle
0.0049259259259259,0.0004148148148148,0.0,0.0,6.4238,10.50919,76.73048,0.0,0.0,0.0,vggt_ablation_skip_from_1_to_21,21,skip_from_middle
0.0074962962962962,0.0013925925925925,0.0001333333333333,7.407407407407407e-05,6.30785,10.7329,76.65937,0.0,0.0,0.0,vggt_ablation_skip_from_1_to_22,22,skip_from_middle


==> fig/layer_drop/layer_drop_co3d_middle_ma.csv <==
id,ATE,RPE_trans,RPE_rot,RRA30,RTA30,AUC30,RRA15,RTA15,AUC15,RRA5,RTA5,AUC5,RRA3,RTA3,AUC3,time,numskipped
ma_middle_1,0.8494788287281659,1.4528211572005452,8.540561866634823,0.819511111111111,0.7572148148148147,0.7034740740740738,0.6787111111111109,0.611111111111111,0.5198370370370369,0.3802222222222222,0.3290222222222222,0.2085777777777778,0.257037037037037,0.2134074074074074,0.10696296296296297,1.651936429443359,1
ma_middle_2,0.9192300198798666,1.5384582457760443,9.194241467120975,0.8087037037037038,0.7490962962962965,0.6924962962962963,0.6642222222222222,0.6009925925925927,0.5055259259259259,0.3659555555555556,0.3153777777777778,0.19733333333333333,0.24362962962962964,0.20503703703703705,0.09777777777777778,1.6065936743164064,2
ma_middle_3,1.0661095037531392,1.757509412480436,10.600236021344006,0.7907555555555557,0.732074074074074,0.6741481481481483,0.6447259259259259,0.5811703703703704,0.48817777777777766,0.3441777777777778,0.2919555555555556,0.17808888888888888,0.22474074074074077,0.18444444444444444,0.08518518518518518,1.6123568005371096,3
ma_middle_4,1.062291931696478,1.8051458701346326,10.418595398170298,0.7810592592592595,0.7156814814814816,0.657711111111111,0.6305185185185185,0.5636444444444444,0.47085925925925914,0.3192444444444445,0.2752888888888889,0.15844444444444444,0.20266666666666666,0.16748148148148148,0.07288888888888889,1.5993175781250002,4
ma_middle_5,1.12079643839835,1.8961766571208267,11.129713231737556,0.7613555555555557,0.6957555555555558,0.6332518518518518,0.6027703703703704,0.536,0.4406666666666667,0.2949777777777778,0.2537333333333333,0.13902222222222224,0.1831851851851852,0.154,0.05992592592592593,1.589581492919922,5
ma_middle_6,1.30294570643181,2.1980736747927314,13.012101915899013,0.7409481481481481,0.6649407407407407,0.6028814814814816,0.5766666666666665,0.500074074074074,0.40874074074074074,0.26684444444444444,0.22284444444444446,0.11493333333333333,0.16362962962962962,0.13074074074074074,0.049629629629629635,1.6393732861328123,6
ma_middle_7,1.5050787221377075,2.5075815114695637,15.93032561260016,0.711237037037037,0.6438296296296296,0.5734296296296297,0.544,0.4765037037037036,0.378088888888889,0.24,0.20213333333333333,0.09853333333333335,0.146,0.1122962962962963,0.039851851851851854,1.638670015869141,7
ma_middle_8,1.7368219498204633,2.7751724464996363,17.419622412591583,0.6762074074074075,0.6055111111111111,0.5228074074074074,0.49232592592592594,0.4278222222222222,0.3151111111111111,0.19119999999999998,0.1565777777777778,0.0616,0.1037037037037037,0.08244444444444445,0.01962962962962963,1.6113694274902346,8
ma_middle_9,3.0214821616862846,4.942077128667169,31.787677676129274,0.5038814814814815,0.3986148148148148,0.31672592592592586,0.3238962962962963,0.22216296296296298,0.13994074074074073,0.10088888888888889,0.05315555555555555,0.011733333333333333,0.05096296296296296,0.02562962962962963,0.002074074074074074,1.6117691369628904,9
ma_middle_10,2.2940962582459177,3.8349683938752066,23.66256684399026,0.6104740740740741,0.5102148148148149,0.436511111111111,0.43528888888888884,0.3287555555555556,0.2401481481481481,0.1514666666666667,0.0992,0.03364444444444444,0.07711111111111112,0.048074074074074075,0.008222222222222223,1.5797423413085938,10
ma_middle_11,5.297857203968443,8.63295157829517,66.37452732044964,0.19592592592592592,0.13148888888888888,0.05854814814814815,0.10906666666666665,0.05185185185185185,0.014429629629629633,0.03604444444444445,0.0092,0.0011555555555555555,0.020444444444444442,0.003777777777777778,0.0002222222222222222,1.5507727770996091,11


==> fig/layer_drop/layer_drop_eth3d_back.csv <==
acc,comp,cham,nc,acc_med,comp_med,cham_med,nc_med,sparsity,sparsity_log,sparsity_no_hilbert,type,numskipped,ablation_type
0.2164608091115951,0.1814953386783599,0.1989780962467193,0.881866991519928,0.1388463824987411,0.1239030733704567,0.1313747316598892,0.9781068563461304,0.0,0.0,0.0,vggt_ablation_skip_from_23_to_23,1,skip_from_back
0.2207646667957306,0.1850662231445312,0.2029154449701309,0.8778349757194519,0.1427342742681503,0.1248521283268928,0.1337932050228119,0.9767292737960817,0.0,0.0,0.0,vggt_ablation_skip_from_22_to_23,2,skip_from_back
0.2173138260841369,0.1830702573060989,0.2001920342445373,0.8765701651573181,0.1393097341060638,0.1228665858507156,0.1310881674289703,0.9760965704917908,0.0,0.0,0.0,vggt_ablation_skip_from_21_to_23,3,skip_from_back
0.2158382534980774,0.1825728118419647,0.199205532670021,0.8760285973548889,0.1399356126785278,0.1240154430270195,0.1319755166769027,0.9762540459632874,0.0,0.0,0.0,vggt_ablation_skip_from_20_to_23,4,skip_from_back
0.2119761407375335,0.1776648312807083,0.1948205083608627,0.8715282678604126,0.1338093876838684,0.1134890988469123,0.1236492469906807,0.97432678937912,0.0,0.0,0.0,vggt_ablation_skip_from_19_to_23,5,skip_from_back
0.2219279110431671,0.1853125095367431,0.2036202102899551,0.8606860637664795,0.1447330117225647,0.1160536557435989,0.1303933262825012,0.9693657159805298,0.0,0.0,0.0,vggt_ablation_skip_from_18_to_23,6,skip_from_back
0.4391041398048401,0.3019420802593231,0.3705230951309204,0.8017204999923706,0.2871838808059692,0.1498549133539199,0.2185193747282028,0.9371086955070496,0.0,0.0,0.0,vggt_ablation_skip_from_17_to_23,7,skip_from_back
0.4619922637939453,0.2971749603748321,0.3795835375785827,0.798821747303009,0.3149458765983581,0.1526883989572525,0.2338171750307083,0.9324116110801696,0.0,0.0,0.0,vggt_ablation_skip_from_16_to_23,8,skip_from_back
0.6638380289077759,0.3643853068351745,0.5141116380691528,0.7653019428253174,0.4471739530563354,0.2189179062843322,0.3330459296703338,0.9040600657463074,0.0,0.0,0.0,vggt_ablation_skip_from_15_to_23,9,skip_from_back
1.5898209810256958,0.9299679398536682,1.259894609451294,0.60716313123703,1.2774429321289062,0.4820873439311981,0.8797650933265686,0.674809455871582,0.0,0.0,0.0,vggt_ablation_skip_from_14_to_23,10,skip_from_back
1.779194474220276,1.0381516218185425,1.4086730480194092,0.5340349674224854,1.4459809064865112,0.5021324157714844,0.974056601524353,0.5502672791481018,0.0,0.0,0.0,vggt_ablation_skip_from_13_to_23,11,skip_from_back
1.8492693901062007,1.0333492755889893,1.441309094429016,0.5177918076515198,1.4777417182922363,0.4371498525142669,0.957445740699768,0.5262859463691711,0.0,0.0,0.0,vggt_ablation_skip_from_12_to_23,12,skip_from_back
1.766364336013794,0.7183621525764465,1.2423630952835083,0.5041136741638184,1.3429672718048096,0.2248751819133758,0.7839211821556091,0.5059933066368103,0.0,0.0,0.0,vggt_ablation_skip_from_11_to_23,13,skip_from_back
1.9077599048614504,0.7787265777587891,1.34324312210083,0.4927636682987213,1.501969814300537,0.2392296493053436,0.8705997467041016,0.4877318143844604,0.0,0.0,0.0,vggt_ablation_skip_from_10_to_23,14,skip_from_back
1.9740194082260127,0.8521602153778076,1.4130897521972656,0.498328149318695,1.5411909818649292,0.2967061102390289,0.9189482927322388,0.4965806305408478,0.0,0.0,0.0,vggt_ablation_skip_from_9_to_23,15,skip_from_back
1.9824506044387815,0.8894808292388916,1.4359657764434814,0.4992413520812988,1.53974711894989,0.2929472029209137,0.916347086429596,0.4996625483036041,0.0,0.0,0.0,vggt_ablation_skip_from_8_to_23,16,skip_from_back
1.9800406694412231,0.8976741433143616,1.4388574361801147,0.4932700991630554,1.5334957838058472,0.2861749827861786,0.9098354578018188,0.4896487593650818,0.0,0.0,0.0,vggt_ablation_skip_from_7_to_23,17,skip_from_back
1.9844144582748413,0.8828277587890625,1.4336210489273071,0.4879262745380401,1.5268938541412354,0.276267409324646,0.9015806913375854,0.4768823981285095,0.0,0.0,0.0,vggt_ablation_skip_from_6_to_23,18,skip_from_back
2.1714112758636475,0.8423970341682434,1.506904363632202,0.4926173985004425,1.737575650215149,0.262122631072998,0.9998492002487184,0.4912289381027221,0.0,0.0,0.0,vggt_ablation_skip_from_5_to_23,19,skip_from_back
1.9982653856277464,0.7763885855674744,1.3873270750045776,0.5071632266044617,1.620411992073059,0.2520544826984405,0.9362332820892334,0.5119947791099548,0.0,0.0,0.0,vggt_ablation_skip_from_4_to_23,20,skip_from_back
1.9694284200668333,0.7801350951194763,1.374781847000122,0.5106400847434998,1.6008296012878418,0.2480735927820205,0.9244515299797058,0.5190804600715637,0.0,0.0,0.0,vggt_ablation_skip_from_3_to_23,21,skip_from_back
1.9565792083740237,0.8029816150665283,1.379780411720276,0.5102823376655579,1.5938434600830078,0.250388503074646,0.9221158623695374,0.5194573998451233,0.0,0.0,0.0,vggt_ablation_skip_from_2_to_23,22,skip_from_back
1.944952726364136,0.8220109939575195,1.3834818601608276,0.5059016346931458,1.5816820859909058,0.2731424868106842,0.9274122714996338,0.5059410333633423,0.0,0.0,0.0,vggt_ablation_skip_from_1_to_23,23,skip_from_back


==> fig/layer_drop/layer_drop_eth3d_back_ma.csv <==
id,acc,comp,cham,nc1,nc2,nc,acc_med,comp_med,cham_med,nc1_med,nc2_med,nc_med,time,numskipped
ma_back_1,0.4047872722148895,0.3975897431373596,0.40118852257728577,0.7807945609092712,0.7851358652114868,0.7829653024673462,0.293246328830719,0.25153815746307373,0.27239224314689636,0.8786545991897583,0.888909101486206,0.8837818503379822,2.0203030630258416,1
ma_back_2,0.5434046983718872,0.4168613851070404,0.480133056640625,0.7419863343238831,0.7520239949226379,0.7470051646232605,0.3897445797920227,0.25068825483322144,0.3202163577079773,0.8505204319953918,0.8550523519515991,0.8527864217758179,1.983734187199519,2
ma_back_3,0.7850071787834167,0.5371166467666626,0.6610620021820068,0.658284068107605,0.6687604188919067,0.6635221838951111,0.5749855637550354,0.2878166139125824,0.4314011037349701,0.7563698291778564,0.7612987160682678,0.7588342428207397,1.964061157226563,3
ma_back_4,1.0788578987121582,0.5838032364845276,0.8313305974006653,0.61017906665802,0.6209625005722046,0.6155707836151123,0.8525558114051819,0.31699806451797485,0.5847769379615784,0.6810832619667053,0.6739676594734192,0.6775254607200623,1.9740926889272836,4
ma_back_5,0.6130637526512146,0.45708227157592773,0.535072922706604,0.7254667282104492,0.7353096008300781,0.7303882241249084,0.4633221924304962,0.26355254650115967,0.36343735456466675,0.8516212105751038,0.8546069264411926,0.8531140685081482,1.9877095947265624,5
ma_back_6,0.8097309470176697,0.5273225903511047,0.6685268878936768,0.6620380878448486,0.6735484600067139,0.6677932739257812,0.6218922734260559,0.29383209347724915,0.4578622281551361,0.7626243233680725,0.7752453088760376,0.7689348459243774,2.0726688889723555,6
ma_back_7,0.8459383845329285,0.6322646737098694,0.7391014695167542,0.6695013046264648,0.6783071160316467,0.6739041805267334,0.6733380556106567,0.4001677632331848,0.5367528200149536,0.7855991125106812,0.8032790422439575,0.7944390773773193,1.929017174353966,7
ma_back_8,1.025589942932129,0.5474147200584412,0.7865022420883179,0.6478239893913269,0.6554979085922241,0.6516609191894531,0.8387523889541626,0.30188339948654175,0.5703178644180298,0.7371359467506409,0.7494528293609619,0.7432944178581238,1.9460587721604563,8
ma_back_9,1.4121708869934082,0.7210425138473511,1.0666067600250244,0.5770381689071655,0.5839045643806458,0.580471396446228,1.1625347137451172,0.37274816632270813,0.7676413655281067,0.6197464466094971,0.6188779473304749,0.6193121671676636,1.9526334322415866,9
ma_back_10,1.3281257152557373,0.691505491733551,1.0098156929016113,0.5709308981895447,0.5888989567756653,0.579914927482605,1.0236412286758423,0.3650360703468323,0.6943387985229492,0.6088896989822388,0.6432791352272034,0.6260843873023987,2.0050518798828127,10
ma_back_11,1.3956928253173828,0.8769862651824951,1.1363394260406494,0.5396846532821655,0.5323374271392822,0.5360110402107239,1.082584261894226,0.5043459534645081,0.7934651970863342,0.5402414798736572,0.5253114104270935,0.532776415348053,1.915266179011418,11


==> fig/layer_drop/layer_drop_eth3d_both.csv <==
acc,comp,cham,nc,acc_med,comp_med,cham_med,nc_med,sparsity,sparsity_log,sparsity_no_hilbert,type,numskipped,ablation_type
0.2654956579208374,0.1934008449316024,0.2294482588768005,0.8708534240722656,0.1706029325723648,0.1108909323811531,0.140746921300888,0.971374809741974,0.0,0.0,0.0,vggt_ablation_keep_from_1_to_22,2,skip_from_both_sides
0.2663770020008087,0.19527667760849,0.2308268547058105,0.8662550449371338,0.1739814132452011,0.1088591963052749,0.141420304775238,0.968738317489624,0.0,0.0,0.0,vggt_ablation_keep_from_1_to_21,3,skip_from_both_sides
0.2875164747238159,0.2007457911968231,0.2441311180591583,0.8618873357772827,0.1875135898590088,0.1085095256567001,0.1480115503072738,0.963872492313385,0.0,0.0,0.0,vggt_ablation_keep_from_2_to_21,4,skip_from_both_sides
0.2854240536689758,0.1955755800008773,0.2404998242855072,0.8630371689796448,0.1845928132534027,0.1041313409805297,0.1443620771169662,0.9627077579498292,0.0,0.0,0.0,vggt_ablation_keep_from_2_to_20,5,skip_from_both_sides
0.319934070110321,0.2061536610126495,0.2630438506603241,0.8619474172592163,0.223393514752388,0.1175200119614601,0.1704567521810531,0.9628512859344482,0.0,0.0,0.0,vggt_ablation_keep_from_3_to_20,6,skip_from_both_sides
0.321109801530838,0.2103635966777801,0.2657366693019867,0.8605747222900391,0.2321076691150665,0.1240494400262832,0.1780785620212555,0.961657464504242,0.0,0.0,0.0,vggt_ablation_keep_from_3_to_19,7,skip_from_both_sides
0.3501537144184112,0.2310189455747604,0.2905863523483276,0.8605666756629944,0.2540329396724701,0.1577607542276382,0.2058968544006347,0.9613784551620485,0.0,0.0,0.0,vggt_ablation_keep_from_4_to_19,8,skip_from_both_sides
0.3445343375205993,0.2278023660182953,0.2861683666706085,0.8558987379074097,0.248296320438385,0.1559770107269287,0.2021366655826568,0.957925260066986,0.0,0.0,0.0,vggt_ablation_keep_from_4_to_18,9,skip_from_both_sides
0.3114485442638397,0.2070133835077285,0.2592309713363647,0.8553698062896729,0.2226323187351226,0.1220870912075042,0.1723596900701522,0.9630985856056212,0.0,0.0,0.0,vggt_ablation_keep_from_5_to_18,10,skip_from_both_sides
0.31894251704216,0.2087672352790832,0.2638548612594604,0.8525460362434387,0.2266349792480468,0.1241181194782257,0.1753765642642974,0.9623032808303832,0.0,0.0,0.0,vggt_ablation_keep_from_5_to_17,11,skip_from_both_sides
0.3786309361457824,0.2715303897857666,0.3250806927680969,0.8450145721435547,0.2694941759109497,0.1906444728374481,0.2300693243741989,0.9468485713005066,0.0,0.0,0.0,vggt_ablation_keep_from_6_to_17,12,skip_from_both_sides
0.5706226229667664,0.3856159746646881,0.4781193137168884,0.7877432703971863,0.4126110672950744,0.2132054716348648,0.3129082918167114,0.9111018776893616,0.0,0.0,0.0,vggt_ablation_keep_from_6_to_16,13,skip_from_both_sides
0.5688887238502502,0.3647839725017547,0.4668363928794861,0.7922758460044861,0.407741904258728,0.1870521605014801,0.2973970174789428,0.9169784784317015,0.0,0.0,0.0,vggt_ablation_keep_from_7_to_16,14,skip_from_both_sides
0.5088199377059937,0.340193897485733,0.4245068728923797,0.7861893773078918,0.3691652119159698,0.2143600583076477,0.2917626500129699,0.9194050431251526,0.0,0.0,0.0,vggt_ablation_keep_from_7_to_15,15,skip_from_both_sides
0.4973562955856323,0.3243474662303924,0.4108518958091736,0.785588800907135,0.373083621263504,0.1954881250858307,0.2842858433723449,0.9221261739730836,0.0,0.0,0.0,vggt_ablation_keep_from_8_to_15,16,skip_from_both_sides
0.639923095703125,0.3928910791873932,0.5164070725440979,0.7620176672935486,0.465679794549942,0.2628891170024872,0.364284485578537,0.8963993787765503,0.0,0.0,0.0,vggt_ablation_keep_from_8_to_14,17,skip_from_both_sides
0.6562106013298035,0.395972192287445,0.5260913968086243,0.7576245665550232,0.4865015149116516,0.2601998448371887,0.3733506798744201,0.8892689347267151,0.0,0.0,0.0,vggt_ablation_keep_from_9_to_14,18,skip_from_both_sides
1.6956439018249512,0.8737307190895081,1.2846872806549072,0.575158417224884,1.3789414167404177,0.4756221771240234,0.9272816777229308,0.6153576374053955,0.0,0.0,0.0,vggt_ablation_keep_from_9_to_13,19,skip_from_both_sides
1.7465949058532717,0.8907022476196289,1.3186485767364502,0.5645695924758911,1.387113332748413,0.437732994556427,0.9124231934547424,0.598037838935852,0.0,0.0,0.0,vggt_ablation_keep_from_10_to_13,20,skip_from_both_sides
1.921125411987305,1.00085186958313,1.4609887599945068,0.5305297374725342,1.5911643505096436,0.4306330382823944,1.0108987092971802,0.5427367687225342,0.0,0.0,0.0,vggt_ablation_keep_from_10_to_12,21,skip_from_both_sides
1.9986783266067505,1.1207003593444824,1.5596894025802612,0.5045279860496521,1.5843441486358645,0.520060122013092,1.0522021055221558,0.5055021643638611,0.0,0.0,0.0,vggt_ablation_keep_from_11_to_12,22,skip_from_both_sides
1.941547393798828,0.8647002577781677,1.4031238555908203,0.513683557510376,1.5975080728530884,0.2820821702480316,0.9397951364517212,0.5239859223365784,0.0,0.0,0.0,vggt_ablation_keep_from_11_to_11,23,skip_from_both_sides


==> fig/layer_drop/layer_drop_eth3d_both_ma.csv <==
id,acc,comp,cham,nc1,nc2,nc,acc_med,comp_med,cham_med,nc1_med,nc2_med,nc_med,time,numskipped
ma_both_1,0.40478864312171936,0.39758995175361633,0.40118926763534546,0.7807961702346802,0.7851349711418152,0.7829656004905701,0.2932458221912384,0.25154006481170654,0.27239295840263367,0.8786513209342957,0.888909101486206,0.8837802410125732,1.5125723407451923,1
ma_both_2,0.5433981418609619,0.41685163974761963,0.480124831199646,0.7419859170913696,0.7520239353179932,0.7470049262046814,0.38974565267562866,0.2506727874279022,0.32020923495292664,0.8505192995071411,0.8550510406494141,0.8527851700782776,1.479045400766226,2
ma_both_3,0.5337642431259155,0.44613075256347656,0.48994746804237366,0.736842691898346,0.7584520578384399,0.7476473450660706,0.3754557967185974,0.2706856429576874,0.3230707347393036,0.8412418961524963,0.8539139628410339,0.8475779891014099,1.4603446420522834,3
ma_both_4,0.7846464514732361,0.539883017539978,0.6622647643089294,0.6887690424919128,0.6962244510650635,0.6924967169761658,0.5838977098464966,0.2967635989189148,0.4403306841850281,0.7962790131568909,0.8098386526107788,0.8030588626861572,1.523681086613582,4
ma_both_5,1.0020514726638794,0.5771245956420898,0.7895879745483398,0.635224461555481,0.6271892786026001,0.6312068700790405,0.734004557132721,0.2964504361152649,0.5152275562286377,0.7137861251831055,0.6953486800193787,0.7045673131942749,1.5119073204627402,5
ma_both_6,1.192758321762085,0.6050714254379272,0.8989149332046509,0.6209642887115479,0.637726366519928,0.6293452382087708,0.9012657403945923,0.27535971999168396,0.5883126854896545,0.6936401128768921,0.7125959992408752,0.703118085861206,1.4952672588641829,6
ma_both_7,1.1675947904586792,0.6964463591575623,0.9320205450057983,0.6100778579711914,0.6231225728988647,0.6166002750396729,0.9107035398483276,0.39539453387260437,0.6530489325523376,0.6823258996009827,0.6975200176239014,0.6899229288101196,1.4763627929687502,7
ma_both_8,0.8940422534942627,0.5639767050743103,0.7290095090866089,0.6678451299667358,0.6717007756233215,0.6697728633880615,0.6858628392219543,0.2918526828289032,0.48885777592658997,0.7729887366294861,0.7888821959495544,0.7809355854988098,1.4217672494741587,8
ma_both_9,0.9549931287765503,0.6987954378128052,0.8268944025039673,0.6281074285507202,0.6390005350112915,0.6335540413856506,0.7610757350921631,0.42782431840896606,0.5944499969482422,0.7054125666618347,0.7190255522727966,0.7122191190719604,1.4143054293118988,9
ma_both_10,1.1196552515029907,0.6355180740356445,0.8775866627693176,0.6178754568099976,0.6242457032203674,0.6210604906082153,0.947499692440033,0.41249316930770874,0.6799964904785156,0.6838234663009644,0.6919630765914917,0.6878931522369385,1.4177599346454328,10
ma_both_11,1.041567325592041,0.8112469911575317,0.9264073967933655,0.5830636620521545,0.6054342985153198,0.59424889087677,0.8534355759620667,0.5108609795570374,0.682148277759552,0.6278269290924072,0.666239321231842,0.6470330953598022,1.5040664625901443,11


==> fig/layer_drop/layer_drop_eth3d_front.csv <==
acc,comp,cham,nc,acc_med,comp_med,cham_med,nc_med,sparsity,sparsity_log,sparsity_no_hilbert,type,numskipped,ablation_type
0.2656176686286926,0.1924831718206405,0.229050412774086,0.875304639339447,0.1716686785221099,0.1112501323223114,0.1414593905210495,0.97309148311615,0.0,0.0,0.0,vggt_ablation_skip_from_0_to_0,1,skip_from_front
0.2856529057025909,0.2013691067695617,0.2435109764337539,0.8690093755722046,0.1859959661960601,0.1098940074443817,0.1479449868202209,0.9668843150138856,0.0,0.0,0.0,vggt_ablation_skip_from_0_to_1,2,skip_from_front
0.3139683604240417,0.2115093320608139,0.262738823890686,0.8680031299591064,0.2196314185857772,0.1240163743495941,0.1718239188194275,0.9635613560676576,0.0,0.0,0.0,vggt_ablation_skip_from_0_to_2,3,skip_from_front
0.3346666991710663,0.2189027220010757,0.2767846882343292,0.8710241913795471,0.241611897945404,0.1422608494758606,0.1919363439083099,0.9666771292686462,0.0,0.0,0.0,vggt_ablation_skip_from_0_to_3,4,skip_from_front
0.3113551437854767,0.2095517218112945,0.2604534327983856,0.8664456605911255,0.213867962360382,0.121548481285572,0.1677082329988479,0.9652862548828124,0.0,0.0,0.0,vggt_ablation_skip_from_0_to_4,5,skip_from_front
0.3634219765663147,0.2543606162071228,0.3088912963867187,0.8590768575668335,0.2502743303775787,0.1649830490350723,0.2076286971569061,0.9545717239379884,0.0,0.0,0.0,vggt_ablation_skip_from_0_to_5,6,skip_from_front
0.3536769449710846,0.2361973077058792,0.2949371635913849,0.8601694107055664,0.2430849075317382,0.1496703028678894,0.1963775753974914,0.9609054923057556,0.0,0.0,0.0,vggt_ablation_skip_from_0_to_6,7,skip_from_front
0.4070896506309509,0.2646135985851288,0.335851639509201,0.8568529486656189,0.2812408208847046,0.176495760679245,0.228868305683136,0.9464160203933716,0.0,0.0,0.0,vggt_ablation_skip_from_0_to_7,8,skip_from_front
0.4266883432865143,0.2655702531337738,0.3461292684078216,0.8534573912620544,0.3184236884117126,0.1851170808076858,0.2517703473567962,0.9514998197555542,0.0,0.0,0.0,vggt_ablation_skip_from_0_to_8,9,skip_from_front
0.4138703048229217,0.2800745069980621,0.3469724059104919,0.8471431732177734,0.2915088534355163,0.1821493357419967,0.2368290573358535,0.9474369287490844,0.0,0.0,0.0,vggt_ablation_skip_from_0_to_9,10,skip_from_front
0.4756913483142853,0.3191221058368683,0.3974067270755768,0.7777146697044373,0.3402077257633209,0.1778402924537658,0.2590239644050598,0.9043965935707092,0.0,0.0,0.0,vggt_ablation_skip_from_0_to_10,11,skip_from_front
0.727778971195221,0.4759208559989929,0.6018499732017517,0.7332854866981506,0.5623301267623901,0.292004644870758,0.4271673858165741,0.8740258812904358,0.0,0.0,0.0,vggt_ablation_skip_from_0_to_11,12,skip_from_front
1.316652536392212,0.6158739328384399,0.966263234615326,0.6299372315406799,1.1414949893951416,0.3558261096477508,0.7486606240272522,0.7224867939949036,0.0,0.0,0.0,vggt_ablation_skip_from_0_to_12,13,skip_from_front
1.506644368171692,0.5692666172981262,1.037955403327942,0.5900775194168091,1.305610418319702,0.294632613658905,0.8001214265823364,0.6409347057342529,0.0,0.0,0.0,vggt_ablation_skip_from_0_to_13,14,skip_from_front
1.7065227031707764,0.8220573663711548,1.2642900943756104,0.5380861163139343,1.4906322956085205,0.3928969800472259,0.9417645335197448,0.5494292974472046,0.0,0.0,0.0,vggt_ablation_skip_from_0_to_14,15,skip_from_front
1.83603036403656,0.9735702276229858,1.4048001766204834,0.5119444131851196,1.5534125566482544,0.5261818766593933,1.039797306060791,0.5122246146202087,0.0,0.0,0.0,vggt_ablation_skip_from_0_to_15,16,skip_from_front
2.226136922836304,0.9982019662857056,1.6121697425842283,0.5139702558517456,1.9907728433609009,0.4602519273757934,1.2255123853683472,0.518049418926239,0.0,0.0,0.0,vggt_ablation_skip_from_0_to_16,17,skip_from_front
2.2114899158477783,1.0070059299468994,1.609247803688049,0.5050461888313293,1.9673150777816768,0.3743422925472259,1.1708285808563232,0.5073145031929016,0.0,0.0,0.0,vggt_ablation_skip_from_0_to_17,18,skip_from_front
2.1543102264404297,0.944269835948944,1.5492902994155884,0.5061904191970825,1.881661891937256,0.3190893828868866,1.1003756523132324,0.5078603029251099,0.0,0.0,0.0,vggt_ablation_skip_from_0_to_18,19,skip_from_front
2.077871561050415,0.993623435497284,1.535747528076172,0.505327582359314,1.772819995880127,0.3433122932910919,1.0580661296844482,0.5032424926757812,0.0,0.0,0.0,vggt_ablation_skip_from_0_to_19,20,skip_from_front
2.103676080703736,0.9082318544387816,1.5059539079666138,0.5137799382209778,1.820785403251648,0.3180343508720398,1.0694100856781006,0.5225314497947693,0.0,0.0,0.0,vggt_ablation_skip_from_0_to_20,21,skip_from_front
1.9199038743972776,0.8153737783432007,1.3676388263702393,0.5234723687171936,1.537394404411316,0.2494384944438934,0.8934165239334106,0.5339294672012329,0.0,0.0,0.0,vggt_ablation_skip_from_0_to_21,22,skip_from_front
1.9405975341796875,0.7850586175918579,1.3628281354904177,0.5026239156723022,1.602487564086914,0.2712029814720154,0.9368452429771424,0.5054457187652588,0.0,0.0,0.0,vggt_ablation_skip_from_0_to_22,23,skip_from_front


==> fig/layer_drop/layer_drop_eth3d_front_ma.csv <==
id,acc,comp,cham,nc1,nc2,nc,acc_med,comp_med,cham_med,nc1_med,nc2_med,nc_med,time,numskipped
ma_front_1,0.2706628739833832,0.23459435999393463,0.2526286542415619,0.8319740891456604,0.8348727822303772,0.8334234952926636,0.18522946536540985,0.12643596529960632,0.1558326929807663,0.9511728882789612,0.9573008418083191,0.9542369246482849,1.5698444918118992,1
ma_front_2,0.3646814227104187,0.22329242527484894,0.2939869165420532,0.8047463893890381,0.8209884166717529,0.8128674030303955,0.2577158510684967,0.10883630067110062,0.18327607214450836,0.9091427326202393,0.9461950659751892,0.9276689291000366,1.5250157940204327,2
ma_front_3,0.32015594840049744,0.21476975083351135,0.2674628496170044,0.8089190721511841,0.8183006048202515,0.8136099576950073,0.21771004796028137,0.1064610481262207,0.16208554804325104,0.9260451793670654,0.9363882541656494,0.931216835975647,1.5244045973557694,3
ma_front_4,0.37888434529304504,0.23204949498176575,0.3054669201374054,0.7997000813484192,0.8055280447006226,0.8026140928268433,0.2801769971847534,0.1271035373210907,0.20364028215408325,0.9078972339630127,0.9138759970664978,0.9108866453170776,1.5431002103365385,4
ma_front_5,0.3023218512535095,0.2142859846353531,0.2583039104938507,0.8150262832641602,0.8207950592041016,0.8179107308387756,0.19089126586914062,0.10789822787046432,0.14939473569393158,0.941900908946991,0.9495306611061096,0.9457158446311951,1.558119356595553,5
ma_front_6,0.41787558794021606,0.3078502416610718,0.3628629148006439,0.7829326391220093,0.7929211854934692,0.7879269123077393,0.3057200610637665,0.1857413351535797,0.2457306981086731,0.8918718099594116,0.9039354920387268,0.897903561592102,1.550689274714543,6
ma_front_7,0.4495154619216919,0.30415743589401245,0.376836359500885,0.7785481810569763,0.7928004860877991,0.7856743335723877,0.31980106234550476,0.18313822150230408,0.2514696419239044,0.8991978764533997,0.923608660697937,0.911403238773346,1.5297792217548078,7
ma_front_8,0.44812285900115967,0.3026939034461975,0.3754083514213562,0.7792778015136719,0.7954874038696289,0.7873825430870056,0.31854942440986633,0.16662417352199554,0.24258677661418915,0.9006969928741455,0.9215911626815796,0.9111440181732178,1.499327655498798,8
ma_front_9,0.48629850149154663,0.32113245129585266,0.40371546149253845,0.7676169872283936,0.7932189702987671,0.7804179787635803,0.3624872863292694,0.1919049322605133,0.27719610929489136,0.8908020853996277,0.9184466600418091,0.9046244025230408,1.5337527982271635,9
ma_front_10,0.622523307800293,0.382728636264801,0.5026259422302246,0.7352667450904846,0.7501421570777893,0.742704451084137,0.4635004997253418,0.22402673959732056,0.34376364946365356,0.863918662071228,0.8731410503387451,0.8685299754142761,1.5326527381310096,10
ma_front_11,1.0598942041397095,0.5941457152366638,0.827019989490509,0.6500581502914429,0.637230634689331,0.643644392490387,0.8275153636932373,0.30291733145713806,0.5652163028717041,0.7585335373878479,0.7163137793540955,0.7374236583709717,1.53382231257512,11


==> fig/layer_drop/layer_drop_eth3d_middle.csv <==
acc,comp,cham,nc,acc_med,comp_med,cham_med,nc_med,sparsity,sparsity_log,sparsity_no_hilbert,type,numskipped,ablation_type
0.5558575987815857,0.3544768691062927,0.455167293548584,0.767566978931427,0.3829466104507446,0.1985769122838974,0.2907617688179016,0.9028066396713256,0.0,0.0,0.0,vggt_ablation_skip_from_11_to_11,1,skip_from_middle
0.930816411972046,0.4984664618968963,0.7146413326263428,0.7006796598434448,0.6867842078208923,0.2358347624540329,0.4613094925880432,0.8207809925079346,0.0,0.0,0.0,vggt_ablation_skip_from_11_to_12,2,skip_from_middle
1.0692107677459717,0.5662075281143188,0.8177090883255005,0.6749067306518555,0.8651803731918335,0.3141833543777466,0.58968186378479,0.7875966429710388,0.0,0.0,0.0,vggt_ablation_skip_from_10_to_12,3,skip_from_middle
1.552411437034607,0.598637580871582,1.0755244493484497,0.583131730556488,1.315096139907837,0.2941181063652038,0.8046072721481323,0.6358429193496704,0.0,0.0,0.0,vggt_ablation_skip_from_10_to_13,4,skip_from_middle
1.4859490394592283,0.6048935651779175,1.0454213619232178,0.5696934461593628,1.2227810621261597,0.3089729845523834,0.7658770680427551,0.6080362796783447,0.0,0.0,0.0,vggt_ablation_skip_from_9_to_13,5,skip_from_middle
1.8558741807937624,0.8831971883773804,1.3695355653762815,0.5270954966545105,1.5907543897628784,0.473141610622406,1.0319479703903198,0.5450843572616577,0.0,0.0,0.0,vggt_ablation_skip_from_9_to_14,6,skip_from_middle
1.8388464450836184,0.8747931718826294,1.356819748878479,0.5280746817588806,1.5811187028884888,0.4532608687877655,1.0171897411346436,0.5484164953231812,0.0,0.0,0.0,vggt_ablation_skip_from_8_to_14,7,skip_from_middle
2.06911301612854,0.9763584733009338,1.522735357284546,0.4954543709754944,1.7487913370132446,0.5104513764381409,1.1296212673187256,0.4923108518123626,0.0,0.0,0.0,vggt_ablation_skip_from_8_to_15,8,skip_from_middle
2.075117588043213,0.9410369396209716,1.5080773830413818,0.4916636049747467,1.7503920793533323,0.4788878858089447,1.1146398782730105,0.4808460474014282,0.0,0.0,0.0,vggt_ablation_skip_from_7_to_15,9,skip_from_middle
2.3425164222717285,1.0419018268585205,1.6922091245651243,0.5134139060974121,2.081419944763184,0.4183883666992187,1.2499040365219116,0.5212227702140808,0.0,0.0,0.0,vggt_ablation_skip_from_7_to_16,10,skip_from_middle
2.392702341079712,1.1315906047821045,1.7621464729309082,0.508299708366394,2.1491098403930664,0.4945237040519714,1.3218169212341309,0.5117645859718323,0.0,0.0,0.0,vggt_ablation_skip_from_6_to_16,11,skip_from_middle
2.147374629974365,0.8900929689407349,1.5187338590621948,0.5156011581420898,1.8316214084625244,0.3281509578227997,1.0798861980438232,0.5200566649436951,0.0,0.0,0.0,vggt_ablation_skip_from_6_to_17,12,skip_from_middle
2.1829018592834477,1.0186917781829834,1.600796818733215,0.5224263668060303,1.848153829574585,0.3837016224861145,1.1159275770187378,0.532641589641571,0.0,0.0,0.0,vggt_ablation_skip_from_5_to_17,13,skip_from_middle
2.1850125789642334,0.8387708067893982,1.5118917226791382,0.5065111517906189,1.8621184825897217,0.2855405807495117,1.0738295316696167,0.5086773633956909,0.0,0.0,0.0,vggt_ablation_skip_from_5_to_18,14,skip_from_middle
2.1771390438079834,0.8750975728034973,1.5261183977127075,0.5105037093162537,1.8683234453201292,0.2999786734580993,1.0841511487960815,0.5164543986320496,0.0,0.0,0.0,vggt_ablation_skip_from_4_to_18,15,skip_from_middle
2.149801731109619,0.8873865604400635,1.5185939073562622,0.5021636486053467,1.8119162321090696,0.2934817373752594,1.0526989698410034,0.5008490085601807,0.0,0.0,0.0,vggt_ablation_skip_from_4_to_19,16,skip_from_middle
2.169029951095581,0.9098455905914308,1.539437770843506,0.4996331036090851,1.833608031272888,0.3342865407466888,1.0839471817016602,0.4986828565597534,0.0,0.0,0.0,vggt_ablation_skip_from_3_to_19,17,skip_from_middle
2.1378989219665527,0.7564365863800049,1.4471678733825684,0.5290199518203735,1.8007227182388306,0.2531037330627441,1.026913285255432,0.5456803441047668,0.0,0.0,0.0,vggt_ablation_skip_from_3_to_20,18,skip_from_middle
2.2116658687591557,0.7141231298446655,1.4628942012786863,0.5111070871353149,1.874083995819092,0.2548393905162811,1.0644617080688477,0.5158558487892151,0.0,0.0,0.0,vggt_ablation_skip_from_2_to_20,19,skip_from_middle
1.89142906665802,0.6844537258148193,1.2879414558410645,0.5171583294868469,1.5141301155090332,0.2057158350944519,0.8599228262901306,0.5236189365386963,0.0,0.0,0.0,vggt_ablation_skip_from_2_to_21,20,skip_from_middle
1.874260663986206,0.6975749135017395,1.2859177589416504,0.5165061950683594,1.4876652956008911,0.2094079703092575,0.8485365509986877,0.5266414284706116,0.0,0.0,0.0,vggt_ablation_skip_from_1_to_21,21,skip_from_middle
1.9521996974945068,0.7617219686508179,1.3569607734680176,0.5025764107704163,1.5938795804977417,0.2487115710973739,0.9212954640388488,0.5044139623641968,0.0,0.0,0.0,vggt_ablation_skip_from_1_to_22,22,skip_from_middle


==> fig/layer_drop/layer_drop_eth3d_middle_ma.csv <==
id,acc,comp,cham,nc1,nc2,nc,acc_med,comp_med,cham_med,nc1_med,nc2_med,nc_med,time,numskipped
ma_middle_1,0.41581711173057556,0.24482883512973785,0.3303230106830597,0.811526358127594,0.8103543519973755,0.8109403848648071,0.2772807478904724,0.12156839668750763,0.19942453503608704,0.9022746682167053,0.9154901504516602,0.9088822603225708,2.095240018404447,1
ma_middle_2,0.3952903151512146,0.25946497917175293,0.3273776173591614,0.803679883480072,0.8103339672088623,0.8070069551467896,0.28668251633644104,0.1326909363269806,0.2096867561340332,0.8946648240089417,0.9138480424880981,0.9042565226554871,2.0329304293118993,2
ma_middle_3,0.2610998749732971,0.20004238188266754,0.23057112097740173,0.824211835861206,0.82841557264328,0.8263137340545654,0.16253773868083954,0.10756165534257889,0.1350497007369995,0.9408692717552185,0.9540678262710571,0.9474685192108154,2.02605224609375,3
ma_middle_4,0.3145323097705841,0.20227521657943726,0.2584037482738495,0.8100231885910034,0.8199225068092346,0.8149728178977966,0.22037355601787567,0.10451610386371613,0.1624448150396347,0.9095255732536316,0.9415634870529175,0.9255446791648865,2.024235135591947,4
ma_middle_5,0.34515902400016785,0.22170616686344147,0.2834325432777405,0.8071377277374268,0.8101059794425964,0.8086217641830444,0.25212952494621277,0.10890436917543411,0.18051695823669434,0.9081324338912964,0.9283456802368164,0.9182389974594116,2.0752573429987984,5
ma_middle_6,0.32128748297691345,0.23642876744270325,0.27885812520980835,0.8158407807350159,0.8156068325042725,0.8157238364219666,0.21978221833705902,0.10720721632242203,0.16349473595619202,0.9357413649559021,0.940772294998169,0.9382566809654236,1.966765155498798,6
ma_middle_7,0.3377327620983124,0.26861247420310974,0.3031725585460663,0.8026515245437622,0.8042284250259399,0.8034400343894958,0.21693538129329681,0.1547798067331314,0.1858575940132141,0.926692545413971,0.9331626296043396,0.9299275279045105,1.9593700514573318,7
ma_middle_8,0.470212459564209,0.3698123097419739,0.42001235485076904,0.7804750204086304,0.7942560911178589,0.7873655557632446,0.330510675907135,0.19252754747867584,0.2615191340446472,0.902902364730835,0.9282708764076233,0.9155867099761963,1.931340876652644,8
ma_middle_9,0.8997778296470642,0.5110188722610474,0.7053984999656677,0.6654284000396729,0.6807223558425903,0.6730753779411316,0.6810934543609619,0.31751030683517456,0.49930185079574585,0.7686125040054321,0.7822686433792114,0.775440514087677,1.9798277681790866,9
ma_middle_10,0.6225210428237915,0.38272398710250854,0.5026224851608276,0.7352650761604309,0.7501398921012878,0.7427025437355042,0.46350112557411194,0.22400926053524017,0.3437551259994507,0.8639193773269653,0.8731396794319153,0.8685294389724731,1.9350323674128604,10
ma_middle_11,1.0598976612091064,0.5941410660743713,0.8270192742347717,0.6500526070594788,0.637233316898346,0.6436430215835571,0.8275346159934998,0.30295559763908386,0.5652450919151306,0.7585228681564331,0.7163210511207581,0.7374220490455627,1.906913292518029,11


==> fig/layer_drop/layer_drop_front_co3d.csv <==
AUC,ATE,RPEtrans,RPErot,sparsity,sparsity_log,sparsity_no_hilbert,type,numskipped
0.9235259259259258,0.2059,0.36242,1.20154,0.0,0.0,0.0,vggt_ablation_skip_from_0_to_0,1
0.917837037037037,0.21324,0.37605,1.3636,0.0,0.0,0.0,vggt_ablation_skip_from_0_to_1,2
0.9169185185185186,0.21877,0.39168,1.33472,0.0,0.0,0.0,vggt_ablation_skip_from_0_to_2,3
0.9061851851851852,0.24948,0.43759,1.52859,0.0,0.0,0.0,vggt_ablation_skip_from_0_to_3,4
0.8977407407407408,0.26876,0.47132,1.71891,0.0,0.0,0.0,vggt_ablation_skip_from_0_to_4,5
0.8340814814814815,0.51659,0.87218,4.13527,0.0,0.0,0.0,vggt_ablation_skip_from_0_to_5,6
0.7581703703703702,0.77066,1.33213,6.67225,0.0,0.0,0.0,vggt_ablation_skip_from_0_to_6,7
0.6532222222222224,1.18081,2.03398,10.65317,0.0,0.0,0.0,vggt_ablation_skip_from_0_to_7,8
0.5679851851851851,1.59082,2.62852,15.03259,0.0,0.0,0.0,vggt_ablation_skip_from_0_to_8,9
0.5905555555555557,1.52792,2.53566,13.34361,0.0,0.0,0.0,vggt_ablation_skip_from_0_to_9,10
0.4575185185185186,1.97942,3.33128,20.33601,0.0,0.0,0.0,vggt_ablation_skip_from_0_to_10,11
0.22495555555555552,3.37693,5.83221,37.84637,0.0,0.0,0.0,vggt_ablation_skip_from_0_to_11,12
0.040992592592592594,5.18943,9.08132,63.58842,0.0,0.0,0.0,vggt_ablation_skip_from_0_to_12,13
0.006837037037037036,6.08103,10.75251,77.38356,0.0,0.0,0.0,vggt_ablation_skip_from_0_to_13,14
0.009133333333333332,5.8579,10.58975,76.84151,0.0,0.0,0.0,vggt_ablation_skip_from_0_to_14,15
0.006140740740740741,6.05373,10.58092,76.74027,0.0,0.0,0.0,vggt_ablation_skip_from_0_to_15,16
0.006770370370370371,6.18286,10.60657,77.70988,0.0,0.0,0.0,vggt_ablation_skip_from_0_to_16,17
0.004281481481481482,6.37808,10.31434,78.31708,0.0,0.0,0.0,vggt_ablation_skip_from_0_to_17,18
0.005851851851851853,6.43109,10.1394,78.81894,0.0,0.0,0.0,vggt_ablation_skip_from_0_to_18,19
0.008955555555555553,6.33963,10.30055,78.02689,0.0,0.0,0.0,vggt_ablation_skip_from_0_to_19,20
0.005555555555555555,6.43845,10.44839,76.8953,0.0,0.0,0.0,vggt_ablation_skip_from_0_to_20,21
0.004266666666666666,6.43904,10.46924,76.61762,0.0,0.0,0.0,vggt_ablation_skip_from_0_to_21,22
0.00614074074074074,6.41863,10.60601,76.59739,0.0,0.0,0.0,vggt_ablation_skip_from_0_to_22,23

==> fig/layer_drop/layer_drop_middle_co3d.csv <==
AUC,ATE,RPEtrans,RPErot,sparsity,sparsity_log,sparsity_no_hilbert,type,numskipped
0.7682222222222221,0.73668,1.23642,5.85298,0.0,0.0,0.0,vggt_ablation_skip_from_11_to_11,1
0.25328148148148144,4.01768,6.21494,36.0753,0.0,0.0,0.0,vggt_ablation_skip_from_11_to_12,2
0.1728,4.30601,6.94698,43.62652,0.0,0.0,0.0,vggt_ablation_skip_from_10_to_12,3
0.013888888888888892,5.88187,10.78609,76.58298,0.0,0.0,0.0,vggt_ablation_skip_from_10_to_13,4
0.010244444444444445,5.90736,10.81862,76.9285,0.0,0.0,0.0,vggt_ablation_skip_from_9_to_13,5
0.017274074074074074,5.88778,10.70905,78.40633,0.0,0.0,0.0,vggt_ablation_skip_from_9_to_14,6
0.01628888888888889,5.8787,10.74553,78.27686,0.0,0.0,0.0,vggt_ablation_skip_from_8_to_14,7
0.008037037037037039,5.7403,10.76045,79.14047,0.0,0.0,0.0,vggt_ablation_skip_from_8_to_15,8
0.008192592592592592,5.7919,10.7365,78.80749,0.0,0.0,0.0,vggt_ablation_skip_from_7_to_15,9
0.0038888888888888888,6.08805,10.51683,85.3378,0.0,0.0,0.0,vggt_ablation_skip_from_7_to_16,10
0.0033925925925925933,6.12806,10.43659,84.20256,0.0,0.0,0.0,vggt_ablation_skip_from_6_to_16,11
0.008170370370370371,6.06992,10.40043,78.64662,0.0,0.0,0.0,vggt_ablation_skip_from_6_to_17,12
0.008325925925925926,6.07522,10.41468,78.09286,0.0,0.0,0.0,vggt_ablation_skip_from_5_to_17,13
0.005859259259259259,6.02973,10.39867,78.16284,0.0,0.0,0.0,vggt_ablation_skip_from_5_to_18,14
0.005644444444444446,6.05942,10.38464,78.13247,0.0,0.0,0.0,vggt_ablation_skip_from_4_to_18,15
0.004251851851851852,5.96382,10.57335,79.78592,0.0,0.0,0.0,vggt_ablation_skip_from_4_to_19,16
0.004814814814814814,6.17782,10.18028,81.38994,0.0,0.0,0.0,vggt_ablation_skip_from_3_to_19,17
0.006066666666666666,6.30046,10.38109,78.03605,0.0,0.0,0.0,vggt_ablation_skip_from_3_to_20,18
0.005651851851851852,6.41946,10.44679,76.99761,0.0,0.0,0.0,vggt_ablation_skip_from_2_to_20,19
0.005866666666666667,6.35933,10.54897,76.75347,0.0,0.0,0.0,vggt_ablation_skip_from_2_to_21,20
0.004925925925925926,6.4238,10.50919,76.73048,0.0,0.0,0.0,vggt_ablation_skip_from_1_to_21,21
0.007496296296296296,6.30785,10.7329,76.65937,0.0,0.0,0.0,vggt_ablation_skip_from_1_to_22,22

==> fig/layer_drop/layer_drop_nrgbd_back_ma.csv <==
id,acc,comp,cham,nc1,nc2,nc,acc_med,comp_med,cham_med,nc1_med,nc2_med,nc_med,time,numskipped
ma_back_1,0.13938459753990173,0.14039085805416107,0.139887735247612,0.8238874673843384,0.824045717716217,0.8239665031433105,0.09480246156454086,0.09722552448511124,0.09601398557424545,0.9416980743408203,0.9526055455207825,0.9471517205238342,0.8793421563042535,1
ma_back_2,0.20243145525455475,0.14859887957572937,0.17551517486572266,0.8017922043800354,0.8112565279006958,0.806524395942688,0.1438661366701126,0.09128530323505402,0.11757571250200272,0.9271673560142517,0.9376971125602722,0.9324321746826172,0.65004564581977,2
ma_back_3,0.2534519135951996,0.17809635400772095,0.21577413380146027,0.7479313611984253,0.7292596101760864,0.7385955452919006,0.206243097782135,0.10085007548332214,0.15354658663272858,0.8739694356918335,0.8316983580589294,0.8528339266777039,0.6815531616210937,3
ma_back_4,0.31751129031181335,0.21856321394443512,0.26803725957870483,0.6997305750846863,0.7093284130096436,0.7045294642448425,0.24723908305168152,0.12608224153518677,0.18666067719459534,0.8066308498382568,0.8113268613815308,0.808978796005249,0.6914517161051432,4
ma_back_5,0.24962779879570007,0.2154080718755722,0.23251795768737793,0.7092845439910889,0.7259929776191711,0.7176388502120972,0.20640519261360168,0.14060892164707184,0.17350706458091736,0.8370243906974792,0.8402367234230042,0.8386304974555969,0.6564897867838542,5
ma_back_6,0.23125065863132477,0.1812402755022049,0.20624548196792603,0.7100490927696228,0.7255384922027588,0.7177937030792236,0.17012815177440643,0.10358819365501404,0.13685816526412964,0.8423143625259399,0.8664668798446655,0.854390561580658,0.6539954613579645,6
ma_back_7,0.25786060094833374,0.2748209536075592,0.26634079217910767,0.7309504151344299,0.7150408625602722,0.7229955792427063,0.22029611468315125,0.23646634817123413,0.2283812314271927,0.8723412156105042,0.84239262342453,0.8573668599128723,0.69281618754069,7
ma_back_8,0.21391147375106812,0.17626073956489563,0.19508612155914307,0.7156079411506653,0.7060295939445496,0.7108188271522522,0.15271475911140442,0.11482159048318863,0.13376815617084503,0.8549832701683044,0.8394281268119812,0.8472056984901428,0.6766045294867621,8
ma_back_9,0.4011991620063782,0.3202907145023346,0.3607448935508728,0.587009072303772,0.581525444984436,0.584267258644104,0.3162924647331238,0.21951687335968018,0.267904669046402,0.6378970742225647,0.6202183365821838,0.6290577054023743,0.7067931772867839,9
ma_back_10,0.450409471988678,0.445355087518692,0.4478822946548462,0.5942965745925903,0.5922644734382629,0.5932804942131042,0.37049129605293274,0.34352365136146545,0.3570074439048767,0.6551835536956787,0.6570919752120972,0.6561377048492432,0.6955901743570965,10
ma_back_11,0.3227773606777191,0.271273136138916,0.29702526330947876,0.6222437620162964,0.5913462042808533,0.606795072555542,0.26506558060646057,0.2018071562051773,0.23343637585639954,0.6950022578239441,0.6418215036392212,0.6684117913246155,0.7033027598063151,11


==> fig/layer_drop/layer_drop_nrgbd_both_ma.csv <==
id,acc,comp,cham,nc1,nc2,nc,acc_med,comp_med,cham_med,nc1_med,nc2_med,nc_med,time,numskipped
ma_both_1,0.1393486112356186,0.14043673872947693,0.13989266753196716,0.823976457118988,0.8240792751312256,0.8240278363227844,0.09476941078901291,0.09731714427471161,0.09604328125715256,0.9417102336883545,0.9528235197067261,0.9472668766975403,0.4938226928710938,1
ma_both_2,0.20272545516490936,0.14928597211837769,0.17600569128990173,0.8017840385437012,0.8112293481826782,0.8065066933631897,0.143787682056427,0.09132493287324905,0.11755630373954773,0.9272750020027161,0.9377310872077942,0.9325031638145447,0.4829344923231337,2
ma_both_3,0.12199432402849197,0.10424476861953735,0.11311955004930496,0.8323729038238525,0.8270514607429504,0.8297121524810791,0.07527916878461838,0.05584505572915077,0.06556211411952972,0.9709972739219666,0.9682109355926514,0.9696041941642761,0.4929246402316623,3
ma_both_4,0.27166205644607544,0.21671169996261597,0.24418684840202332,0.7488710880279541,0.7350454926490784,0.7419583201408386,0.22824692726135254,0.13675430417060852,0.18250063061714172,0.877994954586029,0.8471733331680298,0.8625841736793518,0.48679849582248264,4
ma_both_5,0.3283400237560272,0.24506796896457672,0.28670400381088257,0.6890268921852112,0.6681759357452393,0.6786014437675476,0.2588784992694855,0.12856048345565796,0.1937195211648941,0.7941359877586365,0.7425267696380615,0.7683314085006714,0.48472763570149735,5
ma_both_6,0.3335065245628357,0.24778993427753448,0.2906482219696045,0.6879346370697021,0.6791980266571045,0.6835663318634033,0.2841174006462097,0.14138439297676086,0.2127508968114853,0.7979356050491333,0.7761770486831665,0.7870563268661499,0.4794657236735026,6
ma_both_7,0.3502265214920044,0.24981141090393066,0.30001893639564514,0.6703030467033386,0.6594223976135254,0.6648626923561096,0.29648101329803467,0.15126954019069672,0.2238752841949463,0.7654939889907837,0.7498522996902466,0.7576730847358704,0.4818970387776693,7
ma_both_8,0.3536144196987152,0.28113842010498047,0.31737637519836426,0.6522605419158936,0.6344118118286133,0.6433361172676086,0.2904784679412842,0.20148758590221405,0.24598301947116852,0.7607787847518921,0.715461790561676,0.7381203770637512,0.477270987616645,8
ma_both_9,0.2828693389892578,0.23993250727653503,0.2614009380340576,0.6708089709281921,0.642360508441925,0.6565848588943481,0.21141110360622406,0.16121678054332733,0.1863139420747757,0.780957818031311,0.721455454826355,0.751206636428833,0.4755648769802517,9
ma_both_10,0.19941169023513794,0.2657383382320404,0.23257499933242798,0.669306218624115,0.6290383338928223,0.6491722464561462,0.15327692031860352,0.19850336015224457,0.17589013278484344,0.777950644493103,0.7013742923736572,0.7396624684333801,0.46898907131618917,10
ma_both_11,0.3487081229686737,0.3779805898666382,0.36334437131881714,0.6234788298606873,0.5736262798309326,0.5985525846481323,0.292349636554718,0.3206825852394104,0.3065160810947418,0.7009871006011963,0.6035180687904358,0.6522526144981384,0.5240792778862847,11


==> fig/layer_drop/layer_drop_nrgbd_front_ma.csv <==
id,acc,comp,cham,nc1,nc2,nc,acc_med,comp_med,cham_med,nc1_med,nc2_med,nc_med,time,numskipped
ma_front_1,0.09399444609880447,0.09569405764341354,0.09484425187110901,0.8607696294784546,0.8396214246749878,0.850195586681366,0.06384307891130447,0.05881502106785774,0.06132904812693596,0.9553126096725464,0.9483516216278076,0.951832115650177,0.7786715833875868,1
ma_front_2,0.11748717725276947,0.13456997275352478,0.12602858245372772,0.8327378034591675,0.8139095902442932,0.823323667049408,0.0770406424999237,0.07144855707883835,0.07424458861351013,0.9427658915519714,0.9305090308189392,0.9366374611854553,0.475743645562066,2
ma_front_3,0.1373206079006195,0.12742912769317627,0.1323748677968979,0.8310344815254211,0.8100665211677551,0.8205505609512329,0.10320232063531876,0.08181431889533997,0.09250832349061966,0.9377005100250244,0.9237143397331238,0.9307073950767517,0.47207737562391494,3
ma_front_4,0.13408011198043823,0.12899956107139587,0.13153983652591705,0.8286212682723999,0.8044399619102478,0.8165305256843567,0.10100934654474258,0.08264230936765671,0.09182582795619965,0.9372798204421997,0.921667218208313,0.9294735789299011,0.47508598666720914,4
ma_front_5,0.14385730028152466,0.1285136342048645,0.13618546724319458,0.8257550001144409,0.8100570440292358,0.8179060816764832,0.1087358370423317,0.08544078469276428,0.09708830714225769,0.9329496026039124,0.9271551966667175,0.9300524592399597,0.47209449259440106,5
ma_front_6,0.15057778358459473,0.1365881860256195,0.1435829997062683,0.8186790943145752,0.8036468029022217,0.8111629486083984,0.10495876520872116,0.08566421270370483,0.0953114926815033,0.929572343826294,0.9210041761398315,0.9252883195877075,0.47240776231553816,6
ma_front_7,0.15341807901859283,0.1372542381286621,0.14533616602420807,0.8179701566696167,0.8012647032737732,0.8096174597740173,0.11155394464731216,0.08651402592658997,0.09903398156166077,0.9328320622444153,0.9229561686515808,0.9278941750526428,0.47120017666286895,7
ma_front_8,0.1378387063741684,0.13993993401527405,0.13888931274414062,0.8168299794197083,0.8018426895141602,0.809336245059967,0.0931030809879303,0.08034662157297134,0.08672485500574112,0.936044454574585,0.9157183170318604,0.9258812665939331,0.47212420993381066,8
ma_front_9,0.12140238285064697,0.13999809324741364,0.1307002156972885,0.8167278170585632,0.8019300699234009,0.8093289136886597,0.07877082377672195,0.06739556789398193,0.07308319956064224,0.9447653293609619,0.9272935390472412,0.9360294342041016,0.4688284556070964,9
ma_front_10,0.15924185514450073,0.14834824204444885,0.153795063495636,0.7911916375160217,0.7726255655288696,0.7819086313247681,0.1249241828918457,0.09994769841432571,0.11243593692779541,0.9254672527313232,0.9037230014801025,0.9145951867103577,0.4713811764187283,10
ma_front_11,0.2556932866573334,0.20997613668441772,0.23283468186855316,0.7662156224250793,0.7450627088546753,0.7556392550468445,0.19565559923648834,0.11257440596818924,0.1541149765253067,0.9082995653152466,0.869635820388794,0.8889676332473755,0.4680952046712239,11


==> fig/layer_drop/layer_drop_nrgbd_middle_ma.csv <==
id,acc,comp,cham,nc1,nc2,nc,acc_med,comp_med,cham_med,nc1_med,nc2_med,nc_med,time,numskipped
ma_middle_1,0.1097312942147255,0.11947853118181229,0.11460491269826889,0.8510568141937256,0.8289839625358582,0.8400204181671143,0.07212895154953003,0.06563419848680496,0.0688815712928772,0.9468855261802673,0.9352304935455322,0.9410580396652222,0.8206698371039496,1
ma_middle_2,0.1177510917186737,0.12584534287452698,0.12179820984601974,0.843948483467102,0.8209999203681946,0.8324741721153259,0.08226865530014038,0.07316456735134125,0.07771661132574081,0.942760169506073,0.9270260334014893,0.9348930716514587,0.6609661322699654,2
ma_middle_3,0.11175523698329926,0.10745997726917267,0.10960760712623596,0.8535171747207642,0.8358423709869385,0.8446797132492065,0.08005054295063019,0.062229666858911514,0.0711401030421257,0.9686453342437744,0.9617083072662354,0.9651768207550049,0.7127899949815538,3
ma_middle_4,0.1279478371143341,0.12784436345100403,0.12789611518383026,0.8354217410087585,0.8134263157844543,0.8244240283966064,0.09057655930519104,0.07894700765609741,0.08476176857948303,0.9359952211380005,0.9226170778274536,0.929306149482727,0.7288301340738932,4
ma_middle_5,0.12593330442905426,0.125470831990242,0.12570206820964813,0.8348684310913086,0.8115717172622681,0.8232200741767883,0.08999021351337433,0.07819414138793945,0.0840921700000763,0.9361273646354675,0.9202086329460144,0.928167998790741,0.6645053880479601,5
ma_middle_6,0.12521538138389587,0.12725678086280823,0.12623608112335205,0.8309271335601807,0.810517430305481,0.8207223415374756,0.08883898705244064,0.08194847404956818,0.08539373427629471,0.9353419542312622,0.9221875667572021,0.9287647604942322,0.6476373969184028,6
ma_middle_7,0.12861867249011993,0.13169127702713013,0.13015496730804443,0.8247855305671692,0.8045455813407898,0.8146655559539795,0.09149511903524399,0.08594349026679993,0.08871930092573166,0.9305148720741272,0.918231725692749,0.9243733286857605,0.6759978586832682,7
ma_middle_8,0.11506357789039612,0.14772973954677582,0.13139665126800537,0.8147943019866943,0.799104630947113,0.8069495558738708,0.08013376593589783,0.07073202729225159,0.07543288916349411,0.9434886574745178,0.9272350668907166,0.9353618621826172,0.6516843855116102,8
ma_middle_9,0.20899862051010132,0.17199163138866425,0.19049511849880219,0.7723667621612549,0.762218713760376,0.7672927379608154,0.17181046307086945,0.10275747627019882,0.13728398084640503,0.893010139465332,0.879753589630127,0.8863818645477295,0.6632191382514105,9
ma_middle_10,0.15926337242126465,0.1483708769083023,0.15381711721420288,0.7911760210990906,0.7725564241409302,0.7818663120269775,0.12497929483652115,0.09994322806596756,0.11246126145124435,0.9254364371299744,0.9037173390388489,0.9145769476890564,0.6482983737521703,10
ma_middle_11,0.25568851828575134,0.21004143357276917,0.23286493122577667,0.7663159370422363,0.7443341016769409,0.7553250193595886,0.19565659761428833,0.11265044659376144,0.15415352582931519,0.9083895087242126,0.869479238986969,0.8889343738555908,0.6680911288791233,11


==> fig/layer_drop/layer_drop_scannet_back.csv <==
AUC30,AUC15,AUC5,AUC3,ATE,RPEtrans,RPErot,sparsity,sparsity_log,sparsity_no_hilbert,type,numskipped,ablation_type
0.6727594938950426,0.4579479551270131,0.1134294897335776,0.0412790749152212,0.04675,0.01673,0.55259,0.0,0.0,0.0,vggt_ablation_skip_from_23_to_23,1,skip_from_back
0.6380890907642043,0.4022045138612196,0.081077376683401,0.0290142640847876,0.051,0.01716,0.63396,0.0,0.0,0.0,vggt_ablation_skip_from_22_to_23,2,skip_from_back
0.6203855110190276,0.3758904206621157,0.0701352033362552,0.0242958712956322,0.05366,0.0185,0.7403,0.0,0.0,0.0,vggt_ablation_skip_from_21_to_23,3,skip_from_back
0.6002141826263271,0.3494472335113023,0.0612229394108428,0.0209180014343772,0.05639,0.01775,0.69765,0.0,0.0,0.0,vggt_ablation_skip_from_20_to_23,4,skip_from_back
0.5738965477550225,0.3205627717126641,0.0528918638935373,0.0170867975314544,0.06119,0.01818,0.71341,0.0,0.0,0.0,vggt_ablation_skip_from_19_to_23,5,skip_from_back
0.5241001053647482,0.2651472892926395,0.0332249581639971,0.0090852746124082,0.07024,0.01894,0.74517,0.0,0.0,0.0,vggt_ablation_skip_from_18_to_23,6,skip_from_back
0.5249492212748249,0.2731397809475744,0.0320684251069142,0.0089028784940809,0.07544,0.02003,0.79363,0.0,0.0,0.0,vggt_ablation_skip_from_17_to_23,7,skip_from_back
0.4886928573325896,0.2449624140037719,0.0284171381517783,0.0077385537581569,0.0818,0.02109,0.95714,0.0,0.0,0.0,vggt_ablation_skip_from_16_to_23,8,skip_from_back
0.4495856243525381,0.2139694176605484,0.0245809759077748,0.0070222505555998,0.09126,0.03003,1.31843,0.0,0.0,0.0,vggt_ablation_skip_from_15_to_23,9,skip_from_back
0.1990809360639626,0.051793237176933,0.0023056286025446,0.0004577611319184,0.19842,0.06598,2.68141,0.0,0.0,0.0,vggt_ablation_skip_from_14_to_23,10,skip_from_back
0.0364517757058995,0.0051988206231572,0.0001530002390628,2.6562541503971103e-05,0.28721,0.08428,7.16163,0.0,0.0,0.0,vggt_ablation_skip_from_13_to_23,11,skip_from_back
0.0208551367528178,0.0028505148705961,0.0001152814301272,1.9479197102912135e-05,0.29707,0.08179,6.02549,0.0,0.0,0.0,vggt_ablation_skip_from_12_to_23,12,skip_from_back
0.0182901692033893,0.0026351812008039,9.243764443381944e-05,1.593752490238266e-05,0.33112,0.09116,3.27064,0.0,0.0,0.0,vggt_ablation_skip_from_11_to_23,13,skip_from_back
0.0178018611487413,0.0027277959288478,0.0001221876909182,2.6562541503971103e-05,0.33331,0.08677,2.69871,0.0,0.0,0.0,vggt_ablation_skip_from_10_to_23,14,skip_from_back
0.0173290479099706,0.0026755562638899,0.0001285627008792,2.833337760423584e-05,0.3363,0.08688,2.56573,0.0,0.0,0.0,vggt_ablation_skip_from_9_to_23,15,skip_from_back
0.0180646532260206,0.0027515251325913,0.0001466252291019,3.984381225595665e-05,0.33956,0.08854,2.44502,0.0,0.0,0.0,vggt_ablation_skip_from_8_to_23,16,skip_from_back
0.017739527718012,0.0026449207993554,0.0001179376842776,2.125003320317688e-05,0.34136,0.08718,2.44667,0.0,0.0,0.0,vggt_ablation_skip_from_7_to_23,17,skip_from_back
0.018956623369724,0.0028907128500721,0.0001253751958987,2.7447959554103472e-05,0.34189,0.08617,2.38296,0.0,0.0,0.0,vggt_ablation_skip_from_6_to_23,18,skip_from_back
0.0189442275170221,0.0028168689846911,0.0001593752490238,4.958341080741272e-05,0.33549,0.08583,2.23174,0.0,0.0,0.0,vggt_ablation_skip_from_5_to_23,19,skip_from_back
0.0207815585128518,0.0031928174887773,0.0001519377374027,4.16146483562214e-05,0.34222,0.08558,2.1933,0.0,0.0,0.0,vggt_ablation_skip_from_4_to_23,20,skip_from_back
0.0212673873969594,0.0034676512515384,0.0001524689882327,3.6302140055427175e-05,0.347,0.09653,2.39164,0.0,0.0,0.0,vggt_ablation_skip_from_3_to_23,21,skip_from_back
0.0219411905331102,0.0033392656342692,0.000127500199219,2.4791705403706364e-05,0.35235,0.10311,2.92628,0.0,0.0,0.0,vggt_ablation_skip_from_2_to_23,22,skip_from_back
0.021224178996113,0.0031728070408443,0.00013440646001,3.2760467854897684e-05,0.35132,0.10349,2.969,0.0,0.0,0.0,vggt_ablation_skip_from_1_to_23,23,skip_from_back


==> fig/layer_drop/layer_drop_scannet_back_ma.csv <==
id,ATE,RPE_trans,RPE_rot,RRA30,RTA30,AUC30,RRA15,RTA15,AUC15,RRA5,RTA5,AUC5,RRA3,RTA3,AUC3,time,numskipped
ma_back_1,0.1048220778140616,0.03949089683954958,1.3748154283653296,0.8438842280482729,0.43222089055347485,0.41838260507698705,0.7007021223470661,0.23207357469829387,0.21039034540158133,0.3520948813982522,0.05553458177278402,0.03411186017478152,0.22052018310445276,0.027196837286724927,0.010963795255930088,13.816150302734375,1
ma_back_2,0.14211832234637906,0.04910447481583142,2.3670109528700296,0.733147315855181,0.34971568872243025,0.320127923429047,0.5752143154390345,0.16987865168539326,0.14053233458177278,0.26322147315855177,0.0371665418227216,0.018325093632958804,0.15868913857677905,0.016489388264669166,0.004833125260091553,13.570767666015627,2
ma_back_3,0.23682760136772,0.06789878523136704,2.9795908585325064,0.6376426133999169,0.18915247607157717,0.16299533915938408,0.4665647940074907,0.07399483978360384,0.05383437369954224,0.17660024968789012,0.012266666666666667,0.0038876404494382023,0.09729005409904286,0.005313358302122348,0.0010195588847274242,13.337093017578125,3
ma_back_4,0.2587732285191678,0.06722234840630564,3.016372776126937,0.5899430711610488,0.1654696629213483,0.13557120266333747,0.41252218060757395,0.0640689138576779,0.04183903454015814,0.14896079900124842,0.010899875156054931,0.0026936329588014983,0.08221722846441948,0.0045468164794007495,0.0006133999167707033,13.329872548828122,4
ma_back_5,0.18527793714549584,0.062165473366686416,3.1820856536987963,0.7418266333749478,0.2649690387016229,0.24318601747815236,0.5812677486475238,0.1193463171036205,0.0970909696213067,0.2533588014981273,0.022532833957553056,0.009437702871410738,0.14529088639200996,0.0099592176446109,0.002371202663337495,13.438188056640627,5
ma_back_6,0.19151546312462142,0.062323833662193816,3.2158498579000905,0.7216111527257595,0.26305343320848934,0.23767124427798578,0.5496184769038701,0.12180008322929672,0.09698094049105287,0.22194956304619223,0.025458177278401994,0.010055930087390762,0.12644527673741157,0.01169538077403246,0.002568456096545984,13.202360068359376,6
ma_back_7,0.2611630361678859,0.09664662636515776,6.348110289570371,0.6570854764877238,0.14794997919267586,0.1269565543071161,0.46532351227632135,0.05122846441947566,0.03590328755722014,0.15918052434456928,0.007503121098626717,0.001998501872659176,0.08151643778610071,0.0031685393258426967,0.0004061589679567208,12.989473828125002,7
ma_back_8,0.24750911955856483,0.07883172470393944,4.299521948072951,0.6647125260091552,0.16168739076154806,0.14132409488139824,0.4637746150645027,0.057728672492717424,0.04165409904286308,0.14812584269662923,0.007863171036204744,0.0022576779026217226,0.0753050353724511,0.0032808988764044945,0.0004993757802746567,12.986734072265627,8
ma_back_9,0.3465484610159718,0.0828184549480695,5.788542968557338,0.39623612151477317,0.065529088639201,0.03933000416146483,0.2167732001664586,0.01936828963795256,0.007014898044111526,0.061365792759051185,0.0026202247191011237,0.00029513108614232213,0.03243362463587183,0.0010961298377028716,5.992509363295881e-05,12.988254951171875,9
ma_back_10,0.35065359376196753,0.07672277809131582,8.767428665069195,0.37005060341240115,0.07250678318768207,0.03989005409904286,0.1865325010403662,0.020495214315439037,0.005716021639617145,0.04910461922596754,0.002606242197253433,0.00018177278401997505,0.02544236371202663,0.0010844777361631293,3.3291718684977114e-05,13.599171308593752,10
ma_back_11,0.3472409492199015,0.12289837556736291,17.5087423163944,0.31538793175197666,0.07934565126924677,0.035799001248439453,0.15824569288389512,0.023960216396171456,0.005568206408655848,0.033757303370786515,0.00350561797752809,0.0001453183520599251,0.014604244694132332,0.0015347482313774448,2.8297960882230547e-05,13.583952802734375,11


==> fig/layer_drop/layer_drop_scannet_both.csv <==
AUC30,AUC15,AUC5,AUC3,ATE,RPEtrans,RPErot,sparsity,sparsity_log,sparsity_no_hilbert,type,numskipped,ablation_type
0.677718543310224,0.4631062236034743,0.1126581135283023,0.0404405840217458,0.04551,0.01665,0.55055,0.0,0.0,0.0,vggt_ablation_keep_from_1_to_22,2,skip_from_both_sides
0.6437979121842375,0.4077206683135441,0.0800897813902834,0.0280022312534863,0.04976,0.01763,0.71726,0.0,0.0,0.0,vggt_ablation_keep_from_1_to_21,3,skip_from_both_sides
0.6414165803384069,0.4043767985054142,0.0784769038701622,0.0272655634357762,0.0491,0.01737,0.65058,0.0,0.0,0.0,vggt_ablation_keep_from_2_to_21,4,skip_from_both_sides
0.6218364455777795,0.3759251290496808,0.0676749807421574,0.0231280048875076,0.05145,0.01768,0.68255,0.0,0.0,0.0,vggt_ablation_keep_from_2_to_20,5,skip_from_both_sides
0.619150707006313,0.3716884036797973,0.0656610088453263,0.0215785232997759,0.05195,0.01771,0.67666,0.0,0.0,0.0,vggt_ablation_keep_from_3_to_20,6,skip_from_both_sides
0.5965826404937092,0.3434410887100344,0.0571477142933035,0.0185592477488246,0.05534,0.01795,0.73005,0.0,0.0,0.0,vggt_ablation_keep_from_3_to_19,7,skip_from_both_sides
0.5819653624458787,0.3289790244463923,0.0489425452227269,0.0142915327471865,0.05912,0.01883,0.71906,0.0,0.0,0.0,vggt_ablation_keep_from_4_to_19,8,skip_from_both_sides
0.5563318015601066,0.3052560186291957,0.0418110340797407,0.0120868418023569,0.06452,0.01926,0.75128,0.0,0.0,0.0,vggt_ablation_keep_from_4_to_18,9,skip_from_both_sides
0.5473991730195411,0.2984264350413048,0.0399888437325683,0.0115750701693804,0.06634,0.01977,0.76299,0.0,0.0,0.0,vggt_ablation_keep_from_5_to_18,10,skip_from_both_sides
0.5031048954763991,0.2517494975252565,0.0269147608043137,0.0071346986479666,0.07563,0.02144,0.85358,0.0,0.0,0.0,vggt_ablation_keep_from_5_to_17,11,skip_from_both_sides
0.4883132786144978,0.2422176180483615,0.0244598507185167,0.0064830309630692,0.08006,0.02364,1.11288,0.0,0.0,0.0,vggt_ablation_keep_from_6_to_17,12,skip_from_both_sides
0.480395339159384,0.2289467952293675,0.020094031396924,0.005157560142021,0.08422,0.02369,1.00328,0.0,0.0,0.0,vggt_ablation_keep_from_6_to_16,13,skip_from_both_sides
0.474253725396446,0.2239592353529719,0.0189943421786596,0.0046776635588493,0.08608,0.02472,1.01293,0.0,0.0,0.0,vggt_ablation_keep_from_7_to_16,14,skip_from_both_sides
0.4419896229004525,0.2024967018177632,0.0199606874385741,0.0049592264987914,0.09681,0.02615,1.25362,0.0,0.0,0.0,vggt_ablation_keep_from_7_to_15,15,skip_from_both_sides
0.4394669783338203,0.1970859121134043,0.0184976226525353,0.0045988613523875,0.09977,0.02666,1.30006,0.0,0.0,0.0,vggt_ablation_keep_from_8_to_15,16,skip_from_both_sides
0.3817062891244101,0.1494791085611071,0.0124971445267883,0.0032609946786375,0.11432,0.03338,1.44335,0.0,0.0,0.0,vggt_ablation_keep_from_8_to_14,17,skip_from_both_sides
0.3827058375612045,0.151879831062236,0.0127239886312322,0.0033477656475504,0.11709,0.03373,1.40471,0.0,0.0,0.0,vggt_ablation_keep_from_9_to_14,18,skip_from_both_sides
0.1531813955959306,0.0328243950381172,0.001164501819534,0.000174427355876,0.20393,0.06827,3.24295,0.0,0.0,0.0,vggt_ablation_keep_from_9_to_13,19,skip_from_both_sides
0.1342389389150087,0.0268060314677575,0.0008446888198262,0.0001460939782718,0.20294,0.06368,3.17395,0.0,0.0,0.0,vggt_ablation_keep_from_10_to_13,20,skip_from_both_sides
0.0344013245854029,0.0042776316837995,0.0001360002125003,1.5937524902382658e-05,0.28912,0.06979,5.05151,0.0,0.0,0.0,vggt_ablation_keep_from_10_to_12,21,skip_from_both_sides
0.024555830035151,0.0036066618854091,0.0001386564666507,2.5677123453838733e-05,0.34188,0.07689,4.56138,0.0,0.0,0.0,vggt_ablation_keep_from_11_to_12,22,skip_from_both_sides
0.0259510717985496,0.003833328906243,0.0001445002257816,3.364588590503006e-05,0.35039,0.08485,3.9099,0.0,0.0,0.0,vggt_ablation_keep_from_11_to_11,23,skip_from_both_sides


==> fig/layer_drop/layer_drop_scannet_both_ma.csv <==
id,ATE,RPE_trans,RPE_rot,RRA30,RTA30,AUC30,RRA15,RTA15,AUC15,RRA5,RTA5,AUC5,RRA3,RTA3,AUC3,time,numskipped
ma_both_1,0.10480507852004159,0.03945963385884144,1.3612611999075463,0.8438923845193506,0.43226050769871,0.4183986683312526,0.7006956304619225,0.2320815647107782,0.21038019142738243,0.3520938826466916,0.05541073657927591,0.03404494382022473,0.22050686641697878,0.027086974615064503,0.010892218060757387,22.078952890624997,1
ma_both_2,0.14203077930179414,0.04904721550911449,2.3574790954124833,0.7329910112359551,0.3498957136912193,0.32025543071161056,0.5751191011235955,0.16999999999999998,0.1406511860174781,0.2631795255930087,0.03723845193508114,0.01835505617977528,0.158702455264253,0.016544319600499374,0.0048231377444860595,22.087576191406246,2
ma_both_3,0.14035246636053475,0.054478733120843614,2.6723210701930764,0.7416311277569705,0.3656705784436121,0.33406158967956723,0.5716870578443611,0.18418909696213068,0.14528472742405327,0.2537767790262172,0.04330686641697877,0.0180019975031211,0.15439700374531837,0.019743653766125677,0.0045925925925925926,22.17999148437501,3
ma_both_4,0.2063821379272831,0.06493347062711384,2.540601650991168,0.7283736163129421,0.24964602580108194,0.22486225551394093,0.5899440699126093,0.11040815647107781,0.08716437786100709,0.27401697877652936,0.022470411985018725,0.007704868913857676,0.16274157303370787,0.010704119850187266,0.0018976279650436952,22.28218412109375,4
ma_both_5,0.2657138147083401,0.08205608137203108,3.4198796628498327,0.6385861839367456,0.19579334165626297,0.1723765293383271,0.49726841448189757,0.0816815647107782,0.06396637536412818,0.23937627965043698,0.015062671660424468,0.006660174781523097,0.1475397419891802,0.0066200582605076995,0.0015880149812734082,22.33542771484375,5
ma_both_6,0.27709263832411973,0.07830920399311843,3.0441130325770356,0.600615647107782,0.18117769454848104,0.15404111527257594,0.4559965043695381,0.07306067415730337,0.05443628797336663,0.2093078651685393,0.012570786516853932,0.004680149812734082,0.1275056179775281,0.005483978360382855,0.0011144402829796089,22.503615820312504,6
ma_both_7,0.2711558181367512,0.07765029405495687,2.7410855753389125,0.6276590095713691,0.17790045776113195,0.15550836454431963,0.49242163961714525,0.07198701622971286,0.05742455264253018,0.25454681647940075,0.012546317103620475,0.0061003745318352065,0.16400915522263837,0.005456512692467749,0.0016612567623803577,22.17180962890625,7
ma_both_8,0.245488392380666,0.08424677337287437,4.1806440180629085,0.6885557220141488,0.20135672076570954,0.1747619642114024,0.5281672908863919,0.08636920516021641,0.06628414481897628,0.22827315855181024,0.017146067415730337,0.006573283395755305,0.13163046192259675,0.007769454848106534,0.0015630461922596754,22.226693964843747,8
ma_both_9,0.2557308473999915,0.08551846250681658,5.251445442268373,0.6674866416978775,0.1918261339991677,0.17097311693716188,0.4853802746566791,0.0766180607573866,0.05809654598418643,0.18637253433208487,0.01247940074906367,0.0036694132334581775,0.10147315855181023,0.005411568872243029,0.0007116104868913858,21.90788318359375,9
ma_both_10,0.26749921935133114,0.09950194267120843,6.10614234770654,0.6282794839783604,0.14910378693300042,0.12766358718268836,0.43474390345401576,0.05593291718684977,0.03941772784019975,0.14808189762796506,0.009314357053682897,0.002323096129837703,0.07518851435705369,0.0039875156054931344,0.000414481897627965,21.363963730468754,10
ma_both_11,0.27024086840396166,0.10326281874665451,7.180753325613861,0.5978164794007489,0.149914024136496,0.1258736579275905,0.4042446941323346,0.053866333749479814,0.03896412817311693,0.13463720349563046,0.008485393258426965,0.0027860174781523094,0.0688755722014149,0.0036787349146899704,0.0005967540574282148,21.378602558593744,11


==> fig/layer_drop/layer_drop_scannet_front.csv <==
AUC30,AUC15,AUC5,AUC3,ATE,RPEtrans,RPErot,sparsity,sparsity_log,sparsity_no_hilbert,type,numskipped,ablation_type
0.7480774032459424,0.5784875288867639,0.2712083300130156,0.1571935789483004,0.03454,0.01534,0.38048,0.0,0.0,0.0,vggt_ablation_skip_from_0_to_0,1,skip_from_front
0.7455217325860404,0.5755624618163465,0.2688718888623264,0.1539945635331722,0.03492,0.01565,0.38574,0.0,0.0,0.0,vggt_ablation_skip_from_0_to_1,2,skip_from_front
0.7463678380747469,0.5759380561532127,0.2685940446781948,0.1534792502279951,0.03524,0.01562,0.38592,0.0,0.0,0.0,vggt_ablation_skip_from_0_to_2,3,skip_from_front
0.7394762752233466,0.5656268317085912,0.2555486492947645,0.1389645921321751,0.0369,0.01619,0.39602,0.0,0.0,0.0,vggt_ablation_skip_from_0_to_3,4,skip_from_front
0.7330960412958979,0.5590026651083309,0.2481042314128616,0.1342338034903179,0.03824,0.0167,0.40602,0.0,0.0,0.0,vggt_ablation_skip_from_0_to_4,5,skip_from_front
0.7224766913698304,0.5455737066255834,0.232943395224055,0.1234715470909589,0.03982,0.0173,0.42439,0.0,0.0,0.0,vggt_ablation_skip_from_0_to_5,6,skip_from_front
0.713105426727229,0.531150600756147,0.2180248094137647,0.1108180377365172,0.0411,0.01819,0.47644,0.0,0.0,0.0,vggt_ablation_skip_from_0_to_6,7,skip_from_front
0.6783384244871217,0.4860711344861477,0.1763582755598055,0.0822393993323947,0.04697,0.0203,0.54347,0.0,0.0,0.0,vggt_ablation_skip_from_0_to_7,8,skip_from_front
0.6278836737765737,0.425826227853481,0.1260041968815576,0.0517110703818808,0.0588,0.02347,0.66036,0.0,0.0,0.0,vggt_ablation_skip_from_0_to_8,9,skip_from_front
0.6277630798381459,0.4249540910741007,0.1259845406008446,0.0514914867054479,0.05852,0.02381,0.6568,0.0,0.0,0.0,vggt_ablation_skip_from_0_to_9,10,skip_from_front
0.4489772536102921,0.2664125516862786,0.0579690280766063,0.0215962316607786,0.11511,0.04857,1.97852,0.0,0.0,0.0,vggt_ablation_skip_from_0_to_10,11,skip_from_front
0.2967814168459639,0.1405046882885754,0.0167285573883709,0.0043102150680443,0.17778,0.07434,4.56563,0.0,0.0,0.0,vggt_ablation_skip_from_0_to_11,12,skip_from_front
0.077338256257692,0.0165335883337317,0.0008648763513692,0.000167344011475,0.29164,0.103,7.14828,0.0,0.0,0.0,vggt_ablation_skip_from_0_to_12,13,skip_from_front
0.0326736083441797,0.0048400492292435,0.0002002815629399,4.250006640635376e-05,0.35937,0.10164,3.38478,0.0,0.0,0.0,vggt_ablation_skip_from_0_to_13,14,skip_from_front
0.0387478417935027,0.0064578850904454,0.000308125481446,6.994802596045723e-05,0.35013,0.08457,2.62938,0.0,0.0,0.0,vggt_ablation_skip_from_0_to_14,15,skip_from_front
0.0369333545833665,0.0064948955649409,0.0002422503785162,5.4895919108206944e-05,0.3486,0.1025,3.11536,0.0,0.0,0.0,vggt_ablation_skip_from_0_to_15,16,skip_from_front
0.0252691228163377,0.0029859838322664,7.650011953143677e-05,7.08334440105896e-06,0.36015,0.10745,8.09761,0.0,0.0,0.0,vggt_ablation_skip_from_0_to_16,17,skip_from_front
0.021799612186894,0.0026311082777733,6.162509628921295e-05,8.854180501323701e-06,0.36012,0.09245,7.68453,0.0,0.0,0.0,vggt_ablation_skip_from_0_to_17,18,skip_from_front
0.0149137160110146,0.0014892731603226,3.453130395516243e-05,7.083344401058961e-06,0.36087,0.10704,11.1075,0.0,0.0,0.0,vggt_ablation_skip_from_0_to_18,19,skip_from_front
0.0172319175498711,0.0018163465880415,2.921879565436821e-05,6.197926350926591e-06,0.36016,0.10352,10.54412,0.0,0.0,0.0,vggt_ablation_skip_from_0_to_19,20,skip_from_front
0.0304779486634614,0.0037042349545337,8.500013281270752e-05,1.3281270751985548e-05,0.35952,0.10256,6.42415,0.0,0.0,0.0,vggt_ablation_skip_from_0_to_20,21,skip_from_front
0.037485501279429,0.0054176959651499,0.0001588439981937,2.0364615153044507e-05,0.33869,0.08396,3.76727,0.0,0.0,0.0,vggt_ablation_skip_from_0_to_21,22,skip_from_front
0.0363165723696443,0.0060174781523096,0.0002358753685552,4.958341080741272e-05,0.33586,0.10852,2.11419,0.0,0.0,0.0,vggt_ablation_skip_from_0_to_22,23,skip_from_front


==> fig/layer_drop/layer_drop_scannet_front_ma.csv <==
id,ATE,RPE_trans,RPE_rot,RRA30,RTA30,AUC30,RRA15,RTA15,AUC15,RRA5,RTA5,AUC5,RRA3,RTA3,AUC3,time,numskipped
ma_front_1,0.06540332141937619,0.02826719205661575,1.1735617649961976,0.9091214315439033,0.5986578443612152,0.5884387016229713,0.826477569704536,0.40061123595505616,0.38314307116104873,0.5618666666666666,0.14737827715355806,0.11810986267166043,0.4053208489388265,0.0800915522263837,0.051925925925925924,13.826884716796876,1
ma_front_2,0.0859820865493279,0.03391089789074219,1.646422135908342,0.8777407407407408,0.5318752392842281,0.5193228464419477,0.7700163129421559,0.33461023720349564,0.31405826050769864,0.4628943820224719,0.10468014981273407,0.07501273408239702,0.3115322513524761,0.05400582605076987,0.02851269246774865,13.828630654296873,2
ma_front_3,0.08481479043926245,0.03364994326531659,1.3337529236773602,0.8788725759467332,0.5302945484810655,0.5190669163545568,0.7708216396171452,0.3360229712858926,0.31714923012900537,0.4673458177278402,0.1053558052434457,0.07746616729088637,0.31737245110278817,0.052717436537661255,0.029317519766957966,13.41266255859375,3
ma_front_4,0.08939739256109833,0.03665615904421004,1.8064021402144255,0.8718060757386599,0.5041550561797752,0.49330495214315445,0.7589173533083644,0.3102501872659176,0.292259342488556,0.4527880149812734,0.09093283395755306,0.06605692883895131,0.3072292967124428,0.044121514773200164,0.024410320432792343,13.258715136718749,4
ma_front_5,0.09350546043434214,0.038745794943826885,1.6520532895611038,0.8692103204327921,0.4888363712026633,0.4785330836454432,0.7545772784019975,0.3001997503121098,0.2828234706616729,0.4464779026217228,0.09003645443196005,0.06515805243445694,0.2987906783187682,0.04419142738243862,0.024049937578027467,13.215725214843749,5
ma_front_6,0.11006273683879776,0.04358580316112403,2.467114838939428,0.8437662921348313,0.4397421556387849,0.4277028714107366,0.7260487723678735,0.25498443612151483,0.23780724094881397,0.41763745318352063,0.06491785268414482,0.04521548064918851,0.27456429463171034,0.028952975447357473,0.01415064502704952,13.008397246093748,6
ma_front_7,0.11567353993808797,0.04506193369298936,2.1545536506315153,0.8451955056179775,0.41239434040782347,0.3995243445692884,0.7241338327091137,0.2349268414481898,0.21644744069912605,0.41541972534332083,0.05743570536828964,0.03757303370786517,0.27209155222638365,0.02592093216812318,0.011683728672492717,13.029683593750002,7
ma_front_8,0.11987049808472937,0.04668526064602295,2.217108571046494,0.8407695380774032,0.40136962130670006,0.38806783187682053,0.7253524760715772,0.22524760715771952,0.20859625468164794,0.42064069912609237,0.054085892634207246,0.03616729088639201,0.27418560133166875,0.024213066999583855,0.011288389513108614,12.849817421875,8
ma_front_9,0.1401234573954802,0.04908645985347353,2.562930859523309,0.8350862255513941,0.35439267582188927,0.34076754057428216,0.7193453183520598,0.19115838535164373,0.17486724927174366,0.41625817727840203,0.04603645443196005,0.029082147315855178,0.27162962962962967,0.020871410736579277,0.009263420724094881,12.844923798828129,9
ma_front_10,0.17535302038605707,0.060925205541678996,4.328303379353367,0.7853952559300873,0.2937111111111111,0.27280574282147313,0.6558781523096129,0.14650753225135246,0.12774548481065337,0.3471116104868914,0.03456529338327091,0.020898377028714107,0.2198227215980025,0.01630045776113192,0.006563462338743237,12.674656562500001,10
ma_front_11,0.27637831212648534,0.09138639713188938,2.931050415390964,0.5812291302538494,0.15910079067831875,0.12382888056595924,0.4173746150645028,0.05838451935081148,0.037330170620058264,0.17264569288389514,0.009330836454431961,0.0021488139825218476,0.1003337494798169,0.004137328339575531,0.0005093632958801498,12.65485158203125,11


==> fig/layer_drop/layer_drop_scannet_middle.csv <==
AUC30,AUC15,AUC5,AUC3,ATE,RPEtrans,RPErot,sparsity,sparsity_log,sparsity_no_hilbert,type,numskipped,ablation_type
0.3988164616923881,0.2145861998742706,0.041391345923978,0.0146908562877962,0.1285,0.0657,2.15706,0.0,0.0,0.0,vggt_ablation_skip_from_11_to_11,1,skip_from_middle
0.1479951479090852,0.0464106037665683,0.0032767551199298,0.0007322407274594,0.25936,0.10539,7.89075,0.0,0.0,0.0,vggt_ablation_skip_from_11_to_12,2,skip_from_middle
0.1361785356956286,0.0405142508035168,0.0024846601322814,0.0006171363809422,0.26937,0.10758,7.97711,0.0,0.0,0.0,vggt_ablation_skip_from_10_to_12,3,skip_from_middle
0.0454353157843475,0.0075821889305035,0.0003729380827157,7.437511621111908e-05,0.32204,0.09681,3.94982,0.0,0.0,0.0,vggt_ablation_skip_from_10_to_13,4,skip_from_middle
0.0378180642990587,0.0059728530825829,0.0002704066725104,6.375009960953063e-05,0.32696,0.09543,4.53557,0.0,0.0,0.0,vggt_ablation_skip_from_9_to_13,5,skip_from_middle
0.0412400279792103,0.0067286459301759,0.0002220628469731,4.250006640635376e-05,0.35149,0.11053,5.13758,0.0,0.0,0.0,vggt_ablation_skip_from_9_to_14,6,skip_from_middle
0.0412732311560903,0.0071897716506848,0.0002539378967779,5.3125083007942205e-05,0.35221,0.1089,4.90277,0.0,0.0,0.0,vggt_ablation_skip_from_8_to_14,7,skip_from_middle
0.0366366509947671,0.0054350501589325,0.0001912502988285,3.54167220052948e-05,0.33179,0.09622,5.47486,0.0,0.0,0.0,vggt_ablation_skip_from_8_to_15,8,skip_from_middle
0.0373799594478533,0.0055303211411267,0.0001662815098148,2.8333377604235845e-05,0.33031,0.09599,5.45874,0.0,0.0,0.0,vggt_ablation_skip_from_7_to_15,9,skip_from_middle
0.0168412711061527,0.0018661070824589,4.037506308603608e-05,7.08334440105896e-06,0.34485,0.09455,11.19298,0.0,0.0,0.0,vggt_ablation_skip_from_7_to_16,10,skip_from_middle
0.0168455211127934,0.0019773155895556,4.409381889659203e-05,7.08334440105896e-06,0.34104,0.0929,10.39906,0.0,0.0,0.0,vggt_ablation_skip_from_6_to_16,11,skip_from_middle
0.0327729522494045,0.0046271947299917,0.0001402502191409,2.3906287353573995e-05,0.33017,0.08568,5.71985,0.0,0.0,0.0,vggt_ablation_skip_from_6_to_17,12,skip_from_middle
0.0311065069372504,0.0044449756952745,0.0001322814566897,2.833337760423584e-05,0.33262,0.08475,4.7445,0.0,0.0,0.0,vggt_ablation_skip_from_5_to_17,13,skip_from_middle
0.0270329641140064,0.0037718808935638,0.000107312667676,2.213545125330925e-05,0.33912,0.08454,4.57087,0.0,0.0,0.0,vggt_ablation_skip_from_5_to_18,14,skip_from_middle
0.0274601783231953,0.0039137248651951,0.0001285627008792,2.302086930344162e-05,0.33762,0.08418,4.38397,0.0,0.0,0.0,vggt_ablation_skip_from_4_to_18,15,skip_from_middle
0.0184526434155886,0.0023240452979874,5.525008632825989e-05,7.96876245119133e-06,0.34774,0.08359,6.9325,0.0,0.0,0.0,vggt_ablation_skip_from_4_to_19,16,skip_from_middle
0.0139457769986098,0.0015135336148962,3.8781310595797806e-05,5.31250830079422e-06,0.34539,0.09344,9.66007,0.0,0.0,0.0,vggt_ablation_skip_from_3_to_19,17,skip_from_middle
0.0192955613993146,0.0021708679753145,5.418758466810105e-05,7.96876245119133e-06,0.34134,0.10075,9.54295,0.0,0.0,0.0,vggt_ablation_skip_from_3_to_20,18,skip_from_middle
0.0221506804437715,0.0022824306496312,5.684383881849815e-05,1.062501660158844e-05,0.35828,0.11071,10.55436,0.0,0.0,0.0,vggt_ablation_skip_from_2_to_20,19,skip_from_middle
0.0329425983478099,0.0042767462657493,0.0001317502058596,2.921879565436821e-05,0.33456,0.08394,5.16662,0.0,0.0,0.0,vggt_ablation_skip_from_2_to_21,20,skip_from_middle
0.0348515596638953,0.0045460904365996,0.0001306877041995,2.6562541503971103e-05,0.33681,0.08464,5.27502,0.0,0.0,0.0,vggt_ablation_skip_from_1_to_21,21,skip_from_middle
0.0356445400695938,0.0060061448012679,0.0002247191011235,4.338548445648613e-05,0.33142,0.10617,2.31601,0.0,0.0,0.0,vggt_ablation_skip_from_1_to_22,22,skip_from_middle


==> fig/layer_drop/layer_drop_scannet_middle_ma.csv <==
id,ATE,RPE_trans,RPE_rot,RRA30,RTA30,AUC30,RRA15,RTA15,AUC15,RRA5,RTA5,AUC5,RRA3,RTA3,AUC3,time,numskipped
ma_middle_1,0.0722769135322465,0.03123395076899118,1.3509806563865998,0.9112691635455682,0.5873891801914274,0.5775445692883896,0.8346506866416977,0.39384835622138986,0.3788506034124012,0.5898691635455681,0.1455196004993758,0.12023021223470662,0.4353158551810237,0.07843362463587182,0.05364627548897213,22.994981347656253,1
ma_middle_2,0.07068598315342378,0.03229106858931524,1.3674089711587762,0.9088566791510614,0.5897040366208904,0.5793730337078651,0.8287643778610071,0.39525160216396155,0.3789696213067,0.5733448189762796,0.14177877652933832,0.11505667915106117,0.4160191427382438,0.07453599667082812,0.04880482729920932,22.81849166015624,2
ma_middle_3,0.07934511502398414,0.03497678473855896,1.295899783995167,0.9017481481481482,0.5547168539325843,0.5457518934665001,0.8156282979608822,0.36095380774032465,0.3462408655846858,0.5503335830212235,0.12237103620474407,0.0983585518102372,0.39385101955888474,0.06394506866416978,0.04169621306699958,22.871300332031247,3
ma_middle_4,0.08923183285560914,0.03640643155662611,1.298154948607972,0.8996396171452351,0.5195624635871827,0.5122794007490638,0.8137303370786516,0.32832492717436534,0.31694864752392843,0.5533812734082397,0.10584868913857677,0.08760499375780274,0.39973116937161884,0.05498543487307531,0.037241781106949645,22.286859843749998,4
ma_middle_5,0.09895704766725565,0.042230725868743636,1.8471631321907458,0.8760041614648355,0.4866120682480234,0.4755971702039118,0.7904379525593009,0.2951836870578444,0.2816820640865585,0.5243965043695381,0.0872594257178527,0.06739176029962547,0.3689047024552643,0.0445076987099459,0.026491885143570537,22.2884092578125,5
ma_middle_6,0.12449287958810441,0.046506821377848936,1.8982354025102788,0.8689294215563879,0.38891194340407814,0.3795736995422388,0.767409571369122,0.20259508947149396,0.19119001248439452,0.47100174781523096,0.04803795255930087,0.03427815230961299,0.31326092384519355,0.022258010819808573,0.011465667915106116,22.31710291015625,6
ma_middle_7,0.11895460070725478,0.0476666609565524,2.8838747893123853,0.8495290886392012,0.3994496046608406,0.3854994590095714,0.739778277153558,0.21260024968789018,0.1956777361631294,0.4371210986267166,0.05022971285892634,0.03448539325842696,0.2870994590095714,0.02272409488139825,0.011337494798168956,22.18593322265626,7
ma_middle_8,0.13918224743954616,0.051661184805287357,2.654475350442051,0.8305948397836037,0.3649776113191843,0.34995139409072,0.7167618809821056,0.19417977528089883,0.17767607157719517,0.4168968789013732,0.044878901373283396,0.028844444444444443,0.2713458177278402,0.020448605909280066,0.009305035372451103,22.346505703125,8
ma_middle_9,0.2402441002320415,0.07469951025006528,6.036294096898436,0.7017355805243444,0.19546758218893048,0.17237078651685395,0.5565404910528505,0.08451702039117769,0.06770553474823138,0.26715555555555554,0.01675156054931336,0.007860674157303372,0.16099459009571368,0.007647107781939243,0.0023395755305867664,21.697312050781253,9
ma_middle_10,0.1754222558756575,0.06102739621027682,4.30662190480636,0.7854835622138993,0.29360449438202246,0.2727181856013317,0.6560069912609239,0.1464234706616729,0.12767357469829382,0.34719500624219723,0.034562297128589256,0.020893882646691637,0.21991344153141903,0.016334581772784018,0.006576779026217228,21.278793906249998,10
ma_middle_11,0.2763725813854126,0.09134102605640944,2.9308265542037555,0.5812029962546817,0.15905251768622558,0.12378967956720764,0.4173328339575531,0.058396670828131506,0.037346982937994176,0.17264968789013735,0.009340823970037453,0.0021563046192259678,0.10036620890553476,0.004168955472326259,0.0005093632958801498,20.91927474609375,11


==> fig/rawdata/7scenes/sparse_7scenes_ma.csv <==
method,acc,comp,cham,nc1,nc2,nc,acc_med,comp_med,cham_med,nc1_med,nc2_med,nc_med,time,sparsity
mapanything_ratio10_cdf0.97,0.0841032415628433,0.0833159014582634,0.083709567785263,0.7331095933914185,0.7231085300445557,0.7281090617179871,0.059871070086956,0.0538584925234317,0.0568647794425487,0.8316558003425598,0.8114254474639893,0.8215407133102417,0.9207007412380644,10.077341585274201
mapanything_ratio30_cdf0.97,0.0799777805805206,0.0819910913705825,0.0809844359755516,0.7332584261894226,0.7233194708824158,0.7282888889312744,0.0568005181849002,0.0533462911844253,0.0550734065473079,0.8324120044708252,0.8130781650543213,0.8227450847625732,0.7923115624321833,22.513900566891735
mapanything_ratio50_cdf0.7,0.0975228399038314,0.0942071303725242,0.0958649814128875,0.7214880585670471,0.7125177383422852,0.7170029282569885,0.0680208876729011,0.063043013215065,0.0655319392681121,0.81485915184021,0.7975621223449707,0.8062106966972351,0.9175430738661025,49.347706004191664
mapanything_ratio50_cdf0.75,0.0945881828665733,0.09427110850811,0.0944296419620513,0.7223058342933655,0.7132512927055359,0.7177785038948059,0.0666523277759552,0.0625286474823951,0.0645904913544654,0.8166250586509705,0.7982170581817627,0.8074210286140442,0.8135022481282552,48.34752582338798
mapanything_ratio50_cdf0.8,0.0956097468733787,0.0966878160834312,0.0961487740278244,0.72481369972229,0.71504145860672,0.7199275493621826,0.0680009797215461,0.0647506639361381,0.0663758218288421,0.8201801776885986,0.8008167743682861,0.8104984760284424,0.774781743367513,46.70622353045567
mapanything_ratio50_cdf0.85,0.0867405086755752,0.0883713141083717,0.0875559151172638,0.7275068163871765,0.7203304171562195,0.723918616771698,0.0592815093696117,0.0537422038614749,0.056511852890253,0.8260350227355957,0.8089010119438171,0.817467987537384,0.9270940619574652,44.23079249282084
mapanything_ratio50_cdf0.9,0.0808665379881858,0.0838425457477569,0.0823545381426811,0.7301665544509888,0.7216919660568237,0.7259292602539062,0.0565454289317131,0.0519447773694992,0.0542450994253158,0.8296365737915039,0.8130730390548706,0.8213547468185425,0.7990745730929905,40.46366488696666
mapanything_ratio50_cdf0.97,0.0818184912204742,0.0838001146912574,0.0828092992305755,0.7306317090988159,0.7218813300132751,0.7262566089630127,0.0569187849760055,0.0528586357831954,0.0548887103796005,0.8302818536758423,0.8130255937576294,0.8216536045074463,0.913436503092448,30.52183622928377
mapanything_ratio60_cdf0.4,0.0916275158524513,0.0939832776784896,0.0928054079413414,0.7228838801383972,0.7142813205718994,0.7185825705528259,0.0620976164937019,0.0613016821444034,0.0616996437311172,0.8175079822540283,0.8017174601554871,0.8096127510070801,0.7916787770589192,60.6039756247967
mapanything_ratio60_cdf0.6,0.0928134024143219,0.0917878523468971,0.0923006236553192,0.7235003709793091,0.7135182023048401,0.7185092568397522,0.0640557557344436,0.0598069839179515,0.0619313716888427,0.8187585473060608,0.7990247011184692,0.8088915944099426,0.9050376417371964,59.944407011394276
mapanything_ratio70_cdf0.4,0.0829602777957916,0.0739336833357811,0.0784469842910766,0.7304306626319885,0.7207391858100891,0.725584864616394,0.0544323585927486,0.0430100560188293,0.0487212091684341,0.8297017216682434,0.8146931529045105,0.822197437286377,0.9047668219672308,70.41839183144688
mapanything_ratio70_cdf0.7,0.0961918383836746,0.0909203067421913,0.0935560762882232,0.728297770023346,0.7176005840301514,0.7229490876197815,0.0675222054123878,0.0531496331095695,0.0603359192609787,0.8277009129524231,0.8092018365859985,0.818451464176178,0.7849754452175564,63.91814695761916
mapanything_ratio80_cdf0.4,0.1256441324949264,0.1075716763734817,0.1166079044342041,0.716444730758667,0.7059088945388794,0.7111767530441284,0.0898571237921714,0.0699148476123809,0.0798859894275665,0.8140993118286133,0.7926855683326721,0.8033924102783203,0.8282798784044053,79.3922438248089
mapanything_ratio80_cdf0.5,0.1268811821937561,0.1081865653395652,0.1175338849425315,0.7195794582366943,0.7102351784706116,0.7149072885513306,0.0903790816664695,0.0692320689558982,0.0798055753111839,0.8184085488319397,0.7989377975463867,0.8086731433868408,0.791898205227322,77.15377453308814


==> fig/rawdata/7scenes/sparse_7scenes_pi3.csv <==
method,acc,comp,cham,nc,acc_med,comp_med,cham_med,nc_med,sparsity,sparsity_log,sparsity_no_hilbert,type
free_pi3_ratio10_cdf0.97_avgpool,0.05508948490023613,0.07266994565725327,0.06387970596551895,0.7426839470863342,0.03371778875589371,0.047121062874794006,0.040419429540634155,0.8389644026756287,8.65,8.63,7.91,pi3
free_pi3_ratio30_cdf0.97_avgpool,0.05622776225209236,0.07400799542665482,0.06511787325143814,0.7404784560203552,0.033503949642181396,0.04710035398602486,0.040302153676748276,0.8368490934371948,13.51,13.37,11.68,pi3
free_pi3_ratio50_cdf0.97_avgpool,0.05055735260248184,0.06636075675487518,0.05845905840396881,0.7460419535636902,0.029964447021484375,0.043354377150535583,0.03665941208600998,0.8433042168617249,16.04,15.73,13.57,pi3
free_pi3_ratio40_cdf0.95_avgpool,0.05168643593788147,0.0670810267329216,0.059383735060691833,0.745276689529419,0.030834730714559555,0.04310014471411705,0.0369674377143383,0.842797577381134,19.13,19.0,16.69,pi3
free_pi3_ratio60_cdf0.93_avgpool,0.057702865451574326,0.07575305551290512,0.06672795861959457,0.7408410310745239,0.03355599194765091,0.04833339899778366,0.040944695472717285,0.8364537358283997,25.5,25.32,22.15,pi3
free_pi3_ratio50_cdf0.9_avgpool,0.05242934077978134,0.0669531375169754,0.059691235423088074,0.7432535886764526,0.03164539858698845,0.04328922554850578,0.037467315793037415,0.8399686813354492,29.03,28.98,25.83,pi3
free_pi3_ratio50_cdf0.88_avgpool,0.052376843988895416,0.06577450782060623,0.059075672179460526,0.7434357404708862,0.031781505793333054,0.042540550231933594,0.03716102987527847,0.8405378460884094,31.83,31.84,28.55,pi3
free_pi3_ratio50_cdf0.85_avgpool,0.05258253961801529,0.06563243269920349,0.05910748988389969,0.7424213886260986,0.03205954283475876,0.04230430722236633,0.037181928753852844,0.8401293158531189,35.57,35.63,32.27,pi3
free_pi3_ratio50_cdf0.8_avgpool,0.05502266064286232,0.06623952090740204,0.06063109636306763,0.7405399680137634,0.03316338732838631,0.04271154850721359,0.0379374697804451,0.839066743850708,40.75,40.84,37.68,pi3
free_pi3_ratio50_cdf0.75_avgpool,0.05552352964878082,0.06402069330215454,0.05977211520075798,0.740345299243927,0.03360345959663391,0.040933653712272644,0.037268560379743576,0.8408281803131104,44.68,44.71,42.22,pi3
free_pi3_ratio50_cdf0.7_avgpool,0.05753074213862419,0.06404784321784973,0.06078929454088211,0.7359386682510376,0.03491750732064247,0.0405660979449749,0.037741802632808685,0.8371363878250122,47.35,47.28,45.78,pi3
free_pi3_ratio70_cdf0.7_avgpool,0.07703723013401031,0.08635595440864563,0.08169659227132797,0.7198165059089661,0.04706892743706703,0.05475125089287758,0.050910092890262604,0.8140968084335327,55.12,55.44,51.22,pi3
free_pi3_ratio60_cdf0.6_avgpool,0.06969989091157913,0.07424749433994293,0.07197369635105133,0.7230023741722107,0.0422474667429924,0.045529212802648544,0.04388834163546562,0.8248748779296875,57.65,57.82,56.18,pi3
free_pi3_ratio60_cdf0.4_avgpool,0.07418438792228699,0.0751487985253334,0.0746665969491005,0.7161045074462891,0.04592909663915634,0.04631561040878296,0.04612235724925995,0.8188100457191467,59.95,60.08,59.95,pi3
free_pi3_ratio80_cdf0.5_avgpool,0.08285127580165863,0.08375979959964752,0.08330553025007248,0.7087655067443848,0.052360761910676956,0.052439138293266296,0.05239994823932648,0.8096619248390198,72.19,72.46,69.21,pi3
free_pi3_ratio80_cdf0.4_avgpool,0.09013034403324127,0.08514967560768127,0.08764001727104187,0.7010214328765869,0.057221293449401855,0.05369560420513153,0.055458445101976395,0.8011086583137512,77.03,77.1,75.38,pi3

==> fig/rawdata/7scenes/sparse_7scenes_vggt.csv <==
method,acc,comp,cham,nc,acc_med,comp_med,cham_med,nc_med,sparsity,sparsity_log,sparsity_no_hilbert,type
free_vggt_ratio10_cdf0.97_avgpool,0.050081752240657806,0.06171680986881256,0.055899281054735184,0.74973064661026,0.027648670598864555,0.03626317158341408,0.031955916434526443,0.8575941920280457,7.63,7.56,7.16,free_vggt
free_vggt_ratio30_cdf0.97_avgpool,0.052742231637239456,0.06189064309000969,0.05731644108891487,0.7462202906608582,0.030246470123529434,0.03625531867146492,0.03325089439749718,0.852422297000885,11.58,11.49,10.46,free_vggt
free_vggt_ratio50_cdf0.97_avgpool,0.05161866918206215,0.060974955558776855,0.05629681795835495,0.7462378740310669,0.028946509584784508,0.03476880490779877,0.03185765817761421,0.8535081744194031,13.87,13.69,12.23,free_vggt
free_vggt_ratio40_cdf0.95_avgpool,0.052798762917518616,0.06191011145710945,0.057354435324668884,0.7490440011024475,0.029929382726550102,0.036309365183115005,0.03311937302350998,0.856118381023407,16.55,16.39,15.09,free_vggt
free_vggt_ratio60_cdf0.93_avgpool,0.057260528206825256,0.06266070157289505,0.05996061861515045,0.7467514872550964,0.033227648586034775,0.03741345554590225,0.03532055392861366,0.8539690375328064,22.31,22.17,20.25,free_vggt
free_vggt_ratio50_cdf0.9_avgpool,0.053831569850444794,0.06053002551198006,0.05718080326914787,0.7466073036193848,0.030066410079598427,0.034606125205755234,0.032336268573999405,0.8538489937782288,25.54,25.37,23.74,free_vggt
free_vggt_ratio50_cdf0.88_avgpool,0.05214627832174301,0.059344708919525146,0.05574549734592438,0.7476345896720886,0.028727339580655098,0.033380672335624695,0.031054003164172173,0.8553153276443481,28.17,28.01,26.38,free_vggt
free_vggt_ratio50_cdf0.85_avgpool,0.04972086101770401,0.05454320088028908,0.05213203281164169,0.749333918094635,0.027613898739218712,0.031693894416093826,0.029653897508978844,0.8578605651855469,31.76,31.6,30.02,free_vggt
free_vggt_ratio50_cdf0.8_avgpool,0.049686405807733536,0.05496232211589813,0.05232436582446098,0.7489740252494812,0.02721484750509262,0.03177038952708244,0.029492616653442383,0.8571930527687073,37.01,36.84,35.42,free_vggt
free_vggt_ratio50_cdf0.75_avgpool,0.05260082706809044,0.05813853070139885,0.055369675159454346,0.7467522621154785,0.029654720798134804,0.03392397612333298,0.031789347529411316,0.8546385765075684,41.44,41.27,40.11,free_vggt
free_vggt_ratio50_cdf0.7_avgpool,0.053086064755916595,0.05680911988019943,0.05494759604334831,0.7468112707138062,0.029959993436932564,0.03344705328345299,0.03170352056622505,0.8549551367759705,45.01,44.81,44.04,free_vggt
free_vggt_ratio70_cdf0.7_avgpool,0.04972349479794502,0.05876525118947029,0.054244380444288254,0.747404158115387,0.030317865312099457,0.034584030508995056,0.032450951635837555,0.8566134572029114,50.69,50.67,48.82,free_vggt
free_vggt_ratio60_cdf0.6_avgpool,0.04593546688556671,0.0552673265337944,0.05060139670968056,0.7494101524353027,0.02717331051826477,0.032281145453453064,0.029727229848504066,0.8585261702537537,55.42,55.4,54.52,free_vggt
free_vggt_ratio60_cdf0.4_avgpool,0.04977307468652725,0.05889897048473358,0.05433602258563042,0.7458125352859497,0.02966294065117836,0.03412025049328804,0.0318915955722332,0.8539923429489136,59.97,60.08,59.97,free_vggt
free_vggt_ratio80_cdf0.5_avgpool,0.05307041108608246,0.07272711396217346,0.06289876997470856,0.7401548027992249,0.03118034265935421,0.039342984557151794,0.03526166453957558,0.8462744951248169,68.62,68.65,67.19,free_vggt
free_vggt_ratio80_cdf0.4_avgpool,0.06357505917549133,0.08424706012010574,0.07391105592250824,0.7294741868972778,0.038173023611307144,0.04548777639865875,0.0418304018676281,0.8324072957038879,74.79,74.74,73.85,free_vggt

==> fig/rawdata/co3d/ablation_co3d_cdf_only.csv <==
method,ATE,RPE_trans,RPE_rot,RRA30,RTA30,AUC30,RRA15,RTA15,AUC15,RRA5,RTA5,AUC5,RRA3,RTA3,AUC3,time,sparsity
sparge_vggt_ablation_sparseNone_cdf0.4_simNone_pvNone_randomFalse_denseFalse,3.666342961174845,5.713397154672621,35.785117636402006,0.382675835444565,0.3706680540475329,0.2431001930269031,0.2048003377970804,0.1854620581493545,0.0832941247436361,0.0564477017734346,0.0393612015924719,0.0063409337676438,0.028782120883098,0.0180781758957654,0.0015050066352997,0.9853570605846492,76.06198794488982
sparge_vggt_ablation_sparseNone_cdf0.6_simNone_pvNone_randomFalse_denseFalse,2.209056926487228,3.340427266153654,19.1420949346915,0.6334458318253107,0.5985586319218241,0.5048157196284234,0.455564000482567,0.4145590541681746,0.3036476052599831,0.1998081795150199,0.1598787549764748,0.0751610568222946,0.1261189528290505,0.0891271564724333,0.0298015442152249,1.006919971441213,60.60475397795193
sparge_vggt_ablation_sparseNone_cdf0.7_simNone_pvNone_randomFalse_denseFalse,1.375454300240644,2.1223311910434624,11.364048634805108,0.7708743515502475,0.7205769694776208,0.6560652672216192,0.6289516226324045,0.5660230425865606,0.4745970563397274,0.3414440825190011,0.2850036192544335,0.1736138255519363,0.2263843648208469,0.1783598745325129,0.0808269996380745,1.0066546644651928,51.240174543649154
sparge_vggt_ablation_sparseNone_cdf0.85_simNone_pvNone_randomFalse_denseFalse,0.540209175702075,0.9069484340590028,4.035128564684161,0.9173015442152253,0.8491901918204849,0.824857039449873,0.8481306550850525,0.7507540113403306,0.7066123778501628,0.623756786102063,0.5062504524068042,0.4053655446977922,0.4709826275787188,0.3738931113523947,0.2461605742550368,1.0268674339518096,34.04432328291407
sparge_vggt_ablation_sparseNone_cdf0.88_simNone_pvNone_randomFalse_denseFalse,0.4714711341487371,0.8037243126907341,3.3408843703523328,0.9324098202436966,0.8631716733019668,0.8432675835444565,0.8746386777657135,0.7727584750874655,0.7359506574978887,0.6770068765834238,0.5427198697068404,0.452680057908071,0.5312854385329956,0.412486427795874,0.2915399927614912,1.0437354693707892,29.903992982758542
sparge_vggt_ablation_sparseNone_cdf0.8_simNone_pvNone_randomFalse_denseFalse,0.7248754448817942,1.1812088673044283,5.654641318265288,0.8816241404270718,0.8174164555434912,0.7827536494148873,0.790132102786826,0.7024357582338038,0.6437380866208229,0.5288038364096996,0.4360115816141874,0.3231306550850525,0.3781216069489685,0.3060682832669803,0.1790294366027265,1.026942445214486,40.32314026858283
sparge_vggt_ablation_sparseNone_cdf0.95_simNone_pvNone_randomFalse_denseFalse,0.3697115281798649,0.6367422420196109,2.4095684705533067,0.9581478465436124,0.8888885872843525,0.8768081191941126,0.9224001688985404,0.8156930872240319,0.7924840149595851,0.791724574737604,0.6231433224755699,0.5603709735794425,0.6838038364096996,0.5054077693328507,0.4139974665218964,1.0530394051269134,18.35451095368886
sparge_vggt_ablation_sparseNone_cdf0.9_simNone_pvNone_randomFalse_denseFalse,0.434452061892398,0.7412429881794761,2.9918730572170857,0.9415580890336592,0.8717236699239955,0.8546477259017973,0.8906375919893836,0.7864947520810712,0.7541705875256363,0.7108450959102426,0.5669978284473398,0.4840481360839666,0.5731240197852576,0.4393684401013392,0.3246591868741705,1.0380695251812766,26.934663227361856


==> fig/rawdata/co3d/ablation_co3d_ours.csv <==
method,ATE,RPE_trans,RPE_rot,RRA30,RTA30,AUC30,RRA15,RTA15,AUC15,RRA5,RTA5,AUC5,RRA3,RTA3,AUC3,time,RPEtrans,RPErot,sparsity
sparge_vggt_ablation_sparse0.1_cdf0.97_simNone_pvNone_randomFalse_denseTrue,0.28891,,,,,0.9078673543250092,,,0.8475811316202193,,,0.6794715888526962,,,0.5652551574375678,,0.50051,1.86508,7.578983631771852
sparge_vggt_ablation_sparse0.3_cdf0.97_simNone_pvNone_randomFalse_denseTrue,0.2922783199743378,0.5054811862627495,1.860521707215792,0.9748823742309084,0.9150141754131982,0.9073184340692484,0.9555338400289544,0.8614778622270478,0.846831945952467,0.8840318494390156,0.7198099891422367,0.6784419109663409,0.8205724454095789,0.6294577150440342,0.5643412956930872,1.0923560675704906,,,11.70755278820183
sparge_vggt_ablation_sparse0.4_cdf0.95_simNone_pvNone_randomFalse_denseTrue,0.2954991477638062,0.5115687797253922,1.9076145901994372,0.9732138979370248,0.9137278320665944,0.9052982868862346,0.9521950778139704,0.8592514175413197,0.8431173844854626,0.8740897575099529,0.7145910242490047,0.6687242128121607,0.8041651586439859,0.6219447460489805,0.5493847267462902,1.0694482103030922,,,16.756440418861295
sparge_vggt_ablation_sparse0.5_cdf0.75_simNone_pvNone_randomFalse_denseTrue,0.3234470386650867,0.5993453395840825,2.7387914143653647,0.941464290022922,0.8943506454337072,0.8717438774279161,0.8884750874653154,0.8231752925564,0.7786789721317409,0.6852587766920014,0.6248208469055374,0.4957654723127035,0.5211485100735914,0.4924689347327784,0.3072626372300639,1.0371964736217785,,,41.70649251585646
sparge_vggt_ablation_sparse0.5_cdf0.7_simNone_pvNone_randomFalse_denseTrue,0.331735714333421,0.627519195310141,2.9586464174285374,0.9325211123175292,0.888243756786102,0.8618295331161782,0.8705247918928701,0.8116998431656413,0.759644106647364,0.6339522258414767,0.5970249728555918,0.447609482446616,0.4617143201833755,0.4539359391965256,0.2562703583061889,1.0517609343264702,,,45.16654941116941
sparge_vggt_ablation_sparse0.5_cdf0.85_simNone_pvNone_randomFalse_denseTrue,0.3084179023490739,0.550693558576678,2.2888995709823625,0.9587996139461936,0.905279889009531,0.8901924236940523,0.9231300518759802,0.8434135601399446,0.8138919049342502,0.7876058631921825,0.6751230546507421,0.5896109301483894,0.66450717818796,0.5644920979611534,0.429147062371818,1.0523610198924909,,,32.12773390446249
sparge_vggt_ablation_sparse0.5_cdf0.88_simNone_pvNone_randomFalse_denseTrue,0.3049213116538227,0.5372947787640616,2.1570209169633863,0.9637495475931956,0.9082229460731088,0.895280492218603,0.933089033659066,0.8489069851610566,0.8237079261672097,0.8172186029677887,0.6890499457111835,0.6163336952587768,0.7114338279647726,0.5850766075521775,0.4691579201351188,1.0726530365835183,,,28.52676362151299
sparge_vggt_ablation_sparse0.5_cdf0.8_simNone_pvNone_randomFalse_denseTrue,0.3155435561553064,0.5743572725732189,2.5157525334178783,0.9501888044396186,0.8999915550729881,0.8811301121968873,0.9058999879358186,0.8334509591024251,0.7964109060200266,0.7362142598624685,0.6500669562070213,0.542390517553384,0.5880896368681386,0.5281758957654722,0.363581252262034,1.0571792201809465,,,37.34468439040926
sparge_vggt_ablation_sparse0.5_cdf0.97_simNone_pvNone_randomFalse_denseTrue,0.29094,,,,,0.907199300277476,,,0.8466920014477015,,,0.6781523706116539,,,0.5640034986126191,,0.50268,1.86421,14.0833795921113
sparge_vggt_ablation_sparse0.5_cdf0.9_simNone_pvNone_randomFalse_denseTrue,0.3027959608006847,0.5290448783650664,2.077076896199502,0.966898298950416,0.9098428640366752,0.8983984799131381,0.9394993364700204,0.8519936059838341,0.8298377367595609,0.8363409337676438,0.6971570756424177,0.6334509591024251,0.7424236940523586,0.5969899867294005,0.4953794185064544,1.0736432226100263,,,25.88333279664931
sparge_vggt_ablation_sparse0.6_cdf0.4_simNone_pvNone_randomFalse_denseTrue,0.3795922933554996,0.7540443722732457,3.971506536756293,0.8955262999155504,0.8611789721317409,0.8193832187236095,0.7969212208951623,0.7629086741464592,0.680282905054892,0.4524918566775244,0.4839015562794065,0.2771335504885993,0.2949149475208107,0.3137591989383521,0.1204487875497647,1.0298034956742574,,,60.03864577614184
sparge_vggt_ablation_sparse0.6_cdf0.6_simNone_pvNone_randomFalse_denseTrue,0.3555539021367214,0.6931964763962484,3.4588131271562763,0.913535408372542,0.8738246471226926,0.8394830498250693,0.8324236940523585,0.7858354445650864,0.7179062613101703,0.5335613463626493,0.5366413318856316,0.3517372421281216,0.3634847388104718,0.3759591024249005,0.1733170466883822,1.023634334837575,,,55.74753450877804
sparge_vggt_ablation_sparse0.6_cdf0.93_simNone_pvNone_randomFalse_denseTrue,0.3027112027768162,0.5233722346753167,1.992209273045336,0.970826094824466,0.9112516588249486,0.9018093256122572,0.947495475931958,0.8547635420436724,0.836617203522741,0.8602895403546871,0.7048606587043069,0.6529967426710097,0.7816865725660515,0.608704306912776,0.5263964290022921,1.0568206256779475,,,22.698315491604873
sparge_vggt_ablation_sparse0.7_cdf0.7_simNone_pvNone_randomFalse_denseTrue,0.3408421788532358,0.6417795031904331,2.98821336840125,0.9320678006997228,0.8854608517312099,0.8591377126311979,0.8696471226927254,0.8073169260465676,0.7553221136445892,0.6316503800217156,0.589657980456026,0.4404397394136808,0.4588490770901194,0.4457805525395102,0.2494872722885752,1.0286996776568385,,,51.40305571730834
sparge_vggt_ablation_sparse0.8_cdf0.4_simNone_pvNone_randomFalse_denseTrue,0.4379406154993864,0.8625882195738227,4.638229976010554,0.8754454698998674,0.8425322716853659,0.7933879237543731,0.7579732175171916,0.7312987091325852,0.6342785619495718,0.3833749547593196,0.4213300760043431,0.2105157437567861,0.2403999276149112,0.2527777777777777,0.0808119194112679,0.9982599829633384,,,75.21800786111943
sparge_vggt_ablation_sparse0.8_cdf0.5_simNone_pvNone_randomFalse_denseTrue,0.4143974518923354,0.8000320308131028,4.13523874169474,0.8937350705754614,0.8556587043069129,0.8139769574134395,0.794181445288937,0.7545723247677645,0.6723742309084331,0.4496073108939559,0.4711273977560622,0.2684618168657257,0.2914133188563156,0.3027325370973579,0.1145343225962118,1.0219887406041646,,,69.322329441135


==> fig/rawdata/co3d/ablation_co3d_ours_no_special.csv <==
method,ATE,RPE_trans,RPE_rot,RRA30,RTA30,AUC30,RRA15,RTA15,AUC15,RRA5,RTA5,AUC5,RRA3,RTA3,AUC3,time,sparsity
sparge_vggt_ablation_sparse0.1_cdf0.97_simNone_pvNone_randomFalse_denseFalse,0.2907742605607709,0.5036859878665815,1.8614896910813707,0.9747680661117142,0.9152810954276752,0.9074131378935936,0.9552539510194232,0.8619869706840391,0.8469881771021834,0.882889974665219,0.7210821570756425,0.6785233441910966,0.8185909036071903,0.6312643262154664,0.5642628785136928,1.065956876425479,7.168706562820194
sparge_vggt_ablation_sparse0.3_cdf0.97_simNone_pvNone_randomFalse_denseFalse,0.2935966001063332,0.5088368049068216,1.871897565632383,0.9744453492580526,0.9140393895524188,0.906166003136687,0.9546163590300396,0.859711062854385,0.8447134756906745,0.881234165761853,0.7159066232356134,0.6734690553745928,0.8162233079985522,0.6243847267462902,0.5577482205332368,1.0574517074858327,10.640288057642875
sparge_vggt_ablation_sparse0.4_cdf0.95_simNone_pvNone_randomFalse_denseFalse,0.2985218336581497,0.518480422836654,1.9212237436145303,0.97300609241163,0.9118412956930873,0.9033888285679816,0.9517263843648208,0.8558438894920979,0.8396356617203522,0.872864639884184,0.7073090843286283,0.661453130655085,0.8029074677283147,0.6128905778742911,0.5410302810954276,1.0468031613353022,15.387621827738412
sparge_vggt_ablation_sparse0.5_cdf0.75_simNone_pvNone_randomFalse_denseFalse,0.3346754159197424,0.608569023470313,2.592526542480822,0.9502038846664256,0.8927904451682952,0.874039992761491,0.9061068886476052,0.8225980214742428,0.7858155386657014,0.7376076728193992,0.6325461454940282,0.5261328266377127,0.5910091687778984,0.510061527325371,0.3483260948244661,1.0289601061445106,40.62201569473694
sparge_vggt_ablation_sparse0.5_cdf0.7_simNone_pvNone_randomFalse_denseFalse,0.3414741582633483,0.6307103146973814,2.7816606623704603,0.943061587646278,0.8876673905175534,0.8657003257328989,0.8917336228736878,0.8134171793943781,0.7701761370491013,0.6949728555917482,0.6111690191820485,0.4859934853420196,0.531421160574255,0.4813035348051634,0.298211485100736,1.022142380941186,44.50418392803097
sparge_vggt_ablation_sparse0.5_cdf0.85_simNone_pvNone_randomFalse_denseFalse,0.3181651858733708,0.5624944703490098,2.231118059844133,0.9626975509711668,0.902659548799614,0.8895255760646642,0.93106285438533,0.8398805646036916,0.814361201592472,0.8117824828085414,0.6717119073470866,0.5985848715164676,0.7045150199058994,0.5638828567981663,0.4489172397152853,1.0410886195428208,30.597404774167252
sparge_vggt_ablation_sparse0.5_cdf0.88_simNone_pvNone_randomFalse_denseFalse,0.3153205211399431,0.5515355602389016,2.1457027646985782,0.9658408734467367,0.9050880685245506,0.893474484256243,0.9375732899022804,0.8442055736518278,0.8217891181083362,0.8315472312703583,0.6818241042345277,0.617846543612016,0.7362257208348414,0.5779376281819278,0.4771413922065388,1.0434880226706835,26.93628260682988
sparge_vggt_ablation_sparse0.5_cdf0.8_simNone_pvNone_randomFalse_denseFalse,0.3252484629840542,0.5826806449676342,2.4018639548967027,0.9567514175413196,0.8980567619737001,0.8822228254312944,0.919046929665822,0.831781276390397,0.8008161418747739,0.7758957654723128,0.6534274339486066,0.5641530944625407,0.6481119556038123,0.5384756906743878,0.3994691760164073,1.031660354962178,35.979208295863856
sparge_vggt_ablation_sparse0.5_cdf0.97_simNone_pvNone_randomFalse_denseFalse,0.3008458175076561,0.5209221851720273,1.890273973788813,0.974005609844372,0.911516166003137,0.9037332609482446,0.953768247074436,0.8552823018458199,0.8404560260586319,0.8789829895041622,0.7067915309446253,0.664990951863916,0.8133037760887923,0.6125588128845457,0.5474514416696827,1.0646230936081478,12.449553459520619
sparge_vggt_ablation_sparse0.5_cdf0.9_simNone_pvNone_randomFalse_denseFalse,0.3107867644305386,0.541645287761197,2.07059761203507,0.9680621908553504,0.9068132464712269,0.8962157678851489,0.9419887803112555,0.8472179997587166,0.8268367716250452,0.8443376764386537,0.6884310532030402,0.6303601158161418,0.7567499095186392,0.5871878393051032,0.4957473760405356,1.0491919820331983,24.26197150128926
sparge_vggt_ablation_sparse0.6_cdf0.4_simNone_pvNone_randomFalse_denseFalse,0.4020977926390675,0.7679415667798808,3.7052413754991984,0.9101155145373384,0.8591760164072867,0.8240668355652071,0.8260067559416092,0.7639938472674629,0.6946278200024129,0.5153619254433587,0.5076601520086863,0.3189558450959102,0.3233472071419954,0.3582850766075522,0.1394830498250693,1.005101285853681,60.091924628732464
sparge_vggt_ablation_sparse0.6_cdf0.6_simNone_pvNone_randomFalse_denseFalse,0.3688077665512778,0.6953257377209007,3.2466429128748646,0.926852455060924,0.8736602726505007,0.8453501628664494,0.8597176981541801,0.7889172397152854,0.7331041138858728,0.605314875135722,0.5585342019543974,0.3999493304379298,0.4204397394136808,0.4157135963324888,0.2077602847146821,1.0078831569162177,54.932434215439585
sparge_vggt_ablation_sparse0.6_cdf0.93_simNone_pvNone_randomFalse_denseFalse,0.3131113249799531,0.5429247383753102,2.0084867187443765,0.9701954397394136,0.9067523223549284,0.8974417903245265,0.9461973700084448,0.8471600916877792,0.8293051031487513,0.857057546145494,0.6889178429243576,0.6384889612739776,0.7783628905778742,0.5887923754373267,0.5102424900470502,1.049833339790568,20.67936589076071
sparge_vggt_ablation_sparse0.7_cdf0.7_simNone_pvNone_randomFalse_denseFalse,0.3640226944892983,0.6623945476097602,2.838270879388056,0.9411940523585474,0.8807063578236217,0.8593096272167933,0.8885571238991434,0.801906743877428,0.7599927614911326,0.6888128845457835,0.5900651465798046,0.4702587766920015,0.5256605139341296,0.4576878996260103,0.2849318373748341,1.0171705398062545,49.63524809952881
sparge_vggt_ablation_sparse0.8_cdf0.4_simNone_pvNone_randomFalse_denseFalse,0.5290003370545561,0.9799327212435588,4.807242216962821,0.8817303052237907,0.829007721076125,0.7865553745928338,0.7748896127397756,0.7161032693931716,0.6339063819519845,0.4172385088671733,0.4270304017372421,0.2329080709373869,0.2388707926167209,0.2799493304379298,0.0873808662082277,0.9863986853062136,74.5165533853781
sparge_vggt_ablation_sparse0.8_cdf0.5_simNone_pvNone_randomFalse_denseFalse,0.4733294835969052,0.8808350590839897,4.139064586449983,0.9020442755459042,0.8454394378091444,0.8098531185909034,0.8134135601399444,0.7425678610206298,0.6735070575461454,0.4990119435396309,0.4738563155989866,0.295866811436844,0.3138888888888889,0.3251176257690916,0.1270659910725057,0.9924630274570726,67.98790619179627


==> fig/rawdata/co3d/ablation_co3d_ours_no_topk.csv <==
method,ATE,RPE_trans,RPE_rot,RRA30,RTA30,AUC30,RRA15,RTA15,AUC15,RRA5,RTA5,AUC5,RRA3,RTA3,AUC3,time,sparsity
sparge_vggt_ablation_sparseNone_cdf0.4_simNone_pvNone_randomFalse_denseTrue,4.180546377332586,6.630618971249487,42.96930799719637,0.3395322113644589,0.3167272891784293,0.2003667511159367,0.1837423090843286,0.1532935215345638,0.0690149595849921,0.057424900470503,0.0329695982627578,0.0069507781397032,0.0338882856798166,0.0150410182169139,0.0022439377488237,1.0103713997955817,76.30581238191508
sparge_vggt_ablation_sparseNone_cdf0.5_simNone_pvNone_randomFalse_denseTrue,3.4346663275450884,5.271186087992644,32.2509338218797,0.4559211002533478,0.4285275666546024,0.3163017251779466,0.282153456387984,0.2458426830739534,0.1462064181445289,0.1060133912414042,0.0697828447339848,0.0250036192544335,0.0673000361925443,0.0353088430449994,0.0096362649294245,1.0091440164274037,69.03280865285856
sparge_vggt_ablation_sparseNone_cdf0.6_simNone_pvNone_randomFalse_denseTrue,2.5518613238501326,3.8389908090838287,22.39240121374464,0.6002325370973581,0.5644667631801185,0.4709814211605743,0.4302569670647846,0.3855917480998914,0.2839618771866329,0.1966359030039811,0.1510622511762576,0.0769688744118711,0.1296085173121003,0.0859180842079864,0.0333846061044758,1.0244153424614029,60.85250658185936
sparge_vggt_ablation_sparseNone_cdf0.75_simNone_pvNone_randomFalse_denseTrue,1.2089386451749502,1.8720196921795729,9.826079920191097,0.812742188442514,0.7568376764386536,0.7068256122572083,0.6941663650621305,0.6217999758716372,0.5477705392689106,0.4223868982989504,0.3526511038726022,0.2440915671371697,0.2943479309928821,0.2365514537338641,0.1279285800458438,1.0434721325305851,46.221771898545015
sparge_vggt_ablation_sparseNone_cdf0.7_simNone_pvNone_randomFalse_denseTrue,1.6030014940341042,2.451617509177141,13.474200853320957,0.7475009048136083,0.6985963324888406,0.6337266256484497,0.6086596694414284,0.5463554107853781,0.4601628664495114,0.3371027868259139,0.2799457111834962,0.177538906985161,0.2288273615635179,0.1787730727470141,0.087214983713355,1.0235790834954974,51.46193153883614
sparge_vggt_ablation_sparseNone_cdf0.85_simNone_pvNone_randomFalse_denseTrue,0.5695540873056253,0.9552568744736328,4.308945532171346,0.9125841476655812,0.8483076969477621,0.8225980214742428,0.8412305465074196,0.7499794908915429,0.703814090963928,0.6155410785378213,0.5072403184943901,0.4047611292073833,0.4652310290746773,0.3754644709856436,0.2476716129810592,1.0571419064897667,34.20498750614013
sparge_vggt_ablation_sparseNone_cdf0.88_simNone_pvNone_randomFalse_denseTrue,0.4739099538444103,0.8074980584973088,3.440850522590493,0.930974182651707,0.8644308722403183,0.8441829533116177,0.8721806007962358,0.774954156110508,0.7375298588490773,0.6733297140788997,0.54718964893232,0.4560749185667753,0.5286373507057546,0.4176287851369284,0.2965707564241766,1.056592729052814,30.04288674457057
sparge_vggt_ablation_sparseNone_cdf0.8_simNone_pvNone_randomFalse_denseTrue,0.8400053337730125,1.3411705038630235,6.675841046801583,0.8671558692242732,0.8071911569550007,0.769575642417662,0.7717667993726626,0.6901924236940524,0.6291675714802751,0.514317770539269,0.4293901556279406,0.3183966702859211,0.3704065629147062,0.3021685366147906,0.1789902280130293,1.0460432304605989,40.51160192753568
sparge_vggt_ablation_sparseNone_cdf0.93_simNone_pvNone_randomFalse_denseTrue,0.3877724758751502,0.6729414344318044,2.632569101323916,0.9518765834238146,0.8842532271685365,0.8701523102907469,0.9105615876462784,0.8080582699963809,0.7812522620340211,0.7612359753890698,0.6077741585233444,0.5363952225841476,0.6409609120521172,0.487233079985523,0.3849921582820605,1.064910252300847,22.13693473569066
sparge_vggt_ablation_sparseNone_cdf0.95_simNone_pvNone_randomFalse_denseTrue,0.3656940521486483,0.6300576927297331,2.414869772367066,0.9580314271926652,0.8909114489081917,0.8786596694414281,0.9225437326577396,0.819349740620099,0.7960592351308964,0.792698154180239,0.6303872602243937,0.5671806007962359,0.6850645433707324,0.5148208469055374,0.4222885752201712,1.072647690440622,18.426085707286568
sparge_vggt_ablation_sparseNone_cdf0.97_simNone_pvNone_randomFalse_denseTrue,0.3463135568488377,0.5972526504432344,2.2257207382490374,0.9639250814332246,0.8973663891904936,0.8867450838460612,0.9339564483049824,0.8305808903365908,0.8102859211002534,0.8237513572204126,0.6535848715164676,0.597766920014477,0.7306792134153698,0.5436361442876101,0.4606768005790806,1.0748226879753584,14.134024392521233
sparge_vggt_ablation_sparseNone_cdf0.9_simNone_pvNone_randomFalse_denseTrue,0.4295227972781551,0.7392928350180091,3.039448080792852,0.940301302931596,0.8732588370129087,0.8556577994933044,0.8889660996501387,0.7893455181565929,0.7563529979490892,0.7090589938472673,0.5722728917842923,0.4881053203040174,0.5718482325974182,0.4454698998672939,0.3297563035348052,1.061855607048308,27.056470710698193


==> fig/rawdata/co3d/ablation_co3d_random_no_special.csv <==
method,ATE,RPE_trans,RPE_rot,RRA30,RTA30,AUC30,RRA15,RTA15,AUC15,RRA5,RTA5,AUC5,RRA3,RTA3,AUC3,time,sparsity
sparge_vggt_ablation_sparse0.1_cdf0.97_simNone_pvNone_randomTrue_denseFalse,0.3044861149538495,0.5205088192278856,1.9110220500581077,0.9739558450959104,0.906619013149958,0.8990188804439617,0.9537984075280492,0.8483043792978646,0.8338888888888888,0.8791711907347087,0.6975986246833152,0.656795150199059,0.8128815297382074,0.6032151043551696,0.5391181083363493,1.0708796954574336,7.168726260688276
sparge_vggt_ablation_sparse0.5_cdf0.75_simNone_pvNone_randomTrue_denseFalse,0.4326595154318551,0.7114948270108623,2.751896179400186,0.9516349981903728,0.861785800458439,0.8488397273494994,0.9104952346483288,0.7774942695138135,0.7528857522017132,0.7571606948968512,0.571033297140789,0.5029695982627579,0.6250392085896972,0.4524852213777295,0.3510616479671853,1.027120996816927,40.41952952461935
sparge_vggt_ablation_sparse0.5_cdf0.7_simNone_pvNone_randomTrue_denseFalse,0.4307216600808866,0.7127770289006552,2.7844658605241124,0.9503112558812882,0.8601498974544577,0.8470337193871396,0.9082247557003258,0.775271444082519,0.750360719025214,0.7499149475208107,0.5674629026420557,0.4980799855229822,0.6140758837012908,0.4477409820243696,0.3447792254795512,1.0285092455214708,44.28874523672752
sparge_vggt_ablation_sparse0.5_cdf0.85_simNone_pvNone_randomTrue_denseFalse,0.4148168005236153,0.6934641265434833,2.642037676461197,0.9535209313548072,0.8644459524671251,0.8520705151405478,0.9140668355652068,0.7817100977198697,0.7581511641935094,0.7663861744480637,0.5780148389431776,0.5127614911328267,0.6384756906743877,0.4601972493666304,0.3624562673422608,1.040900685325896,30.592548968156002
sparge_vggt_ablation_sparse0.5_cdf0.88_simNone_pvNone_randomTrue_denseFalse,0.4108674145590775,0.6840915370567386,2.665469518831576,0.9546643141512848,0.866683254916154,0.8545352274098205,0.9162474363614428,0.7853154783447943,0.7620237664374472,0.7718041983351429,0.5835034382917119,0.51814332247557,0.6464320183375558,0.4656623235613463,0.3675262395946435,1.0502944253182178,26.968003905866013
sparge_vggt_ablation_sparse0.5_cdf0.8_simNone_pvNone_randomTrue_denseFalse,0.4251693774668811,0.7068119884239397,2.6829575504942844,0.9525901797563038,0.8621806007962359,0.8495367354325009,0.911956810230426,0.7783061889250813,0.7541277596815056,0.7611328266377126,0.5723814694173,0.506102062975027,0.6305163469658583,0.4533266980335383,0.3540203884666424,1.0248929463986076,35.874334958989124
sparge_vggt_ablation_sparse0.6_cdf0.4_simNone_pvNone_randomTrue_denseFalse,0.572871645918664,0.9357958864016028,3.914015826125236,0.9221766799372662,0.8269875738931114,0.8069661599710458,0.8565755820967547,0.7243509470382433,0.6871619013149955,0.6253311617806732,0.4838545059717697,0.3894752081071299,0.4562341657618531,0.3562371818072143,0.2334871516467608,1.0010965761315165,60.091924628732464
sparge_vggt_ablation_sparse0.6_cdf0.6_simNone_pvNone_randomTrue_denseFalse,0.5600987217974305,0.908644765896892,3.826445648326716,0.9237085293762818,0.8298802629991554,0.8101619616359029,0.8599330437929786,0.7288038364096997,0.6923573410544095,0.6359410061527326,0.4911853058269996,0.3995132102786826,0.4688774279165159,0.3636476052599831,0.2424327421884425,1.0119846304853108,54.68802193379142
sparge_vggt_ablation_sparse0.6_cdf0.93_simNone_pvNone_randomTrue_denseFalse,0.453925604083556,0.7468802348277765,2.915807297719513,0.9459627216793342,0.855780250934974,0.8415312462299432,0.8996953794185065,0.7676529134998192,0.7405881288454578,0.7295421643141513,0.5530890336590663,0.4798552298226564,0.5884515623114971,0.4309747858607793,0.3256786102062974,1.049627788009395,20.75472331916544
sparge_vggt_ablation_sparse0.7_cdf0.7_simNone_pvNone_randomTrue_denseFalse,0.8731048825423408,1.3714092350024922,6.362818975074047,0.8655676197370009,0.7770699119314752,0.7416530944625407,0.760791410302811,0.650643624080106,0.5889160332971407,0.4515798045602606,0.3759681505609844,0.2572222222222222,0.2832790445168295,0.2495445771504403,0.1268608999879358,1.0094025190893912,49.569291807635686
sparge_vggt_ablation_sparse0.8_cdf0.4_simNone_pvNone_randomTrue_denseFalse,3.1215923431510206,4.641807761196253,29.375566245971736,0.5259989142236698,0.4902129328025094,0.3955772710821571,0.3411925443358667,0.3230745566413319,0.217347086500181,0.0902207745204487,0.1070684039087948,0.0339467969598262,0.0371727590782965,0.0543612015924719,0.0092683073953432,0.9916659040047212,74.33627536008618
sparge_vggt_ablation_sparse0.8_cdf0.5_simNone_pvNone_randomTrue_denseFalse,2.657857977193211,4.001175100575575,23.925175360698397,0.5878010013270599,0.5433242851972494,0.4537652310290747,0.3957793461213656,0.372151043551695,0.2609796115333574,0.1112595005428881,0.1312052117263843,0.0449077090119435,0.047005066956207,0.0686602726505006,0.0131740861382555,0.9877038485374824,67.77390449335395


==> fig/rawdata/co3d/ablation_co3d_random_patch.csv <==
method,ATE,RPE_trans,RPE_rot,RRA30,RTA30,AUC30,RRA15,RTA15,AUC15,RRA5,RTA5,AUC5,RRA3,RTA3,AUC3,time,sparsity
sparge_vggt_ablation_sparse0.1_cdf0.97_simNone_pvNone_randomTrue_denseTrue,0.3129602790490818,0.5284312344771065,1.9509688257823337,0.9739100012064182,0.9064857039449872,0.8989093979973457,0.9536904331041138,0.8481312582941246,0.83366811436844,0.8788255519363011,0.6972566051393413,0.6563807455664132,0.8125919893835203,0.602611895282905,0.5387471347569067,1.084910730368151,7.122708728280306
sparge_vggt_ablation_sparse0.3_cdf0.97_simNone_pvNone_randomTrue_denseTrue,0.3351584649778216,0.5689075845957805,2.0977470748440923,0.969114790686452,0.8929174206780071,0.8841588249487271,0.9441313789359392,0.8261997828447342,0.8094896851248643,0.850280492218603,0.6568602967788636,0.6094480636988779,0.7665852334419109,0.5530492218602968,0.4791983351429605,1.0855429822940392,10.578202705906094
sparge_vggt_ablation_sparse0.4_cdf0.95_simNone_pvNone_randomTrue_denseTrue,0.3648480590797689,0.6134310370456916,2.3040132450096946,0.9638662685486792,0.8826981541802387,0.87281035106768,0.9339974665218964,0.809961394619375,0.7911086982748219,0.8218078175895764,0.6272439377488237,0.5737386898298951,0.722267462902642,0.5176800579080709,0.4352756665460249,1.0807010181687944,15.294561675239612
sparge_vggt_ablation_sparse0.5_cdf0.75_simNone_pvNone_randomTrue_denseTrue,0.427516797588921,0.712200372755472,2.748520409608028,0.9509271323440702,0.8616386174448063,0.8486430811919409,0.9089238750150802,0.7766926046567743,0.7518735673784532,0.7520086862106405,0.5692200506695622,0.5005392689106044,0.6176016407286765,0.450084449270117,0.3482506936904331,1.0510493229918838,40.04598870537486
sparge_vggt_ablation_sparse0.5_cdf0.7_simNone_pvNone_randomTrue_denseTrue,0.4262401402595862,0.7008486832949702,2.746619177224795,0.9497228254312944,0.8605860176137047,0.8470723247677643,0.9065218964893234,0.7753764024610931,0.749623597538907,0.7451483894317771,0.567224031849439,0.4960007238508866,0.6085142960550126,0.4471015804077694,0.3422336831945953,1.0434508888667102,43.8741098198674
sparge_vggt_ablation_sparse0.5_cdf0.85_simNone_pvNone_randomTrue_denseTrue,0.4141152002625448,0.6905515139033602,2.6321849160567585,0.9537528652430932,0.8653393051031488,0.852965677403788,0.9141368078175895,0.782709615152612,0.7590294366027265,0.7657148027506333,0.5788020267824827,0.512924357582338,0.637588973338159,0.4609331644347931,0.3621908553504644,1.0611095825220165,30.30700629944943
sparge_vggt_ablation_sparse0.5_cdf0.88_simNone_pvNone_randomTrue_denseTrue,0.4091281644440984,0.6821003316027179,2.6040067129105786,0.9546890457232476,0.8666781276390397,0.8545967547351915,0.916021836168416,0.7850277476173242,0.7618126432621548,0.7712975027144408,0.5839142236699241,0.5192019543973941,0.6463053444323803,0.4667722282543129,0.3700476535167089,1.0676595809017018,26.713987976710968
sparge_vggt_ablation_sparse0.5_cdf0.8_simNone_pvNone_randomTrue_denseTrue,0.4262067982369121,0.7036412809160316,2.741592301163076,0.9514769574134394,0.8623434672457474,0.8494106647363979,0.9104885993485342,0.7784684521655207,0.7539799734588007,0.7570593557727108,0.5729949330437931,0.5052406804198336,0.6251628664495114,0.4548498009410062,0.3538605380624925,1.0436228872168722,35.544765377458695
sparge_vggt_ablation_sparse0.5_cdf0.97_simNone_pvNone_randomTrue_denseTrue,0.3818026928491912,0.6397217386638137,2.4315658046877173,0.9597101580407764,0.8757473760405357,0.8648582458680176,0.9259325612257208,0.799256243213898,0.7784949933647002,0.7988816503800217,0.6087947882736156,0.5502768729641694,0.6865273253709736,0.496284232114851,0.4064241766196163,1.070373724064532,12.365427236856679
sparge_vggt_ablation_sparse0.5_cdf0.9_simNone_pvNone_randomTrue_denseTrue,0.4088227974795697,0.6777128636679597,2.600886387913768,0.9557751236578598,0.8677310290746774,0.8558345397514777,0.9180323320062732,0.7868759802147426,0.7641428399083122,0.7764603691639522,0.5875099529496923,0.5238653637350705,0.6536524309325612,0.4713536011581614,0.3757268669320786,1.057344607213421,24.07931335822635
sparge_vggt_ablation_sparse0.6_cdf0.4_simNone_pvNone_randomTrue_denseTrue,0.5787415049020177,0.9455788044693908,4.006529131148515,0.9191889854023404,0.8265997104596453,0.8054144046326458,0.8508475087465316,0.7231939920376403,0.6837278320665944,0.6104216431415128,0.4797864639884184,0.3806948968512487,0.4385661720352274,0.3512395946435034,0.2246380745566413,1.0241824157540886,60.03864577614184
sparge_vggt_ablation_sparse0.6_cdf0.6_simNone_pvNone_randomTrue_denseTrue,0.5537764266284878,0.9082141290968432,3.79213607180269,0.9230808903365906,0.8297047291591265,0.8094136807817591,0.8575256363855712,0.7281439256846424,0.6901212450235251,0.6246706478465436,0.488134274339486,0.3917625769091567,0.4557154059597056,0.3591657618530582,0.2349348534201954,1.0354059985903266,54.43256692972175
sparge_vggt_ablation_sparse0.6_cdf0.93_simNone_pvNone_randomTrue_denseTrue,0.452714051972448,0.747311950778318,2.937024492345552,0.9458242851972491,0.8553833393654241,0.8410797442393535,0.8987573893111354,0.7665393895524187,0.7391096634093376,0.7243159609120522,0.5507383279044518,0.4757835685848715,0.5794154904089758,0.4281487513572204,0.3200989262878513,1.0701792540037671,20.620889674539715
sparge_vggt_ablation_sparse0.8_cdf0.4_simNone_pvNone_randomTrue_denseTrue,2.834965833976237,4.205357729836861,25.903976060622217,0.5677388707926168,0.5262697550971167,0.436685366147907,0.3825015080226806,0.3589926408493184,0.2529828688623477,0.1084238146941729,0.1281795150199059,0.0450850524791892,0.0452768729641693,0.0670828809265291,0.0130142357341054,1.013525526313906,73.78659882700035
sparge_vggt_ablation_sparse0.8_cdf0.5_simNone_pvNone_randomTrue_denseTrue,2.460957177688841,3.697605898356208,21.883034683847423,0.6200687658342381,0.5696435034382917,0.4857392327180602,0.4324448063698877,0.4016190131499578,0.2928163831584027,0.1308505247918928,0.152180600796236,0.0575678610206297,0.0557063578236216,0.081505609844372,0.0175352877307274,1.007176316848407,67.26708915202792


==> fig/rawdata/co3d/ablation_co3d_sparge.csv <==
method,ATE,RPE_trans,RPE_rot,RRA30,RTA30,AUC30,RRA15,RTA15,AUC15,RRA5,RTA5,AUC5,RRA3,RTA3,AUC3,time,sparsity
sparge_vggt_ablation_sparseNone_cdf0.5_sim-0.1_pvNone_randomFalse_denseFalse,2.98743806900152,4.524754317868421,27.04392567761284,0.499801242610689,0.479445952467125,0.3613324888406321,0.3086035709977078,0.2810091687778984,0.1667125105561587,0.1075642417661961,0.0780148389431777,0.0239142236699239,0.0626975509711666,0.0383339365424056,0.0074164555434913,0.990427321729132,68.7777989172929
sparge_vggt_ablation_sparseNone_cdf0.6_sim-0.1_pvNone_randomFalse_denseFalse,2.209056926487228,3.340427266153654,19.1420949346915,0.6334458318253107,0.5985586319218241,0.5048157196284234,0.455564000482567,0.4145590541681746,0.3036476052599831,0.1998081795150199,0.1598787549764748,0.0751610568222946,0.1261189528290505,0.0891271564724333,0.0298015442152249,1.0064644750911949,60.60475397795193
sparge_vggt_ablation_sparseNone_cdf0.75_sim-0.1_pvNone_randomFalse_denseFalse,1.0352665362063418,1.616966019470483,8.111107110266042,0.8319227289178428,0.7734180842079864,0.7250639401616599,0.7144752081071299,0.6379394378091446,0.5628706719749065,0.4336065870430691,0.3603257328990227,0.2450217155266015,0.2973519121727591,0.2397725901797562,0.1242851972493666,1.0123997666921212,46.01318013640701
sparge_vggt_ablation_sparseNone_cdf0.7_sim-0.1_pvNone_randomFalse_denseFalse,1.375454300240644,2.122331191043463,11.364048634805108,0.7708743515502475,0.7205769694776208,0.6560652672216192,0.6289516226324045,0.5660230425865606,0.4745970563397274,0.3414440825190011,0.2850036192544335,0.1736138255519363,0.2263843648208469,0.1783598745325129,0.0808269996380745,1.012714142665801,51.240174543649154
sparge_vggt_ablation_sparseNone_cdf0.85_sim-0.1_pvNone_randomFalse_denseFalse,0.5402091757020749,0.9069484340590028,4.035128564684161,0.9173015442152253,0.8491901918204849,0.824857039449873,0.8481306550850525,0.7507540113403306,0.7066123778501628,0.623756786102063,0.5062504524068042,0.4053655446977922,0.4709826275787188,0.3738931113523947,0.2461605742550368,1.0346307587017844,34.04432328291407
sparge_vggt_ablation_sparseNone_cdf0.8_sim-0.1_pvNone_randomFalse_denseFalse,0.7248729585444549,1.1812032597845936,5.654560956280757,0.8816268548678969,0.817415852334419,0.7827521413922065,0.7901375316684763,0.7024345518156593,0.6437350705754614,0.5288146941730003,0.4360115816141874,0.3231197973217516,0.3781366871757751,0.3060712993123416,0.1790173724212812,1.023649788586247,40.3231424216769
sparge_vggt_ablation_sparseNone_cdf0.93_sim-0.1_pvNone_randomFalse_denseFalse,0.3907711905872135,0.6696228656634312,2.586030630062194,0.9526420557365184,0.8825859572927978,0.8689600675594165,0.9115291349981904,0.8047961153335745,0.7785903003981182,0.761507419471589,0.601069489685125,0.5307093738689831,0.6404512003860539,0.4787368802026783,0.3779165158643986,1.0445906572621495,22.043060155971922
sparge_vggt_ablation_sparseNone_cdf0.95_sim-0.1_pvNone_randomFalse_denseFalse,0.3697115281798649,0.6367422420196109,2.4095684705533067,0.9581478465436124,0.8888885872843525,0.8768081191941126,0.9224001688985404,0.8156930872240319,0.7924840149595851,0.791724574737604,0.6231433224755699,0.5603709735794425,0.6838038364096996,0.5054077693328507,0.4139974665218964,1.055128756520026,18.35451095368886
sparge_vggt_ablation_sparseNone_cdf0.97_sim-0.1_pvNone_randomFalse_denseFalse,0.3471914316174769,0.598656242452902,2.230500544804009,0.9637631197973214,0.8962184823259741,0.8856508625889733,0.9334425141754132,0.828273012426107,0.807953914826879,0.8218494390155626,0.6489106044154904,0.5928393051031488,0.728163831584027,0.5379870913258535,0.4550217155266015,1.0492412378764695,14.085591746089557
sparge_vggt_ablation_sparseNone_cdf0.9_sim-0.1_pvNone_randomFalse_denseFalse,0.434451614118772,0.7412431617409668,2.991853499392602,0.9415592954518036,0.8717272891784291,0.8546513451562309,0.8906400048256727,0.7865019905899384,0.7541778260345035,0.7108523344191096,0.5670141150922909,0.4840644227289178,0.5731360839667028,0.4393895524188684,0.3246802991916998,1.0396577647951606,26.934659242050618


==> fig/rawdata/co3d/ablation_co3d_sparge_hsim.csv <==
method,ATE,RPE_trans,RPE_rot,RRA30,RTA30,AUC30,RRA15,RTA15,AUC15,RRA5,RTA5,AUC5,RRA3,RTA3,AUC3,time,sparsity
sparge_vggt_ablation_sparseNone_cdf0.4_sim0.3_pvNone_randomFalse_denseFalse,0.5309551924505668,0.9851575216050602,4.843024279050248,0.8760450597176981,0.8223283870189407,0.7792897213174086,0.7583749547593197,0.7017523223549281,0.6166853661479069,0.381637712631198,0.4014549402823018,0.2102461093014839,0.2218210881891663,0.2581885631559898,0.0808179515019905,1.0264831710218996,39.95264265226082
sparge_vggt_ablation_sparseNone_cdf0.6_sim0.3_pvNone_randomFalse_denseFalse,0.4515879755251371,0.8334966404687487,3.97810847215662,0.9050129689950536,0.8501529134998193,0.8168509470382435,0.8158541440463264,0.7477602847146821,0.6820219568102305,0.4999619978284473,0.4804487875497648,0.309842562432139,0.3311346362649294,0.3352575702738569,0.149719507781397,1.0341796293476118,31.18168907055202
sparge_vggt_ablation_sparseNone_cdf0.75_sim0.3_pvNone_randomFalse_denseFalse,0.3945640507973078,0.7095921066315749,3.197472424400265,0.9317438774279164,0.8734986126191338,0.8505531427192664,0.8691935094703825,0.7885999517432742,0.7434443238026298,0.6340372783206659,0.5613789359391965,0.4341983351429604,0.468026903124623,0.4261521293280251,0.2579231511641934,1.034062573833652,23.5291128464881
sparge_vggt_ablation_sparseNone_cdf0.7_sim0.3_pvNone_randomFalse_denseFalse,0.4115059465268079,0.747583608594166,3.4518359825701705,0.9230920497044276,0.8658568584871517,0.8395575461454942,0.8518349619978286,0.7752201713113765,0.7233411750512729,0.5880148389431776,0.5337875497647484,0.390674990951864,0.4181143684401013,0.3939498130051875,0.2166093618048016,1.03636798659831,26.192975537133506
sparge_vggt_ablation_sparseNone_cdf0.85_sim0.3_pvNone_randomFalse_denseFalse,0.3543985391308618,0.6245865871556181,2.6815880127032017,0.9490469296658222,0.8901269755097115,0.873704306912776,0.9038159005911448,0.8175322716853664,0.7853462420074798,0.7313083604777415,0.621304741223308,0.528720593557727,0.5885088671733623,0.498998672940041,0.3617474966823501,1.0495120924785004,17.61035754335173
sparge_vggt_ablation_sparseNone_cdf0.88_sim0.3_pvNone_randomFalse_denseFalse,0.3403209995973208,0.5974170915530944,2.5047019350365347,0.9548030522379058,0.8958369525877669,0.8814534322596211,0.9152985884907708,0.8273844854626614,0.7992978646398843,0.7644697792254795,0.6423796597900833,0.5614332247557003,0.6348021474242973,0.5254252623959464,0.4022017131137652,1.0498897442771091,15.596133094435361
sparge_vggt_ablation_sparseNone_cdf0.8_sim0.3_pvNone_randomFalse_denseFalse,0.3735525226655629,0.6648732928920194,2.9359913515310523,0.9404916153938956,0.8818765834238146,0.8622825431294484,0.8866479671854265,0.8032313910001206,0.7647122692725298,0.6823127035830618,0.5911545421643141,0.4811762576909156,0.5252262034020991,0.4616147906864519,0.3068886476052599,1.0488927938355683,20.69658781682832
sparge_vggt_ablation_sparseNone_cdf0.93_sim0.3_pvNone_randomFalse_denseFalse,0.3178946708303496,0.5523615961694327,2.1928489248409786,0.9649755700325732,0.9051215466280612,0.8942728314633851,0.9356599107250572,0.8437694534925805,0.8227898419592229,0.8247412233079986,0.6786988780311256,0.6186355410785378,0.7258143322475571,0.5731451321027868,0.4792134153697671,1.059331608104395,11.798780249836346
sparge_vggt_ablation_sparseNone_cdf0.95_sim0.3_pvNone_randomFalse_denseFalse,0.3091518936842315,0.5343101746796152,2.054442684758757,0.9691820484980096,0.9085649656170828,0.8991889854023405,0.9440813125829414,0.8499517432742187,0.831902521413922,0.8497937024972856,0.6930492218602968,0.6416178067318132,0.765668355652069,0.5928187959946918,0.512242128121607,1.0598389469482226,10.016603182849895
sparge_vggt_ablation_sparseNone_cdf0.9_sim0.3_pvNone_randomFalse_denseFalse,0.3326960735419849,0.5815077145231936,2.389756015882842,0.9586150319700804,0.8994034262275306,0.8863490770901193,0.9229249607914104,0.833715767885149,0.8083140306430207,0.7870738327904452,0.6558704306912776,0.5828320665942816,0.6682380262999156,0.5429907105802871,0.4304861865122451,1.0476271437604576,14.159118404139933


==> fig/rawdata/co3d/ablation_co3d_topk_only.csv <==
method,ATE,RPE_trans,RPE_rot,RRA30,RTA30,AUC30,RRA15,RTA15,AUC15,RRA5,RTA5,AUC5,RRA3,RTA3,AUC3,time,sparsity
sparge_vggt_ablation_sparse0.15_cdfNone_simNone_pvNone_randomFalse_denseTrue,0.2957204735401449,0.5208926065529561,2.038287316861918,0.9686575582096754,0.91241343949813,0.9016009168777902,0.943040776933285,0.8564483049825068,0.835531427192665,0.8465056098443722,0.7061454940282301,0.6459536735432502,0.7588882856798166,0.6085655688261551,0.512860417420678,1.0705117958391916,15.37407721894869
sparge_vggt_ablation_sparse0.1_cdfNone_simNone_pvNone_randomFalse_denseTrue,0.2927832618743106,0.511433480378477,1.9406359615040976,0.9720994691760162,0.9142097961153332,0.904999698395464,0.9499390758837012,0.8599734588008202,0.8423078779104838,0.8670720231632284,0.7154035468693449,0.664885993485342,0.7924689347327784,0.6223338159005912,0.5422668596935698,1.0770520522897329,10.337534723289542
sparge_vggt_ablation_sparse0.2_cdfNone_simNone_pvNone_randomFalse_denseTrue,0.2997817929415035,0.5320827898453311,2.14498255467342,0.9648452768729636,0.9102774761732416,0.8977180600796234,0.9353444323802628,0.8523953432259621,0.8279309928821328,0.8234382917119072,0.6952931596091204,0.624491494752081,0.7216401254674869,0.5922457473760405,0.4797713837616117,1.072682786015812,20.127265392365686
sparge_vggt_ablation_sparse0.3_cdfNone_simNone_pvNone_randomFalse_denseTrue,0.3112371033770355,0.5648397526484917,2.39925819679299,0.9561521293280252,0.9045491012184824,0.8882926167209555,0.9178187959946916,0.8415019905899385,0.809607914103028,0.7713246471226929,0.6664006514657979,0.5738038364096996,0.6405145373386416,0.5495717215586922,0.4055012667390517,1.0473230203634754,30.16758999403785
sparge_vggt_ablation_sparse0.4_cdfNone_simNone_pvNone_randomFalse_denseTrue,0.3255942042269676,0.6012166346363631,2.642832100239933,0.9474173603570996,0.8976827723488962,0.8779484859452286,0.9004198335142959,0.8285963324888405,0.7898564362408009,0.7204922186029676,0.6344896851248641,0.5222710821570757,0.5694142839908312,0.5048588490770901,0.3395795632766317,1.0489042508998212,39.957817771759466
sparge_vggt_ablation_sparse0.5_cdfNone_simNone_pvNone_randomFalse_denseTrue,0.3398449030784999,0.6354411182037675,2.852215682464565,0.9387990107371216,0.8900428278441306,0.8669242369405236,0.8832512968995053,0.8147273494993363,0.7692906261310171,0.6715960912052118,0.6020792616720956,0.4717100977198697,0.5081312582941248,0.4613735070575461,0.2825823380383641,1.0325951591516551,49.71226829492114
sparge_vggt_ablation_sparse0.6_cdfNone_simNone_pvNone_randomFalse_denseTrue,0.3635349451986494,0.6812146232633681,3.1043114959985374,0.929744540957896,0.8808680178549885,0.8545702135360115,0.8654288816503798,0.798391844613343,0.7467107009289419,0.6224230908432862,0.5661002533478103,0.4201212450235251,0.4513119797321751,0.4161358426830739,0.2309355772710821,1.0125383650068351,60.03629088786031
sparge_vggt_ablation_sparse0.8_cdfNone_simNone_pvNone_randomFalse_denseTrue,0.5048604719608685,0.916918366968582,4.404809188060852,0.8958107129931233,0.8455253951019422,0.8088891904934247,0.8027180600796234,0.7400790203884665,0.6697635420436723,0.4865779949330438,0.4571045964531306,0.286637712631198,0.3221015804077693,0.2968663288695861,0.1276661840994088,1.0045880916980656,79.87704235553069


==> fig/rawdata/co3d/sparse_co3d_ma.csv <==
method,ATE,RPE_trans,RPE_rot,RRA30,RTA30,AUC30,RRA15,RTA15,AUC15,RRA5,RTA5,AUC5,RRA3,RTA3,AUC3,time,sparsity
mapanything_ratio10_cdf0.97,1.013856896986685,1.7470251689050762,9.89298690288972,0.8099176619616358,0.7449345518156594,0.6937567861020628,0.6745874049945711,0.6027078055253952,0.5162389914344312,0.3734690553745928,0.3176981541802389,0.1983984799131379,0.2491072505730486,0.2047261430811919,0.097725901797563,1.9142508349092464,10.077341585274201
mapanything_ratio30_cdf0.97,1.038504582474359,1.7699221980735358,10.0541942721798,0.8090294366027265,0.7436424779828688,0.6926486910363132,0.6734859452286163,0.6009922789238751,0.5149137411026661,0.3714368440101339,0.3154686934491494,0.1966666666666666,0.2470653878634334,0.2027657135963324,0.0962993123416576,1.6395146912316936,22.513900566891735
mapanything_ratio50_cdf0.7,1.0933933814350854,1.8401748707783805,10.666369313828806,0.8029505971769816,0.736336108095066,0.68499065025938,0.6661177464109059,0.5921769815418025,0.5060851731210038,0.3636554469779225,0.306900108577633,0.1897756062251176,0.2400832428519725,0.1958710339003498,0.0920014477017734,1.9222060086626185,49.347706004191664
mapanything_ratio50_cdf0.75,1.0950545500156594,1.844124365880718,10.721805927507502,0.8027542526239594,0.7361035709977078,0.6847710821570757,0.6659572927976836,0.591964048739293,0.5059198938352033,0.3633604777415852,0.3065798045602606,0.189352153456388,0.2397665580890336,0.1955573651827723,0.0916184099408855,1.7383124303165405,48.34752582338798
mapanything_ratio50_cdf0.8,1.0937737875217424,1.8462978663339245,10.653494882530827,0.8030021715526598,0.7365840270237665,0.685260284714682,0.6660737121486306,0.5924834117505127,0.5063168054047533,0.3635432500904813,0.3069616359030039,0.1897484618168657,0.2402038846664253,0.1959042103993244,0.09201652792858,1.629805123021626,46.70622353045567
mapanything_ratio50_cdf0.85,1.0885713952299132,1.838504061108717,10.605806332762343,0.8035625527807941,0.737290083242852,0.68601218482326,0.6668337555796839,0.5933405718422005,0.5071401857883944,0.3640752804922186,0.3075696706478465,0.1901628664495114,0.2405537459283387,0.1964380504282784,0.0921673301966461,1.9152115934291185,44.23079249282084
mapanything_ratio50_cdf0.9,1.0808109134986923,1.8269135631100624,10.519658868072984,0.8044700808300155,0.738402702376644,0.6871181686572565,0.6677198697068403,0.5946760767281939,0.5084232114851006,0.3648516105682229,0.3086210640608035,0.1911074918566774,0.2411720352274098,0.19692061768609,0.0926860899987935,1.7365762496600323,40.46366488696666
mapanything_ratio50_cdf0.97,1.0546766132235297,1.7897954072663136,10.203228955973938,0.8071793943780915,0.7414513210278684,0.6903432259621185,0.6709204970442756,0.5981517674025817,0.5119212208951622,0.3677252985884908,0.3119073470865002,0.1934075280492218,0.2436632886958619,0.1997255398721197,0.0939920376402461,1.9371912599743772,30.52183622928377
mapanything_ratio60_cdf0.4,1.128124065098048,1.9013239398085595,11.10786323088786,0.7976764386536374,0.7302795874049945,0.6781451321027869,0.6593268186753529,0.5844691760164074,0.4981264326215466,0.3549022801302932,0.2992073832790445,0.183038364096996,0.2323772469537942,0.1894498733260948,0.0877970804680902,1.7265064398799734,60.6039756247967
mapanything_ratio60_cdf0.6,1.12581868676052,1.9002705179965456,11.122332194678991,0.7976082760284715,0.7305262999155508,0.6782365182772346,0.6590034986126193,0.5847792254795512,0.4980118228978162,0.3549004705030764,0.2993630112196887,0.1830094100615273,0.2325823380383641,0.1893895524188683,0.0875980214742429,1.923913648474877,59.944407011394276
mapanything_ratio70_cdf0.4,1.2004201141981337,1.9996561053868591,11.919644865839867,0.7884898660875859,0.7200956086379537,0.6668986005549523,0.6468253106526723,0.5720750392085896,0.4844154904089757,0.3416757148027506,0.2870466883821932,0.1720086862106406,0.2212812160694897,0.1796447098564362,0.0804017372421281,1.9094469350510392,70.41839183144688
mapanything_ratio70_cdf0.7,1.187629080092916,1.9847185254348017,11.844338261111767,0.7902228857522019,0.7221830136325251,0.669311135239474,0.6490674387742793,0.5750211123175293,0.487171552660152,0.3434183858125226,0.2894824466159971,0.173782120883098,0.2223911207624562,0.1814271926649776,0.081243213897937,1.6362194320976928,63.91814695761916
mapanything_ratio80_cdf0.4,1.3439496572715048,2.2068682305768315,13.797760974023047,0.7652044878754976,0.6980106164796717,0.6412386898298952,0.6178127639039691,0.5451399445047653,0.4551839787670406,0.310752804922186,0.262976836771625,0.1500778139703221,0.1948003377970804,0.1611020629750271,0.0662896609965013,1.713982205369185,79.3922438248089
mapanything_ratio80_cdf0.5,1.351168263081434,2.223036395561533,13.925165016540149,0.7654545180359512,0.6984654361201592,0.6418051031487514,0.6182519001085777,0.5454807576305947,0.4559295451803595,0.3113608396670286,0.2631632283749547,0.1507636626854867,0.1952436964651948,0.1613373145132102,0.0667661961635903,1.6296846797334257,77.15377453308814


==> fig/rawdata/co3d/sparse_co3d_pi3.csv <==
method,ATE,RPEtrans,RPErot,RRA30,RTA30,AUC30,RRA15,RTA15,AUC15,RRA5,RTA5,AUC5,RRA3,RTA3,AUC3,sparsity,sparsity_log,sparsity_no_hilbert,type
free_pi3_ratio10_cdf0.97_avgpool,0.0147460562207486,0.02566059124371469,1.8364945124408327,0.9756973096875375,0.9173335142960546,0.9100883701290866,0.9575027144408251,0.8653516708891298,0.8516256484497526,0.8916286644951141,0.7291386174448062,0.6910152008686211,0.833441910966341,0.6417692122089516,0.5818434069248402,8.65,0.0,0.0,free_pi3
free_pi3_ratio30_cdf0.97_avgpool,0.014805542743548577,0.025731521218862494,1.836398037660794,0.9759081312582938,0.9167692122089517,0.909671552660152,0.9579165158643985,0.8643805042827845,0.8509235130896368,0.8930347448425625,0.7275533840028954,0.6903365906623236,0.8359090360719025,0.6397454457715045,0.5813729038484738,13.51,0.0,0.0,free_pi3
free_pi3_ratio50_cdf0.97_avgpool,0.014866806944750687,0.02582327294599338,1.8417275200312544,0.975885209313548,0.9161388587284353,0.9090713596332491,0.9579267704186273,0.8632886958619855,0.8499354566292677,0.8931758957654724,0.7254650741947157,0.6885884907709012,0.8361955603812282,0.6372481602123296,0.5794124743636144,16.04,0.0,0.0,free_pi3
free_pi3_ratio40_cdf0.95_avgpool,0.014921219889492385,0.025922969452732977,1.8638949566195135,0.9750202075039208,0.9152744601278803,0.9077548558330315,0.9561183496199782,0.8617861020629751,0.8474791892870068,0.8876040535649656,0.7223850886717337,0.6827072023163228,0.8270267824828085,0.6329502955724454,0.5706116539992762,19.13,0.0,0.0,free_pi3
free_pi3_ratio60_cdf0.93_avgpool,0.015150087659351693,0.026337964432128838,1.9096005766192798,0.9735200265411993,0.9129234527687297,0.9047463505851129,0.9530679213415368,0.8576034503558935,0.8419893835203281,0.8789413680781759,0.7136174448063699,0.6704162142598624,0.813056460369164,0.6212902642055737,0.5532603450355893,25.5,0.0,0.0,free_pi3
free_pi3_ratio50_cdf0.9_avgpool,0.01528921030986559,0.02661610117419267,1.977969794735956,0.9708095065749788,0.911015200868621,0.901556279406442,0.947687296416938,0.8542622753046206,0.8360652672216189,0.862643865363735,0.7062178791169019,0.6552587766920015,0.7863222342864038,0.6110960308843044,0.5305706357823622,29.03,0.0,0.0,free_pi3
free_pi3_ratio50_cdf0.88_avgpool,0.015431351611548438,0.026879328319266326,2.033720706174792,0.9686629870913257,0.9092957534081312,0.8989093979973456,0.943391844613343,0.8513548075763059,0.8313065508505247,0.8499366630474121,0.6995403546869344,0.6430980817951502,0.7656351791530943,0.6017161298105923,0.5123868982989505,31.83,0.0,0.0,free_pi3
free_pi3_ratio50_cdf0.85_avgpool,0.015612912893876415,0.02734427789122365,2.1216694701042353,0.965305223790566,0.9066368078175895,0.8948516105682232,0.9366202195681024,0.8466714923392448,0.8237899626010375,0.8295457835685849,0.6888110749185667,0.6238508867173362,0.7328296537579925,0.5867535287730727,0.48404512003860534,35.57,0.0,0.0,free_pi3
free_pi3_ratio50_cdf0.8_avgpool,0.015930018093933837,0.02809601732723495,2.288086995329878,0.9589642900229219,0.9023111955603815,0.8878242248763422,0.9240324526480878,0.8388804439618771,0.8106906743877428,0.7922222222222223,0.6705121245023525,0.5896851248642779,0.6741253468452166,0.5611955603812281,0.43437386898298946,40.75,0.0,0.0,free_pi3
free_pi3_ratio50_cdf0.75_avgpool,0.01617744092115177,0.028754832173377844,2.4530447627973344,0.9526755338400288,0.8986005549523465,0.8814347327783811,0.911343949813005,0.8320997707805524,0.7984636264929426,0.754211002533478,0.6531976112920738,0.5562775968150561,0.6169381107491856,0.5364308119194112,0.38748341175051276,44.68,0.0,0.0,free_pi3
free_pi3_ratio50_cdf0.7_avgpool,0.016356533272877127,0.0293845003945588,2.620451340334582,0.9463593316443478,0.8953218120400528,0.8753872602243937,0.8987398962480395,0.8258637953914826,0.7867016527928582,0.7171643141512848,0.6370883098081794,0.5241874773796598,0.5646911569550005,0.5131921824104234,0.3450627337435155,47.35,0.0,0.0,free_pi3
free_pi3_ratio70_cdf0.7_avgpool,0.01704870973898951,0.03067201721029992,2.710572344027271,0.942805826999638,0.8881357823621668,0.8674514416696829,0.8916739051755338,0.8136168415972976,0.7730063940161659,0.6972385088671734,0.612180600796236,0.4956695620702135,0.5394347930992882,0.48202135360115816,0.31357220412595005,55.12,0.0,0.0,free_pi3
free_pi3_ratio60_cdf0.6_avgpool,0.017171949897994546,0.031772147013339365,3.091494905103513,0.9282600434310534,0.8828830377608878,0.8554110869827483,0.8625738931113526,0.803074556641332,0.7489154300880686,0.6142978646398841,0.5826348172276511,0.4289884183858125,0.44163047412233075,0.43925986246833154,0.24121425986246833,57.65,0.0,0.0,free_pi3
free_pi3_ratio60_cdf0.4_avgpool,0.017434229835068937,0.03308779963627483,3.4496712297389833,0.9146688382193268,0.8758432862830255,0.8423096875377005,0.8353739896248039,0.7895403546869344,0.7232675835444565,0.543485342019544,0.5478248280854144,0.366882012305465,0.37481903727832067,0.39269815418023885,0.1888919049342502,59.95,0.0,0.0,free_pi3
free_pi3_ratio80_cdf0.5_avgpool,0.01925594611422662,0.0362148240975165,3.727503740043694,0.9061868138496803,0.8611376523102908,0.8254391362046083,0.819525274460128,0.7651146097237302,0.6952322354928219,0.5164603691639522,0.5044806369887803,0.32747014115092293,0.35750995294969234,0.3495958499215828,0.16490228013029315,72.19,0.0,0.0,free_pi3
free_pi3_ratio80_cdf0.4_avgpool,0.01987481085869339,0.03864698315396134,4.272559794644992,0.887027687296417,0.8490550729882976,0.8053954035468692,0.7809542767523223,0.7428411147303654,0.656578598142116,0.44592652913499825,0.4527813970322113,0.2654994571118349,0.30409277355531433,0.2931807214380504,0.1264024610930148,77.03,0.0,0.0,free_pi3

==> fig/rawdata/co3d/sparse_co3d_vggt.csv <==
method,ATE,RRA30,RTA30,AUC30,RRA15,RTA15,AUC15,RRA5,RTA5,AUC5,RRA3,RTA3,AUC3,sparsity,sparsity_log,sparsity_no_hilbert,type
free_vggt_ratio10_cdf0.97_avgpool,0.2889114071661238,0.9746425986246833,0.9157304861865122,0.9078673543250091,0.954995174327422,0.8625775123657861,0.8475811316202193,0.8823814694173,0.7219562070213537,0.6794715888526962,0.8179756303534805,0.632000241283629,0.5652551574375678,7.63,7.56,7.16,free_vggt
free_vggt_ratio30_cdf0.97_avgpool,0.28959358794788276,0.9746715526601518,0.9154213415369767,0.9076625648449752,0.9550989262878512,0.8621425986246833,0.8473724212812161,0.8827289178429243,0.7211400651465798,0.6793304379297864,0.8185245506092412,0.630878272409217,0.5651194353963084,11.58,11.43,10.46,free_vggt
free_vggt_ratio50_cdf0.97_avgpool,0.29094474592833874,0.9747315719628423,0.9148817710218359,0.907199300277476,0.9552183616841597,0.8613023283870188,0.8466920014477015,0.8832446615997105,0.7194462540716612,0.6781523706116539,0.819543973941368,0.6288726022439377,0.5640034986126191,13.87,13.73,12.23,free_vggt
free_vggt_ratio40_cdf0.95_avgpool,0.2928617174267101,0.9730446977922544,0.9141956207021352,0.9056369887803112,0.9518995053685606,0.8599987935818555,0.8436614790686451,0.8734364820846906,0.7162649294245386,0.6698678972131741,0.8033689226685969,0.6240650259379902,0.5507630594764145,16.55,16.43,15.09,free_vggt
free_vggt_ratio60_cdf0.93_avgpool,0.29990736237785015,0.9707883942574498,0.911851851851852,0.9023326094824465,0.9473555314271926,0.8556942936421764,0.8374128362890579,0.8598461816865726,0.7067987694534925,0.654598262757872,0.7811828929907106,0.6113011219688743,0.5285800458438895,22.31,22.16,20.25,free_vggt
free_vggt_ratio50_cdf0.9_avgpool,0.30263342874592836,0.9666805404753288,0.910305525395102,0.8987359753890697,0.9391518880443962,0.8528875618289298,0.8305072988297744,0.8354252623959464,0.6987386898298951,0.6343412956930873,0.7412202919531911,0.5987423090843287,0.4962420074797926,25.54,25.42,23.74,free_vggt
free_vggt_ratio50_cdf0.88_avgpool,0.3041639849348534,0.963714863071541,0.9085085655688262,0.8956351791530943,0.9330311255881292,0.8494311738448544,0.8243714561467004,0.8171064060803473,0.6902461093014838,0.6179261672095547,0.7115605018699481,0.5864338279647726,0.4713716974303293,28.17,28.0,26.38,free_vggt
free_vggt_ratio50_cdf0.85_avgpool,0.30818793566775243,0.9586916395222584,0.9056656412112438,0.8905576667873085,0.9229521051996622,0.8440240077210762,0.8144999396790928,0.7871950778139702,0.6763391241404271,0.5908776692001447,0.6640879478827361,0.5658221739654964,0.43072143805042823,31.76,31.6,30.02,free_vggt
free_vggt_ratio50_cdf0.8_avgpool,0.3145250940553746,0.950225901797563,0.9004180238870793,0.8816181083363495,0.9059391965255159,0.8341458559536734,0.7972083484135601,0.7363680781758959,0.6512866449511401,0.5439594643503438,0.5881439256846424,0.5293461213656654,0.36509530703341775,37.01,36.84,35.42,free_vggt
free_vggt_ratio50_cdf0.75_avgpool,0.32325958998371335,0.9413991434431175,0.8946989986729402,0.8721223911207624,0.8884823259741828,0.8237079261672096,0.7793087224031849,0.6854976474846182,0.625640608034745,0.49685848715164677,0.5212721679334057,0.4928941971287249,0.30793219930027743,41.44,41.35,40.11,free_vggt
free_vggt_ratio50_cdf0.7_avgpool,0.3357971913680782,0.9324487272288575,0.888390034986126,0.8621235975389069,0.8705404753287489,0.8120406562914706,0.7602256001930269,0.6343666304741223,0.5975895765472312,0.44875316684762934,0.46195258776692,0.45433707322958133,0.25718120400530825,45.01,44.89,44.04,free_vggt
free_vggt_ratio70_cdf0.7_avgpool,0.3403353179967427,0.932098564362408,0.8859232114851008,0.8595771504403428,0.8698021474242973,0.8081505609844372,0.7561497164917361,0.6322964169381108,0.5909880564603692,0.44187296416938115,0.4595367354325009,0.447023163228375,0.25034382917119075,50.69,50.81,48.82,free_vggt
free_vggt_ratio60_cdf0.6_avgpool,0.3546717947882736,0.9136732416455542,0.8742064784654363,0.840006936904331,0.832773555314272,0.7865321510435519,0.7188931113523948,0.5340843286283026,0.5376836771625045,0.3531831342743394,0.3636777657135964,0.37668295331161783,0.17419773193388824,55.42,55.4,54.52,free_vggt
free_vggt_ratio60_cdf0.4_avgpool,0.37883392182410425,0.89572053323682,0.8618102304258655,0.8200551936301123,0.7973609603088432,0.7640179756303535,0.6815200868621065,0.4533242851972494,0.48557908070937383,0.27870973579442637,0.2952467125105562,0.31514356375919894,0.12109120521172638,59.97,60.08,59.97,free_vggt
free_vggt_ratio80_cdf0.5_avgpool,0.4115398623778502,0.893975750995295,0.8566895886114125,0.8148621667269874,0.7945240680419835,0.756261913379177,0.6737935818554711,0.4502298226565328,0.47357039449873317,0.2700922909880564,0.29192303052237906,0.3046447098564362,0.11569248401495957,68.62,68.65,67.19,free_vggt
free_vggt_ratio80_cdf0.4_avgpool,0.43314622964169375,0.8760622511762576,0.844022801302932,0.7947433345397514,0.7588810471709496,0.7334949933647004,0.6361635903003982,0.384509591024249,0.42480275063336953,0.21251719145855952,0.24134696585836654,0.2555706357823622,0.08199119314754494,74.79,74.74,73.85,free_vggt

==> fig/rawdata/dtu/sparse_dtu_ma.csv <==
method,acc,comp,cham,nc1,nc2,nc,acc_med,comp_med,cham_med,nc1_med,nc2_med,nc_med,time,sparsity
mapanything_ratio10_cdf0.97,2.409221172332764,2.496392011642456,2.4528067111968994,0.6139625906944275,0.6271660923957825,0.6205644011497498,0.9945287704467772,0.8400141000747681,0.9172714352607728,0.6683738231658936,0.6849530339241028,0.6766633987426758,2.736548572887074,10.077341585274201
mapanything_ratio30_cdf0.97,2.4190194606781006,2.4839653968811035,2.4514923095703125,0.6142811179161072,0.6277676224708557,0.6210244297981262,1.000019907951355,0.842124879360199,0.9210723638534546,0.6689896583557129,0.6859096884727478,0.6774497032165527,2.213091275301847,22.513900566891735
mapanything_ratio50_cdf0.7,2.365777015686035,2.452314615249634,2.409045934677124,0.6147693991661072,0.6289039254188538,0.6218367218971252,1.0354241132736206,0.8380128741264343,0.9367184042930604,0.669123649597168,0.6879537105560303,0.6785387396812439,3.1044615700461646,49.347706004191664
mapanything_ratio50_cdf0.75,2.3691556453704834,2.452597379684448,2.4108762741088867,0.6147741079330444,0.6289033889770508,0.6218386888504028,1.0390654802322388,0.8374159336090088,0.9382407665252686,0.6692969799041748,0.6879153251647949,0.6786061525344849,3.0266382723721588,48.34752582338798
mapanything_ratio50_cdf0.8,2.3633806705474854,2.447481155395508,2.405431270599365,0.6146464943885803,0.6286312341690063,0.621638834476471,1.0293025970458984,0.8355344533920288,0.9324184656143188,0.6690704822540283,0.6875184178352356,0.6782944202423096,3.11114659534801,46.70622353045567
mapanything_ratio50_cdf0.85,2.36060643196106,2.449568748474121,2.405087471008301,0.6146411895751953,0.6284598112106323,0.6215505003929138,1.0290732383728027,0.8355951309204102,0.9323341250419616,0.6691521406173706,0.6873013973236084,0.6782267093658447,3.059440307617187,44.23079249282084
mapanything_ratio50_cdf0.9,2.3479650020599365,2.458324909210205,2.403144836425781,0.6145241260528564,0.6284253597259521,0.6214746832847595,1.0153248310089111,0.8379157781600952,0.9266204237937928,0.6687843799591064,0.6872305274009705,0.6780074238777161,2.379710898659446,40.46366488696666
mapanything_ratio50_cdf0.97,2.349606990814209,2.467522382736206,2.408564805984497,0.6141889691352844,0.6278560757637024,0.6210225224494934,1.0039868354797363,0.8384679555892944,0.9212274551391602,0.6684127449989319,0.6862696409225464,0.6773412227630615,2.694330055930397,30.52183622928377
mapanything_ratio60_cdf0.4,2.4269468784332275,2.446408748626709,2.4366776943206787,0.6153073906898499,0.629650890827179,0.6224790811538696,1.05879008769989,0.8373528122901917,0.9480714797973632,0.6698877215385437,0.6889073252677917,0.6793974041938782,3.133082974520597,60.6039756247967
mapanything_ratio60_cdf0.6,2.4376871585845947,2.446636915206909,2.442162275314331,0.6152607202529907,0.6297369599342346,0.6224988698959351,1.068821907043457,0.8363427519798279,0.9525821805000304,0.670025110244751,0.6891683340072632,0.6795967221260071,3.121792114257812,59.944407011394276
mapanything_ratio70_cdf0.4,2.520115375518799,2.4352786540985107,2.4776971340179443,0.616603434085846,0.6296343207359314,0.6231188178062439,1.1055598258972168,0.8495034575462341,0.9775316119194032,0.6720243692398071,0.6891367435455322,0.6805806159973145,3.110192982066761,70.41839183144688
mapanything_ratio70_cdf0.7,2.501929998397827,2.454557180404663,2.478243827819824,0.6165912747383118,0.6297540664672852,0.6231727004051208,1.089897871017456,0.854421079158783,0.9721593856811525,0.6719028949737549,0.6890975832939148,0.6805001497268677,3.028921231356534,63.91814695761916
mapanything_ratio80_cdf0.4,2.6799607276916504,2.439504861831665,2.5597329139709477,0.6178222894668579,0.6304177641868591,0.6241199970245361,1.1441906690597534,0.856550395488739,1.0003705024719238,0.6739541292190552,0.6902700066566467,0.6821121573448181,3.060977195046164,79.3922438248089
mapanything_ratio80_cdf0.5,2.6732828617095947,2.439683198928833,2.556483268737793,0.6172120571136475,0.6306030750274658,0.6239075660705566,1.1686447858810425,0.8653334975242615,1.0169891119003296,0.6730941534042358,0.6902897357940674,0.6816919445991516,3.108759232954545,77.15377453308814


==> fig/rawdata/dtu/sparse_dtu_pi3.csv <==
method,acc,comp,cham,nc1,nc2,nc,acc_med,comp_med,cham_med,nc1_med,nc2_med,nc_med,time,sparsity
pi3_ratio0.1_cdf0.97,1.5642277002334597,1.355878829956055,1.460053324699402,0.6020107865333557,0.6168798208236694,0.6094452142715454,0.7288591265678406,0.6369138360023499,0.68288654088974,0.6510351300239563,0.6724386811256409,0.6617368459701538,1.0360486949573866,8.787057706803989
pi3_ratio0.3_cdf0.97,1.5648380517959597,1.3619123697280884,1.463375210762024,0.6014108061790466,0.6171206831932068,0.6092656850814819,0.7270228862762451,0.6375821232795715,0.6823024749755859,0.6501144766807556,0.6727885603904724,0.661451518535614,0.7668235029740768,13.93881303192389
pi3_ratio0.5_cdf0.7,1.8550671339035036,1.469723105430603,1.6623951196670532,0.6091043949127197,0.6168310046195984,0.6129676103591919,0.8348141312599182,0.6740877032279968,0.7544508576393127,0.6629442572593689,0.6725986003875732,0.6677713990211487,0.74206718860973,47.26667821106284
pi3_ratio0.5_cdf0.75,1.7417720556259155,1.440907001495361,1.5913394689559937,0.6068691611289978,0.6163402199745178,0.6116046905517578,0.7914524674415588,0.6551441550254822,0.7232983112335205,0.6594250202178955,0.6716899275779724,0.6655575037002563,0.7613433560458095,44.617105674262
pi3_ratio0.5_cdf0.8,1.6673160791397097,1.413588285446167,1.5404521226882937,0.6041008234024048,0.6158956289291382,0.6099982261657715,0.7646125555038452,0.6442863941192627,0.7044494152069092,0.6551603674888611,0.6710385680198669,0.663099467754364,0.7498233281915838,40.79223308298323
pi3_ratio0.5_cdf0.85,1.614132285118103,1.3919354677200315,1.5030338764190674,0.602479875087738,0.6162582635879517,0.6093690395355225,0.7465144991874695,0.6408001184463501,0.6936573386192322,0.6524580121040344,0.6717989444732666,0.6621285080909729,0.7764965404163707,35.799976174879546
pi3_ratio0.5_cdf0.88,1.5943169593811035,1.3823286294937134,1.4883228540420532,0.6020841002464294,0.6172088384628296,0.6096464395523071,0.7406673431396484,0.6435720920562744,0.6921197772026062,0.65157550573349,0.6730747818946838,0.6623251438140869,0.756502286044034,32.174608126433206
pi3_ratio0.5_cdf0.9,1.5816642045974731,1.373416781425476,1.4775406122207642,0.602153480052948,0.6166317462921143,0.6093925833702087,0.7334226965904236,0.6405452489852905,0.6869840025901794,0.6515694260597229,0.6722928285598755,0.661931037902832,0.7561840071244674,29.45036861029538
pi3_ratio0.5_cdf0.97,1.5673273801803589,1.3650531768798828,1.466190218925476,0.6014180183410645,0.6169235706329346,0.6091708540916443,0.729375422000885,0.6421331763267517,0.6857542395591736,0.6501514911651611,0.6726552844047546,0.6614033579826355,1.3664519098455254,16.62128411158167
pi3_ratio0.6_cdf0.4,2.7473504543304443,1.7143019437789917,2.2308263778686523,0.6163575649261475,0.6224596500396729,0.6194086074829102,1.2714351415634155,0.8399477601051331,1.0556915998458862,0.6741148233413696,0.6795424222946167,0.6768286824226379,0.7770394009676846,60.12269854545593
pi3_ratio0.6_cdf0.6,2.195998430252075,1.5564944744110107,1.8762465715408323,0.6135488152503967,0.6191008687019348,0.6163248419761658,0.9786590933799744,0.7433673739433289,0.8610132336616516,0.6698288917541504,0.6752769947052002,0.6725528836250305,0.8078539289994676,57.78617765566316
pi3_ratio0.6_cdf0.93,1.576180934906006,1.370408535003662,1.473294734954834,0.6022840142250061,0.6169973015785217,0.6096406579017639,0.7344505786895752,0.647325873374939,0.6908881664276123,0.6517000198364258,0.6728546023368835,0.6622772812843323,0.7664183959960937,26.15709737545312
pi3_ratio0.7_cdf0.7,1.892757534980774,1.4433213472366333,1.6680396795272827,0.6096230149269104,0.617304265499115,0.6134636402130127,0.8477707505226135,0.6754781603813171,0.7616243958473206,0.6636348366737366,0.6730459928512573,0.6683404445648193,0.7471250915527345,55.174176485249504
pi3_ratio0.8_cdf0.4,3.171544075012207,1.7711814641952517,2.471362829208374,0.6163788437843323,0.6238982677459717,0.6201385855674744,1.5116772651672363,0.8685736060142517,1.190125584602356,0.6744539141654968,0.6814759969711304,0.6779648661613464,1.535907892400568,76.93931809203191
pi3_ratio0.8_cdf0.5,2.7665765285491943,1.6886940002441406,2.227635383605957,0.6158638596534729,0.6223472952842712,0.6191055774688721,1.275176763534546,0.8164170980453491,1.0457968711853027,0.67348313331604,0.6796918511390686,0.6765874624252319,0.7867725580388849,72.0563229587343


==> fig/rawdata/dtu/sparse_dtu_vggt.csv <==
method,acc,comp,cham,nc1,nc2,nc,acc_med,comp_med,cham_med,nc1_med,nc2_med,nc_med,time,sparsity
sparge_vggt_ablation_sparse0.1_cdf0.97_simNone_pvNone_randomFalse_denseTrue,1.0751625299453735,1.3313530683517456,1.2032579183578491,0.6000500917434692,0.6256398558616638,0.6128450036048889,0.3813941776752472,0.6537724137306213,0.5175833106040955,0.6475244164466858,0.6833450198173523,0.6654346585273743,1.545979284113104,7.774048738858916
sparge_vggt_ablation_sparse0.3_cdf0.97_simNone_pvNone_randomFalse_denseTrue,1.0682148933410645,1.3299816846847534,1.1990982294082642,0.5991508960723877,0.624625027179718,0.6118879914283752,0.3811537027359009,0.6516733765602112,0.5164135694503784,0.6462529897689819,0.6817428469657898,0.6639978885650635,1.088745710893111,12.172655129071435
sparge_vggt_ablation_sparse0.4_cdf0.95_simNone_pvNone_randomFalse_denseTrue,1.0724631547927856,1.3348857164382937,1.2036744356155396,0.5993371605873108,0.6266045570373535,0.6129708886146545,0.3796615302562713,0.6550434231758118,0.5173525214195251,0.6462973952293396,0.6844131946563721,0.6653552651405334,1.4351921580921518,17.24946822858218
sparge_vggt_ablation_sparse0.5_cdf0.75_simNone_pvNone_randomFalse_denseTrue,1.1721364259719849,1.286125659942627,1.2291312217712402,0.5997158885002136,0.6188871264457703,0.6093015074729919,0.416813850402832,0.6565470099449158,0.5366804003715515,0.646904468536377,0.6744503974914551,0.6606773734092712,1.3068867187500002,41.588790353500485
sparge_vggt_ablation_sparse0.5_cdf0.7_simNone_pvNone_randomFalse_denseTrue,1.2146843671798706,1.2813469171524048,1.2480156421661377,0.6001887917518616,0.6175260543823242,0.6088573932647705,0.4325989484786987,0.6594688892364502,0.5460339188575745,0.6478627324104309,0.6726627945899963,0.6602627635002136,1.031940809770064,45.0619224684708
sparge_vggt_ablation_sparse0.5_cdf0.85_simNone_pvNone_randomFalse_denseTrue,1.1138548851013184,1.3157005310058594,1.2147778272628784,0.5990458130836487,0.6231957077980042,0.6111207604408264,0.391038715839386,0.660361111164093,0.5256998538970947,0.6456981301307678,0.6799730062484741,0.6628355383872986,1.2979694213867188,32.2501892280398
sparge_vggt_ablation_sparse0.5_cdf0.88_simNone_pvNone_randomFalse_denseTrue,1.1001113653182983,1.3275834321975708,1.213847517967224,0.5975846648216248,0.6219850778579712,0.6097848415374756,0.3870101273059845,0.6577382683753967,0.5223742127418518,0.6437264680862427,0.6782777309417725,0.6610020995140076,1.071610271107067,28.763699497688904
sparge_vggt_ablation_sparse0.5_cdf0.8_simNone_pvNone_randomFalse_denseTrue,1.1448832750320437,1.30250084400177,1.2236920595169067,0.5994543433189392,0.6216561794281006,0.6105552315711975,0.4026120007038116,0.6556764245033264,0.5291442275047302,0.6463218331336975,0.6783371567726135,0.6623294949531555,1.3790102677778764,37.31374089239222
sparge_vggt_ablation_sparse0.5_cdf0.97_simNone_pvNone_randomFalse_denseTrue,1.0709540843963623,1.3363349437713623,1.2036445140838623,0.5988776683807373,0.6238157749176025,0.6113467216491699,0.379808634519577,0.6540910601615906,0.5169498324394226,0.6455403566360474,0.6804459691047668,0.6629932522773743,1.1005716386274855,14.698646330472192
sparge_vggt_ablation_sparse0.5_cdf0.9_simNone_pvNone_randomFalse_denseTrue,1.0890532732009888,1.3299583196640017,1.2095056772232056,0.5977734923362732,0.6232495903968811,0.6105114817619324,0.3841139078140259,0.6570076942443848,0.5205608010292053,0.6437548398971558,0.6797707080841064,0.6617627739906311,1.0664523065740412,26.206132848605968
sparge_vggt_ablation_sparse0.6_cdf0.4_simNone_pvNone_randomFalse_denseTrue,1.6130683422088623,1.2865501642227173,1.449809193611145,0.6111375689506531,0.6174925565719604,0.6143150329589844,0.6018380522727966,0.6956102848052979,0.6487240791320801,0.6642548441886902,0.6726165413856506,0.6684356331825256,1.002215390292081,60.12269854545593
sparge_vggt_ablation_sparse0.6_cdf0.6_simNone_pvNone_randomFalse_denseTrue,1.3441051244735718,1.26901113986969,1.3065582513809204,0.6049730777740479,0.6182214021682739,0.6115972995758057,0.4856947958469391,0.6724748611450195,0.5790848731994629,0.6547284722328186,0.6736850142478943,0.6642067432403564,1.0174975835626774,55.625816581375666
sparge_vggt_ablation_sparse0.6_cdf0.93_simNone_pvNone_randomFalse_denseTrue,1.081322193145752,1.3330447673797607,1.2071833610534668,0.5986130237579346,0.6241848468780518,0.6113989353179932,0.381154716014862,0.6547402739524841,0.5179474949836731,0.6450414061546326,0.6808555126190186,0.6629484295845032,1.039914464777166,23.219375069620032
sparge_vggt_ablation_sparse0.7_cdf0.7_simNone_pvNone_randomFalse_denseTrue,1.2217183113098145,1.2745356559753418,1.248126983642578,0.6010432839393616,0.6179368495941162,0.6094900369644165,0.4370618164539337,0.6552417278289795,0.5461516976356506,0.6485840082168579,0.673387885093689,0.6609859466552734,1.0208439774946734,51.119595043586976
sparge_vggt_ablation_sparse0.8_cdf0.4_simNone_pvNone_randomFalse_denseTrue,1.9524097442626955,1.3417710065841677,1.6470904350280762,0.6155910491943359,0.617509126663208,0.6165500283241272,0.7106357216835022,0.733342707157135,0.7219892144203186,0.6707836389541626,0.6720231771469116,0.6714033484458923,0.9997457497336648,74.83210730451074
sparge_vggt_ablation_sparse0.8_cdf0.5_simNone_pvNone_randomFalse_denseTrue,1.626536250114441,1.2906686067581177,1.4586025476455688,0.610085666179657,0.6173065900802612,0.6136960387229919,0.5853526592254639,0.7014860510826111,0.6434193253517151,0.6627035737037659,0.6727988719940186,0.6677512526512146,1.0055488614169037,68.76020300568956


==> fig/rawdata/eth3d/ablation_eth3d_cdf_only.csv <==
method,acc,comp,cham,nc1,nc2,nc,acc_med,comp_med,cham_med,nc1_med,nc2_med,nc_med,time,sparsity
sparge_vggt_ablation_sparseNone_cdf0.4_simNone_pvNone_randomFalse_denseFalse,0.927314043045044,0.5846089720726013,0.7559614181518555,0.6596128940582275,0.6515086889266968,0.6555607318878174,0.7308851480484009,0.3146637678146362,0.5227744579315186,0.7821455597877502,0.7517150044441223,0.7669302821159363,1.100584458571214,76.06198794488982
sparge_vggt_ablation_sparseNone_cdf0.5_simNone_pvNone_randomFalse_denseFalse,0.7973023653030396,0.5448915958404541,0.6710970401763916,0.6720975041389465,0.6647914052009583,0.6684445142745972,0.5913827419281006,0.2672396898269653,0.4293112158775329,0.8076633810997009,0.7918170094490051,0.7997402548789978,1.2691745511568513,68.79340614990441
sparge_vggt_ablation_sparseNone_cdf0.6_simNone_pvNone_randomFalse_denseFalse,0.7243331670761108,0.5318928360939026,0.6281130313873291,0.6937693357467651,0.6956968307495117,0.6947330236434937,0.5525333881378174,0.3027029037475586,0.4276180863380432,0.8385469913482666,0.8370923399925232,0.8378197550773621,1.185081120417668,60.60475397795193
sparge_vggt_ablation_sparseNone_cdf0.75_simNone_pvNone_randomFalse_denseFalse,0.541178822517395,0.4211921393871307,0.4811855554580688,0.7382166385650635,0.7411911487579346,0.739703893661499,0.3909196257591247,0.2573626339435577,0.3241411745548248,0.8860529661178589,0.8782444000244141,0.8821486830711365,1.2285567955603969,46.0370337068013
sparge_vggt_ablation_sparseNone_cdf0.7_simNone_pvNone_randomFalse_denseFalse,0.6129863262176514,0.4309482276439667,0.521967351436615,0.7228386402130127,0.7232586741447449,0.7230485677719116,0.4483352303504944,0.2326169162988662,0.3404760956764221,0.8633286356925964,0.8697493672370911,0.8665390610694885,0.9927537278395432,51.240174543649154
sparge_vggt_ablation_sparseNone_cdf0.85_simNone_pvNone_randomFalse_denseFalse,0.4219774007797241,0.3607411384582519,0.391359269618988,0.7776361107826233,0.7707766890525818,0.7742064595222473,0.2901264131069183,0.2233555018901825,0.2567409574985504,0.9174442291259766,0.9194048643112184,0.9184244871139526,0.9808332895132212,34.04432328291407
sparge_vggt_ablation_sparseNone_cdf0.88_simNone_pvNone_randomFalse_denseFalse,0.4100838303565979,0.366690456867218,0.3883871734142303,0.7902848124504089,0.7791675329208374,0.7847261428833008,0.2987306118011474,0.2358850687742233,0.2673078179359436,0.9164397716522216,0.8983376026153564,0.9073887467384338,1.273085026667668,29.903992982758542
sparge_vggt_ablation_sparseNone_cdf0.8_simNone_pvNone_randomFalse_denseFalse,0.4890482127666473,0.3922951519489288,0.4406716227531433,0.7524656057357788,0.7423954010009766,0.7474305033683777,0.3504760861396789,0.2365155071020126,0.2934957444667816,0.8958437442779541,0.8859502077102661,0.8908970355987549,1.0707207125150242,40.32314026858283
sparge_vggt_ablation_sparseNone_cdf0.93_simNone_pvNone_randomFalse_denseFalse,0.4186208844184875,0.4453563988208771,0.4319886565208435,0.7988730072975159,0.7992153763771057,0.7990441918373108,0.3368754088878631,0.3066142499446869,0.3217447996139526,0.9145338535308838,0.9190488457679749,0.9167912602424622,1.315425260103666,21.99226846579219
sparge_vggt_ablation_sparseNone_cdf0.95_simNone_pvNone_randomFalse_denseFalse,0.3730600476264953,0.3853206038475036,0.3791902959346771,0.8114248514175415,0.809043824672699,0.8102343082427979,0.2685890793800354,0.2375072389841079,0.2530481517314911,0.9212762117385864,0.9250430464744568,0.9231597185134888,1.1414220534104569,18.35451095368886
sparge_vggt_ablation_sparseNone_cdf0.97_simNone_pvNone_randomFalse_denseFalse,0.3944646716117859,0.4125732183456421,0.403518944978714,0.8154348731040955,0.8066284656524658,0.811031699180603,0.2940243780612945,0.2795094847679138,0.2867669463157654,0.9273422956466676,0.9279845356941224,0.927663266658783,0.9929434204101564,14.11941796390925
sparge_vggt_ablation_sparseNone_cdf0.9_simNone_pvNone_randomFalse_denseFalse,0.3863301873207092,0.3533675074577331,0.3698488473892212,0.7991313934326172,0.7860419750213623,0.792586624622345,0.2848187685012817,0.224600538611412,0.2547096610069275,0.9218324422836304,0.900802195072174,0.9113174080848694,1.2692946730393628,26.934663227361856


==> fig/rawdata/eth3d/ablation_eth3d_ours.csv <==
method,acc,comp,cham,nc1,nc2,nc,acc_med,comp_med,cham_med,nc1_med,nc2_med,nc_med,time,sparsity
sparge_vggt_ablation_sparse0.1_cdf0.97_simNone_pvNone_randomFalse_denseTrue,0.1864436268806457,0.2308023571968078,0.2086229622364044,0.8470854163169861,0.8462915420532227,0.8466885685920715,0.1235133782029151,0.1257643848657608,0.1246388852596283,0.9616647958755492,0.9628379344940186,0.962251365184784,1.178324711726262,7.578983631771852
sparge_vggt_ablation_sparse0.3_cdf0.97_simNone_pvNone_randomFalse_denseTrue,0.1874598860740661,0.2849480819702148,0.2362039840221405,0.8459977507591248,0.8441136479377747,0.8450556397438049,0.1280015408992767,0.1392881274223327,0.1336448341608047,0.9565518498420716,0.9574816226959229,0.95701664686203,1.1695053194486178,11.70755278820183
sparge_vggt_ablation_sparse0.4_cdf0.95_simNone_pvNone_randomFalse_denseTrue,0.1822611689567566,0.236019030213356,0.2091401219367981,0.8495224714279175,0.8431333303451538,0.8463278412818909,0.1154352277517318,0.1037171259522438,0.1095761731266975,0.9585241079330444,0.9544737339019777,0.9564989805221558,1.0561724102313703,16.756440418861295
sparge_vggt_ablation_sparse0.5_cdf0.75_simNone_pvNone_randomFalse_denseTrue,0.194472000002861,0.2328855395317077,0.2136787623167038,0.8406621217727661,0.8320902585983276,0.8363761305809021,0.1200107783079147,0.1041096374392509,0.1120602041482925,0.9577462673187256,0.9563844203948976,0.9570652842521667,1.0900418466421276,41.70649251585646
sparge_vggt_ablation_sparse0.5_cdf0.7_simNone_pvNone_randomFalse_denseTrue,0.2063179761171341,0.2488388270139694,0.2275783866643905,0.8375637531280518,0.8278433680534363,0.8327035307884216,0.1305119544267654,0.1115391999483108,0.1210255548357963,0.956381857395172,0.9563229084014891,0.9563523530960084,1.0594192317082332,45.16654941116941
sparge_vggt_ablation_sparse0.5_cdf0.85_simNone_pvNone_randomFalse_denseTrue,0.1848142445087433,0.2700329124927521,0.2274235785007476,0.8437293171882629,0.8396196365356445,0.8416743874549866,0.1198536157608032,0.110248290002346,0.1150509491562843,0.9550515413284302,0.9586118459701538,0.9568316340446472,1.042673297588642,32.12773390446249
sparge_vggt_ablation_sparse0.5_cdf0.88_simNone_pvNone_randomFalse_denseTrue,0.1935230046510696,0.2668384909629822,0.2301807403564453,0.8456346988677979,0.83853679895401,0.8420857191085815,0.1258030384778976,0.117184467613697,0.1214937642216682,0.9584216475486756,0.9553263187408448,0.9568739533424376,1.1479472844050482,28.52676362151299
sparge_vggt_ablation_sparse0.5_cdf0.8_simNone_pvNone_randomFalse_denseTrue,0.181569367647171,0.2421074211597442,0.21183842420578,0.8425811529159546,0.8355144262313843,0.8390477895736694,0.1199197769165039,0.1059302613139152,0.1129250228404998,0.9560152292251588,0.9571393728256226,0.9565773606300354,0.9930858201246996,37.34468439040926
sparge_vggt_ablation_sparse0.5_cdf0.97_simNone_pvNone_randomFalse_denseTrue,0.2101758420467376,0.2680626523494721,0.2391192471981048,0.8388438820838928,0.83085697889328,0.8348504304885864,0.1521696299314499,0.177825778722763,0.164997711777687,0.938568115234375,0.9328413605690002,0.93570476770401,1.024816462590144,14.0833795921113
sparge_vggt_ablation_sparse0.5_cdf0.9_simNone_pvNone_randomFalse_denseTrue,0.2099818885326385,0.2651151418685913,0.2375485152006149,0.8395450115203857,0.830060601234436,0.8348027467727661,0.1395987868309021,0.1362227797508239,0.137910783290863,0.9506469368934632,0.9351484775543212,0.9428975582122804,0.9825071974534252,25.88333279664931
sparge_vggt_ablation_sparse0.6_cdf0.4_simNone_pvNone_randomFalse_denseTrue,0.2080562114715576,0.2530249059200287,0.2305405437946319,0.8106388449668884,0.7952128648757935,0.8029258251190186,0.1367347836494445,0.1304762512445449,0.133605495095253,0.9339821338653564,0.913763165473938,0.9238725900650024,1.0853378859299878,60.03864577614184
sparge_vggt_ablation_sparse0.6_cdf0.6_simNone_pvNone_randomFalse_denseTrue,0.1962410658597946,0.2576605975627899,0.2269508242607116,0.8239505290985107,0.8169153928756714,0.8204329609870911,0.138430967926979,0.1294257789850235,0.1339283585548401,0.945383369922638,0.9413082599639891,0.9433459639549256,0.983964346078726,55.74753450877804
sparge_vggt_ablation_sparse0.6_cdf0.93_simNone_pvNone_randomFalse_denseTrue,0.1896248906850814,0.2484038770198822,0.2190144062042236,0.8478568196296692,0.8402436375617981,0.8440502882003784,0.1212853267788887,0.11207927018404,0.1166822910308837,0.9565295577049256,0.9548928141593932,0.9557112455368042,1.0842743013822114,22.698315491604873
sparge_vggt_ablation_sparse0.7_cdf0.7_simNone_pvNone_randomFalse_denseTrue,0.19711534678936,0.2643243670463562,0.2307198643684387,0.8284358382225037,0.8198966383934021,0.8241662383079529,0.1370458155870437,0.1423755139112472,0.1397106796503067,0.947528839111328,0.9452298879623412,0.9463794231414796,0.975665583683894,51.40305571730834
sparge_vggt_ablation_sparse0.8_cdf0.4_simNone_pvNone_randomFalse_denseTrue,0.23891282081604,0.2697961926460266,0.2543545067310333,0.7905167937278748,0.7845410704612732,0.7875288724899292,0.1760895401239395,0.1476403623819351,0.1618649661540985,0.9034645557403564,0.9032517075538636,0.9033581018447876,1.0044670034555288,75.21800786111943
sparge_vggt_ablation_sparse0.8_cdf0.5_simNone_pvNone_randomFalse_denseTrue,0.2285636216402053,0.3038645088672638,0.2662140429019928,0.8007837533950806,0.7996024489402771,0.8001931309700012,0.1579847484827041,0.1572598367929458,0.1576222777366638,0.9113808870315552,0.9153010249137878,0.9133409261703492,1.044687302809495,69.322329441135


==> fig/rawdata/eth3d/ablation_eth3d_ours_no_special.csv <==
method,acc,comp,cham,nc1,nc2,nc,acc_med,comp_med,cham_med,nc1_med,nc2_med,nc_med,time,sparsity
sparge_vggt_ablation_sparse0.1_cdf0.97_simNone_pvNone_randomFalse_denseFalse,0.2882428765296936,0.291212260723114,0.2897275686264038,0.8635641932487488,0.8479744791984558,0.8557692766189575,0.2096408009529113,0.1732919365167617,0.1914664059877395,0.96806138753891,0.9620581865310668,0.9650596976280212,1.0986507850060094,7.168706562820194
sparge_vggt_ablation_sparse0.3_cdf0.97_simNone_pvNone_randomFalse_denseFalse,0.2518371641635895,0.2428529560565948,0.2473450452089309,0.8659328818321228,0.8522588014602661,0.8590958714485168,0.156229555606842,0.1233845949172973,0.1398070901632309,0.9663330912590028,0.9646974205970764,0.9655151963233948,0.9797976262019232,10.640288057642875
sparge_vggt_ablation_sparse0.4_cdf0.95_simNone_pvNone_randomFalse_denseFalse,0.2511132359504699,0.2348693758249282,0.2429912984371185,0.8618568778038025,0.8472627997398376,0.8545599579811096,0.149975910782814,0.1216292753815651,0.1358025819063186,0.9667036533355712,0.9637107849121094,0.9652071595191956,0.9962316471980168,15.387621827738412
sparge_vggt_ablation_sparse0.5_cdf0.75_simNone_pvNone_randomFalse_denseFalse,0.2907263934612274,0.2425985485315323,0.2666624784469604,0.8231934905052185,0.7929791212081909,0.8080862760543823,0.1940614283084869,0.1279218941926956,0.1609916687011718,0.947744369506836,0.9188040494918824,0.9332742094993592,1.1924694307767427,40.62201569473694
sparge_vggt_ablation_sparse0.5_cdf0.7_simNone_pvNone_randomFalse_denseFalse,0.3013293147087097,0.2479897886514663,0.2746595442295074,0.8205782175064087,0.7961604595184326,0.8083692789077759,0.2172839641571045,0.1426825225353241,0.1799832284450531,0.9519252181053162,0.9325627088546752,0.942243993282318,1.0835840876652645,44.50418392803097
sparge_vggt_ablation_sparse0.5_cdf0.85_simNone_pvNone_randomFalse_denseFalse,0.2780008614063263,0.2297699600458145,0.253885418176651,0.8400595188140869,0.8241422176361084,0.8321008682250977,0.1878696233034134,0.1152657642960548,0.1515676826238632,0.9546941518783568,0.9511675238609314,0.9529308080673218,1.3705777165339543,30.597404774167252
sparge_vggt_ablation_sparse0.5_cdf0.88_simNone_pvNone_randomFalse_denseFalse,0.2707275450229645,0.2304536700248718,0.2505906224250793,0.8471114039421082,0.8305373787879944,0.8388243913650513,0.1887329518795013,0.1168644800782203,0.1527987122535705,0.959701418876648,0.9524793028831482,0.9560902714729308,1.057105417104868,26.93628260682988
sparge_vggt_ablation_sparse0.5_cdf0.8_simNone_pvNone_randomFalse_denseFalse,0.2773739099502563,0.2363553047180175,0.2568645775318146,0.831760823726654,0.8087137937545776,0.8202372789382935,0.1796547472476959,0.1257403790950775,0.1526975631713867,0.95109623670578,0.9378626942634584,0.9444793462753296,1.134597689115084,35.979208295863856
sparge_vggt_ablation_sparse0.5_cdf0.97_simNone_pvNone_randomFalse_denseFalse,0.2582626938819885,0.2370225340127945,0.2476425915956497,0.8650311827659607,0.8472191691398621,0.8561251163482666,0.1649509370326995,0.1203950569033622,0.1426730006933212,0.968204915523529,0.9639233946800232,0.966064155101776,1.093570340670072,12.449553459520619
sparge_vggt_ablation_sparse0.5_cdf0.9_simNone_pvNone_randomFalse_denseFalse,0.2688499391078949,0.2312850654125213,0.2500675022602081,0.8511965870857239,0.8326311707496643,0.8419138193130493,0.1851232647895813,0.1176435649394989,0.1513834297657013,0.960334539413452,0.954337477684021,0.9573360085487366,1.4126475736177884,24.26197150128926
sparge_vggt_ablation_sparse0.6_cdf0.4_simNone_pvNone_randomFalse_denseFalse,0.4027692377567291,0.3310995399951935,0.3669343590736389,0.7914744019508362,0.7877735495567322,0.7896239757537842,0.295110285282135,0.2154052406549453,0.255257785320282,0.9229313731193542,0.9274832606315612,0.925207257270813,1.182990948016827,60.091924628732464
sparge_vggt_ablation_sparse0.6_cdf0.6_simNone_pvNone_randomFalse_denseFalse,0.4041661620140075,0.3070018887519836,0.3555840849876404,0.7970331907272339,0.7878249287605286,0.7924290299415588,0.3059845268726349,0.1801186352968216,0.24305160343647,0.9269553422927856,0.9202927350997924,0.9236240983009338,1.0863433462289664,54.932434215439585
sparge_vggt_ablation_sparse0.6_cdf0.93_simNone_pvNone_randomFalse_denseFalse,0.3006156682968139,0.2574579119682312,0.2790367603302002,0.8476771116256714,0.8352307081222534,0.8414539694786072,0.2189726829528808,0.1502824574708938,0.1846275627613067,0.9442615509033204,0.9469887018203736,0.9456249475479126,1.0926177931565504,20.67936589076071
sparge_vggt_ablation_sparse0.7_cdf0.7_simNone_pvNone_randomFalse_denseFalse,0.325331836938858,0.280703991651535,0.3030178844928741,0.8076153993606567,0.7897622585296631,0.7986888289451599,0.2197891920804977,0.1628937870264053,0.1913414895534515,0.9350742101669312,0.9201252460479736,0.9275997877120972,1.1896785747821514,49.63524809952881
sparge_vggt_ablation_sparse0.8_cdf0.4_simNone_pvNone_randomFalse_denseFalse,0.4653478860855102,0.3823796510696411,0.4238637685775757,0.7552502751350403,0.750549852848053,0.7529000639915466,0.3790619671344757,0.2081310898065567,0.2935965359210968,0.8832643032073975,0.8923209309577942,0.8877925872802734,1.1873847280649037,74.5165533853781
sparge_vggt_ablation_sparse0.8_cdf0.5_simNone_pvNone_randomFalse_denseFalse,0.4776027798652649,0.3844467997550964,0.4310247302055359,0.7605708837509155,0.7478758096694946,0.7542234063148499,0.374989241361618,0.2401397377252578,0.3075644671916961,0.8934796452522278,0.8866786956787109,0.8900792002677917,1.0437274827223555,67.98790619179627


==> fig/rawdata/eth3d/ablation_eth3d_ours_no_topk.csv <==
method,acc,comp,cham,nc1,nc2,nc,acc_med,comp_med,cham_med,nc1_med,nc2_med,nc_med,time,sparsity
sparge_vggt_ablation_sparseNone_cdf0.4_simNone_pvNone_randomFalse_denseTrue,0.9014960527420044,0.6392085552215576,0.770352303981781,0.6295263767242432,0.6426182389259338,0.6360722780227661,0.681343674659729,0.3677169978618622,0.524530291557312,0.7241014242172241,0.7449306845664978,0.7345160841941833,1.1815157940204326,76.30581238191508
sparge_vggt_ablation_sparseNone_cdf0.5_simNone_pvNone_randomFalse_denseTrue,0.7428957223892212,0.5284777879714966,0.6356868147850037,0.6733778715133667,0.67472243309021,0.6740500926971436,0.5643222332000732,0.3059569001197815,0.4351395964622497,0.7984127402305603,0.7947198152542114,0.796566367149353,1.141371868426983,69.03280865285856
sparge_vggt_ablation_sparseNone_cdf0.6_simNone_pvNone_randomFalse_denseTrue,0.6873855590820312,0.5136352181434631,0.6005104780197144,0.7093166708946228,0.7154284715652466,0.7123726606369019,0.502020001411438,0.2924069166183471,0.3972134888172149,0.851504921913147,0.8555015921592712,0.8535032272338867,1.1192369150015025,60.85250658185936
sparge_vggt_ablation_sparseNone_cdf0.75_simNone_pvNone_randomFalse_denseTrue,0.542249858379364,0.4398094713687897,0.491029679775238,0.7357065677642822,0.7260572910308838,0.7308819890022278,0.3920395970344543,0.284511536359787,0.3382755815982818,0.8812031149864197,0.8679634928703308,0.8745833039283752,1.229979942908654,46.221771898545015
sparge_vggt_ablation_sparseNone_cdf0.7_simNone_pvNone_randomFalse_denseTrue,0.6202237010002136,0.4926643967628479,0.5564440488815308,0.7297850251197815,0.7171903848648071,0.7234876155853271,0.4225054085254669,0.2761018872261047,0.3493036925792694,0.8721553087234497,0.8680530786514282,0.870104193687439,0.9860520160381608,51.46193153883614
sparge_vggt_ablation_sparseNone_cdf0.85_simNone_pvNone_randomFalse_denseTrue,0.4267537891864776,0.3789107203483581,0.4028322398662567,0.7789544463157654,0.770207941532135,0.7745810747146606,0.2992200553417206,0.2273852080106735,0.2633026242256164,0.9044430255889891,0.8887328505516052,0.8965877890586853,1.2183438298152045,34.20498750614013
sparge_vggt_ablation_sparseNone_cdf0.88_simNone_pvNone_randomFalse_denseTrue,0.3918758034706116,0.3641414940357208,0.3780086934566498,0.7938417792320251,0.7868916988372803,0.7903668284416199,0.2797684371471405,0.2138848900794983,0.2468266487121582,0.9135341644287108,0.8981047868728638,0.9058194756507874,1.082843712439904,30.04288674457057
sparge_vggt_ablation_sparseNone_cdf0.8_simNone_pvNone_randomFalse_denseTrue,0.4594185054302215,0.3852543234825134,0.4223364293575287,0.7591391205787659,0.758100152015686,0.7586196660995483,0.3130992650985718,0.240399569272995,0.2767494320869446,0.8987467288970947,0.8948911428451538,0.8968188762664795,1.13472709773137,40.51160192753568
sparge_vggt_ablation_sparseNone_cdf0.93_simNone_pvNone_randomFalse_denseTrue,0.3324207067489624,0.353078544139862,0.3427496254444122,0.8115500807762146,0.8018786311149597,0.8067143559455872,0.227527230978012,0.2064631134271621,0.2169951349496841,0.9311993718147278,0.9210259914398192,0.926112711429596,1.1101964205228363,22.13693473569066
sparge_vggt_ablation_sparseNone_cdf0.95_simNone_pvNone_randomFalse_denseTrue,0.3280973732471466,0.3567435145378113,0.3424204289913177,0.8149121403694153,0.8038108348846436,0.8093613982200623,0.2244654446840286,0.1983580738306045,0.2114117741584777,0.9206169843673706,0.916627049446106,0.9186220169067384,1.243263700045072,18.426085707286568
sparge_vggt_ablation_sparseNone_cdf0.97_simNone_pvNone_randomFalse_denseTrue,0.4132588803768158,0.4299680888652801,0.4216134250164032,0.8217309713363647,0.8134373426437378,0.8175840973854065,0.3089164495468139,0.2872272133827209,0.2980718314647674,0.9299004077911376,0.929868757724762,0.9298844933509828,1.155571500338041,14.134024392521233
sparge_vggt_ablation_sparseNone_cdf0.9_simNone_pvNone_randomFalse_denseTrue,0.3829879760742187,0.3773195445537567,0.3801537752151489,0.7966948747634888,0.790558934211731,0.7936269044876099,0.2844172716140747,0.2231072336435318,0.2537622153759002,0.913770318031311,0.901810586452484,0.9077904224395752,1.2151313664362982,27.056470710698193


==> fig/rawdata/eth3d/ablation_eth3d_random_no_special.csv <==
method,acc,comp,cham,nc1,nc2,nc,acc_med,comp_med,cham_med,nc1_med,nc2_med,nc_med,time,sparsity
sparge_vggt_ablation_sparse0.1_cdf0.97_simNone_pvNone_randomTrue_denseFalse,0.3306396603584289,0.3185026049613952,0.3245711028575897,0.8465276956558228,0.8362051844596863,0.8413663506507874,0.2490728497505188,0.2222399413585662,0.2356563955545425,0.9476969838142396,0.9550402760505676,0.9513685703277588,1.1079530827448918,7.168726260688276
sparge_vggt_ablation_sparse0.3_cdf0.97_simNone_pvNone_randomTrue_denseFalse,0.3658335506916046,0.293549120426178,0.3296913504600525,0.8263450264930725,0.8066059947013855,0.816475510597229,0.2691479921340942,0.1559684574604034,0.21255823969841,0.9355605840682985,0.9282267689704896,0.9318936467170716,1.3547729539137623,10.666210426254358
sparge_vggt_ablation_sparse0.4_cdf0.95_simNone_pvNone_randomTrue_denseFalse,0.379472941160202,0.3036370575428009,0.3415550589561462,0.8155609965324402,0.7980130314826965,0.8067871332168579,0.2954986691474914,0.1656189709901809,0.230558842420578,0.9248497486114502,0.9206631183624268,0.9227563142776488,1.3439429368239182,15.372817511616768
sparge_vggt_ablation_sparse0.5_cdf0.75_simNone_pvNone_randomTrue_denseFalse,0.5321948528289795,0.4213416874408722,0.476768285036087,0.7671719789505005,0.7600308656692505,0.763601541519165,0.4204089045524597,0.2697658538818359,0.3450873792171478,0.88828045129776,0.8964793086051941,0.892379879951477,1.2995951115534854,40.41952952461935
sparge_vggt_ablation_sparse0.5_cdf0.7_simNone_pvNone_randomTrue_denseFalse,0.4830492436885834,0.4350805580615997,0.4590649306774139,0.7643508315086365,0.7557187676429749,0.7600347995758057,0.3746392428874969,0.2868684232234955,0.3307538330554962,0.8660646080970764,0.8836174011230469,0.874841034412384,1.1998560509314904,44.28874523672752
sparge_vggt_ablation_sparse0.5_cdf0.85_simNone_pvNone_randomTrue_denseFalse,0.4281544685363769,0.3552681505680084,0.3917112946510315,0.7874778509140015,0.7634569406509399,0.7754673361778259,0.3640382885932922,0.2197158932685852,0.2918770611286163,0.8998476266860962,0.8984654545783997,0.8991565108299255,1.0845968580979568,30.592548968156002
sparge_vggt_ablation_sparse0.5_cdf0.88_simNone_pvNone_randomTrue_denseFalse,0.4202752709388733,0.3281867802143097,0.3742309808731079,0.8016191124916077,0.7741662263870239,0.7878926396369934,0.3130508959293365,0.1818215548992157,0.2474362254142761,0.9211686849594116,0.9049280881881714,0.9130483269691468,1.2090228318434495,26.968003905866013
sparge_vggt_ablation_sparse0.5_cdf0.8_simNone_pvNone_randomTrue_denseFalse,0.4548642039299011,0.3670603930950165,0.4109622836112976,0.7886282205581665,0.7627729773521423,0.775700569152832,0.3783039450645447,0.2288601398468017,0.3035820126533508,0.911080002784729,0.9030822515487672,0.9070811867713928,0.9673573232797475,35.874334958989124
sparge_vggt_ablation_sparse0.5_cdf0.97_simNone_pvNone_randomTrue_denseFalse,0.4128875732421875,0.3587766885757446,0.385832130908966,0.815134584903717,0.7936648726463318,0.8043997287750244,0.3541801273822784,0.2259278148412704,0.2900539636611938,0.928315818309784,0.9126227498054504,0.9204692244529724,0.9962709632286658,12.52799350525374
sparge_vggt_ablation_sparse0.5_cdf0.9_simNone_pvNone_randomTrue_denseFalse,0.5881593227386475,0.4574746787548065,0.5228168964385986,0.7778778076171875,0.7543596029281616,0.7661186456680298,0.4919276535511017,0.2745263576507568,0.3832270503044128,0.8898861408233643,0.8746663331985474,0.882276177406311,0.9737562537560096,24.259827328786134
sparge_vggt_ablation_sparse0.6_cdf0.4_simNone_pvNone_randomTrue_denseFalse,0.5420423150062561,0.412946343421936,0.4774942696094513,0.7361936569213867,0.7238582372665405,0.7300258874893188,0.4378040730953216,0.2415564358234405,0.3396801948547363,0.843367874622345,0.8500097990036011,0.8466888070106506,1.3092927668644831,60.091924628732464
sparge_vggt_ablation_sparse0.6_cdf0.6_simNone_pvNone_randomTrue_denseFalse,0.5597493052482605,0.3886755406856537,0.474212497472763,0.7364450097084045,0.7365145087242126,0.7364797592163086,0.4515175819396972,0.2039678245782852,0.3277426958084106,0.8421746492385864,0.8431234955787659,0.8426491618156433,1.1157146606445314,54.68802193379142
sparge_vggt_ablation_sparse0.6_cdf0.93_simNone_pvNone_randomTrue_denseFalse,0.5164036154747009,0.3500132858753204,0.4332084953784942,0.7821197509765625,0.7515064477920532,0.7668131589889526,0.4045691788196563,0.2024610787630081,0.3035151362419128,0.9117663502693176,0.8941952586174011,0.9029807448387146,1.329549415001502,20.75472331916544
sparge_vggt_ablation_sparse0.7_cdf0.7_simNone_pvNone_randomTrue_denseFalse,0.7807509303092957,0.5607222318649292,0.6707364320755005,0.6935064792633057,0.6957731246948242,0.6946398019790649,0.613580048084259,0.329694539308548,0.4716372787952423,0.8108363747596741,0.8036643266677856,0.8072503805160522,0.9469431199293872,49.569291807635686
sparge_vggt_ablation_sparse0.8_cdf0.4_simNone_pvNone_randomTrue_denseFalse,1.0152853727340698,0.6372950673103333,0.8262902498245239,0.6259673237800598,0.6369940042495728,0.6314806342124939,0.8147570490837097,0.3729098439216614,0.5938335061073303,0.6976026892662048,0.716471254825592,0.7070369720458984,1.153251474233774,74.33627536008618
sparge_vggt_ablation_sparse0.8_cdf0.5_simNone_pvNone_randomTrue_denseFalse,0.9866214990615844,0.5932192802429199,0.789920449256897,0.6181865334510803,0.6106054782867432,0.6143959164619446,0.7922937870025635,0.3600180745124817,0.5761558413505554,0.687078058719635,0.6818884611129761,0.6844832301139832,0.9286478881835938,67.77390449335395


==> fig/rawdata/eth3d/ablation_eth3d_random_patch.csv <==
method,acc,comp,cham,nc1,nc2,nc,acc_med,comp_med,cham_med,nc1_med,nc2_med,nc_med,time,sparsity
sparge_vggt_ablation_sparse0.1_cdf0.97_simNone_pvNone_randomTrue_denseTrue,0.2924244999885559,0.3037648797035217,0.2980946898460388,0.8451186418533325,0.8361467719078064,0.8406327962875366,0.2177374064922332,0.196980208158493,0.2073588073253631,0.9598934650421144,0.9623037576675416,0.961098611354828,1.1675379826472356,7.122708728280306
sparge_vggt_ablation_sparse0.3_cdf0.97_simNone_pvNone_randomTrue_denseTrue,0.3205770850181579,0.3087421655654907,0.3146596252918243,0.8245261907577515,0.8043049573898315,0.8144155740737915,0.2351820170879364,0.182861641049385,0.2090218365192413,0.9438857436180116,0.9387776851654052,0.9413317441940308,1.1711360004131612,10.578202705906094
sparge_vggt_ablation_sparse0.4_cdf0.95_simNone_pvNone_randomTrue_denseTrue,0.3662875294685364,0.3721747696399688,0.3692311942577362,0.80814129114151,0.8032804131507874,0.8057107925415039,0.2881202399730682,0.2647753357887268,0.2764478027820587,0.9258283376693726,0.9330559372901917,0.9294421672821044,1.2485642934945913,15.294561675239612
sparge_vggt_ablation_sparse0.5_cdf0.75_simNone_pvNone_randomTrue_denseTrue,0.4031015038490295,0.348887950181961,0.3759947121143341,0.7882325649261475,0.7515332698822021,0.7698829174041748,0.3013219535350799,0.200238436460495,0.2507801651954651,0.9051901698112488,0.8849057555198669,0.8950480222702026,1.2018734365609975,40.04598870537486
sparge_vggt_ablation_sparse0.5_cdf0.7_simNone_pvNone_randomTrue_denseTrue,0.371577113866806,0.3149366974830627,0.3432569503784179,0.7851391434669495,0.7623493671417236,0.7737443447113037,0.2873652279376983,0.1741216480731964,0.2307434380054474,0.907374382019043,0.9132742285728456,0.9103243350982666,1.1506290424053485,43.8741098198674
sparge_vggt_ablation_sparse0.5_cdf0.85_simNone_pvNone_randomTrue_denseTrue,0.3645699322223663,0.3070870637893677,0.3358284533023834,0.7982580661773682,0.7797932028770447,0.7890256643295288,0.2763943076133728,0.1726409792900085,0.2245176434516906,0.9088668823242188,0.9076842069625854,0.9082753658294678,1.0951641329251802,30.30700629944943
sparge_vggt_ablation_sparse0.5_cdf0.88_simNone_pvNone_randomTrue_denseTrue,0.3455541431903839,0.3152512311935425,0.3304027020931244,0.7993573546409607,0.7685213088989258,0.7839393019676208,0.2522585690021515,0.1720266044139862,0.2121425569057464,0.9142566919326782,0.9030799269676208,0.9086681604385376,1.2207687143179082,26.713987976710968
sparge_vggt_ablation_sparse0.5_cdf0.8_simNone_pvNone_randomTrue_denseTrue,0.5488144159317017,0.3637886345386505,0.4563015401363373,0.7667845487594604,0.7389068603515625,0.7528457045555115,0.43785560131073,0.208555519580841,0.3232055902481079,0.8858546614646912,0.8594237565994263,0.8726392388343811,0.9878892728365384,35.544765377458695
sparge_vggt_ablation_sparse0.5_cdf0.97_simNone_pvNone_randomTrue_denseTrue,0.4719645082950592,0.3595073521137237,0.4157359302043915,0.799504816532135,0.7742404937744141,0.7868725657463074,0.3475452661514282,0.2060552239418029,0.276800274848938,0.9165862202644348,0.9004198908805847,0.908502995967865,1.0079240722656249,12.365427236856679
sparge_vggt_ablation_sparse0.5_cdf0.9_simNone_pvNone_randomTrue_denseTrue,0.4122663736343384,0.3820472955703735,0.3971568644046783,0.791761040687561,0.7729467153549194,0.7823538184165955,0.3283827006816864,0.2319017797708511,0.2801422774791717,0.9091016054153442,0.8979740738868713,0.9035378694534302,0.9989396033653846,24.07931335822635
sparge_vggt_ablation_sparse0.6_cdf0.4_simNone_pvNone_randomTrue_denseTrue,0.5346044898033142,0.37423837184906,0.4544215202331543,0.7520987391471863,0.7529643774032593,0.7525315880775452,0.383082240819931,0.2117920964956283,0.2974371612071991,0.882114827632904,0.8962473273277283,0.8891811966896057,1.1298348811222956,60.03864577614184
sparge_vggt_ablation_sparse0.6_cdf0.6_simNone_pvNone_randomTrue_denseTrue,0.539856493473053,0.422479510307312,0.4811680018901825,0.7555567622184753,0.7277694344520569,0.7416630983352661,0.4181936979293823,0.2528333067893982,0.3355135321617126,0.875486433506012,0.8506437540054321,0.8630651235580444,1.2252948467548077,54.43256692972175
sparge_vggt_ablation_sparse0.6_cdf0.93_simNone_pvNone_randomTrue_denseTrue,0.4331773221492767,0.362121433019638,0.397649347782135,0.7952162623405457,0.7686593532562256,0.7819378972053528,0.3354626297950744,0.1941326707601547,0.2647976279258728,0.9236387610435486,0.907446265220642,0.9155426025390624,1.167563025841346,20.620889674539715
sparge_vggt_ablation_sparse0.7_cdf0.7_simNone_pvNone_randomTrue_denseTrue,0.8080050945281982,0.5352715253829956,0.6716383695602417,0.6719769239425659,0.6595765352249146,0.665776789188385,0.6233394145965576,0.3280738592147827,0.4757066071033478,0.7808653116226196,0.7410527467727661,0.7609590291976929,0.9836646118164064,49.18311206765284
sparge_vggt_ablation_sparse0.8_cdf0.4_simNone_pvNone_randomTrue_denseTrue,1.0518399477005005,0.6049138307571411,0.8283770084381104,0.618434488773346,0.6196871995925903,0.6190608739852905,0.8540910482406616,0.3697991073131561,0.6119450330734253,0.6904637217521667,0.6993823647499084,0.6949231028556824,1.197950157752404,73.78659882700035
sparge_vggt_ablation_sparse0.8_cdf0.5_simNone_pvNone_randomTrue_denseTrue,1.0107026100158691,0.5865428447723389,0.7986226677894592,0.6115813851356506,0.5901755690574646,0.6008784770965576,0.8214340806007385,0.3794066309928894,0.6004204154014587,0.6729130148887634,0.6345359086990356,0.6537244319915771,0.956775146484375,67.26708915202792


==> fig/rawdata/eth3d/ablation_eth3d_sparge.csv <==
method,acc,comp,cham,nc1,nc2,nc,acc_med,comp_med,cham_med,nc1_med,nc2_med,nc_med,time,sparsity
sparge_vggt_ablation_sparseNone_cdf0.4_sim-0.1_pvNone_randomFalse_denseFalse,0.927281618118286,0.5846410989761353,0.7559613585472107,0.6596279144287109,0.6515198945999146,0.6555739045143127,0.7308474779129028,0.3146795928478241,0.5227636098861694,0.782158613204956,0.7517310380935669,0.7669448852539062,0.9587602773813102,76.03257974250275
sparge_vggt_ablation_sparseNone_cdf0.5_sim-0.1_pvNone_randomFalse_denseFalse,0.79730224609375,0.5448917746543884,0.6710970401763916,0.6720972657203674,0.6647914052009583,0.6684443354606628,0.5913827419281006,0.2672406136989593,0.4293116331100464,0.8076635003089905,0.7918169498443604,0.7997402548789978,1.2682462909405048,68.7777989172929
sparge_vggt_ablation_sparseNone_cdf0.6_sim-0.1_pvNone_randomFalse_denseFalse,0.7243331670761108,0.531892716884613,0.6281129121780396,0.693769097328186,0.6956967115402222,0.6947329044342041,0.5525332689285278,0.3027027249336242,0.427617996931076,0.8385496139526367,0.8370925188064575,0.8378212451934814,1.1906095017653244,60.60475397795193
sparge_vggt_ablation_sparseNone_cdf0.75_sim-0.1_pvNone_randomFalse_denseFalse,0.5411790013313293,0.4211922883987427,0.4811855554580688,0.738215982913971,0.7411900758743286,0.7397030591964722,0.3909204602241516,0.2573626339435577,0.3241415619850158,0.8860535025596619,0.8782438635826111,0.8821486234664917,0.9962130643404448,46.01318013640701
sparge_vggt_ablation_sparseNone_cdf0.7_sim-0.1_pvNone_randomFalse_denseFalse,0.6129839420318604,0.4309464991092682,0.5219652652740479,0.7228379845619202,0.723257303237915,0.72304767370224,0.4483381807804107,0.2326194196939468,0.340478777885437,0.8633221983909607,0.8697519898414612,0.8665370941162109,1.1106425030048075,51.240174543649154
sparge_vggt_ablation_sparseNone_cdf0.85_sim-0.1_pvNone_randomFalse_denseFalse,0.421977698802948,0.3607365787029266,0.3913571238517761,0.7776532769203186,0.7707915902137756,0.7742223143577576,0.2901217639446258,0.2233543395996093,0.2567380666732788,0.9174422025680542,0.9194090366363524,0.9184256196022034,1.2324925865760217,34.04432328291407
sparge_vggt_ablation_sparseNone_cdf0.88_sim-0.1_pvNone_randomFalse_denseFalse,0.4100854992866516,0.366689532995224,0.388387531042099,0.7902805805206299,0.7791614532470703,0.7847209572792053,0.2987293601036072,0.2358836531639099,0.2673065364360809,0.9164400100708008,0.8983376622200012,0.9073889255523682,0.984752469576322,29.90852706982729
sparge_vggt_ablation_sparseNone_cdf0.8_sim-0.1_pvNone_randomFalse_denseFalse,0.4890466034412384,0.3922953009605407,0.4406708478927612,0.7524672150611877,0.7423931956291199,0.7474302053451538,0.3504725098609924,0.2365199029445648,0.2934962511062622,0.8958466649055481,0.8859459757804871,0.8908962607383728,1.3677337317833531,40.3231424216769
sparge_vggt_ablation_sparseNone_cdf0.93_sim-0.1_pvNone_randomFalse_denseFalse,0.4186208844184875,0.4453563988208771,0.4319886565208435,0.7988728880882263,0.7992153763771057,0.7990440726280212,0.3368746936321258,0.3066138923168182,0.321744292974472,0.9145345687866212,0.9190486669540404,0.9167916774749756,1.2923752910907456,22.043060155971922
sparge_vggt_ablation_sparseNone_cdf0.95_sim-0.1_pvNone_randomFalse_denseFalse,0.3730599582195282,0.3853205144405365,0.3791902363300323,0.8114249110221863,0.8090436458587646,0.8102343678474426,0.2685891985893249,0.2375071346759796,0.2530481815338135,0.9212767481803894,0.925042986869812,0.9231598973274232,1.209139657827524,18.35451095368886
sparge_vggt_ablation_sparseNone_cdf0.97_sim-0.1_pvNone_randomFalse_denseFalse,0.3944647014141083,0.4125733077526092,0.4035189747810364,0.8154348731040955,0.8066284656524658,0.8110317587852478,0.2940244972705841,0.2795094549655914,0.2867669761180877,0.927342176437378,0.9279845356941224,0.9276633858680724,1.0010056856595555,14.085591746089557
sparge_vggt_ablation_sparseNone_cdf0.9_sim-0.1_pvNone_randomFalse_denseFalse,0.3863358497619629,0.3533755838871002,0.3698557317256927,0.7991201877593994,0.7860134840011597,0.7925668358802795,0.2848260104656219,0.2246006280183792,0.2547133266925812,0.9218220114707948,0.9007917642593384,0.9113069176673888,1.094031254695012,26.934659242050618


==> fig/rawdata/eth3d/ablation_eth3d_sparge_hsim.csv <==
method,acc,comp,cham,nc1,nc2,nc,acc_med,comp_med,cham_med,nc1_med,nc2_med,nc_med,time,sparsity
sparge_vggt_ablation_sparseNone_cdf0.4_sim0.3_pvNone_randomFalse_denseFalse,0.4172089695930481,0.2972268462181091,0.3572179079055786,0.7921785116195679,0.7799246907234192,0.7860515117645264,0.3043613731861114,0.1625840812921524,0.2334727197885513,0.925651788711548,0.9267067313194276,0.9261792302131652,1.196359703650841,39.95264265226082
sparge_vggt_ablation_sparseNone_cdf0.5_sim0.3_pvNone_randomFalse_denseFalse,0.4107561409473419,0.2954415678977966,0.3530988395214081,0.7993831038475037,0.78342205286026,0.7914025783538818,0.3046000301837921,0.1568187326192855,0.2307093888521194,0.9337074756622314,0.9359818696975708,0.9348446726799012,0.9679214477539064,36.05999143223331
sparge_vggt_ablation_sparseNone_cdf0.6_sim0.3_pvNone_randomFalse_denseFalse,0.423388808965683,0.301356166601181,0.3623724281787872,0.801485002040863,0.7797476649284363,0.7906163334846497,0.3206807971000671,0.1677123606204986,0.2441965788602829,0.9213783740997314,0.9103936553001404,0.9158860445022584,1.1133501211313102,31.18168907055202
sparge_vggt_ablation_sparseNone_cdf0.75_sim0.3_pvNone_randomFalse_denseFalse,0.3576347231864929,0.2792081534862518,0.3184214830398559,0.8189281821250916,0.794136106967926,0.8065322041511536,0.2638711929321289,0.1510792821645736,0.2074752449989318,0.9418515563011168,0.925198256969452,0.9335248470306396,0.962583491398738,23.5291128464881
sparge_vggt_ablation_sparseNone_cdf0.7_sim0.3_pvNone_randomFalse_denseFalse,0.3891396522521972,0.2987782657146454,0.3439589738845825,0.8134372234344482,0.790147066116333,0.8017920851707458,0.3122671246528625,0.1625899374485016,0.2374285012483596,0.9388214945793152,0.9278191328048706,0.93332040309906,1.3814583223783057,26.192975537133506
sparge_vggt_ablation_sparseNone_cdf0.85_sim0.3_pvNone_randomFalse_denseFalse,0.3240898251533508,0.2644533514976501,0.2942715883255005,0.8332823514938354,0.8225349187850952,0.8279087543487549,0.2274644672870636,0.1498193144798278,0.1886418908834457,0.9490143656730652,0.9441156983375548,0.94656503200531,1.1260867966871997,17.61035754335173
sparge_vggt_ablation_sparseNone_cdf0.88_sim0.3_pvNone_randomFalse_denseFalse,0.3193449974060058,0.2643558382987976,0.2918503880500793,0.8310682773590088,0.821488618850708,0.8262783885002136,0.2274397015571594,0.155670091509819,0.1915548890829086,0.945689857006073,0.9437541365623474,0.944722056388855,1.4334014047475965,15.596133094435361
sparge_vggt_ablation_sparseNone_cdf0.8_sim0.3_pvNone_randomFalse_denseFalse,0.3680277168750763,0.2842001318931579,0.3261139094829559,0.8245986104011536,0.8051782846450806,0.8148883581161499,0.280894011259079,0.1547521948814392,0.2178231030702591,0.9441840648651124,0.9312615990638732,0.9377228021621704,1.242194796048678,20.69658781682832
sparge_vggt_ablation_sparseNone_cdf0.93_sim0.3_pvNone_randomFalse_denseFalse,0.2898571789264679,0.2496441453695297,0.2697506844997406,0.845908522605896,0.831843376159668,0.8388758897781372,0.1889220923185348,0.1435499042272567,0.166236013174057,0.9572901129722596,0.953034520149231,0.9551621675491332,1.2541216571514424,11.798780249836346
sparge_vggt_ablation_sparseNone_cdf0.95_sim0.3_pvNone_randomFalse_denseFalse,0.2912910878658294,0.2498073726892471,0.2705492377281189,0.8528763055801392,0.8367592692375183,0.8448177576065063,0.1903089135885238,0.1423879712820053,0.1663484573364257,0.9608027338981628,0.954173982143402,0.9574882984161376,1.148345947265625,10.016603182849895
sparge_vggt_ablation_sparseNone_cdf0.97_sim0.3_pvNone_randomFalse_denseFalse,0.2828225493431091,0.2433027327060699,0.2630626261234283,0.8562787771224976,0.8429489731788635,0.8496139049530029,0.1827911436557769,0.1385816037654876,0.1606863588094711,0.9615858793258668,0.9588636159896852,0.9602248072624208,0.9955614858774038,7.981730332798826
sparge_vggt_ablation_sparseNone_cdf0.9_sim0.3_pvNone_randomFalse_denseFalse,0.3144618570804596,0.2644889950752258,0.2894754409790039,0.837489128112793,0.8282296657562256,0.8328593969345093,0.2181622684001922,0.1477233171463012,0.1829427778720855,0.9511284232139589,0.9447581768035888,0.9479432702064514,0.9816708233173076,14.159118404139933


==> fig/rawdata/eth3d/ablation_eth3d_topk_only.csv <==
method,acc,comp,cham,nc1,nc2,nc,acc_med,comp_med,cham_med,nc1_med,nc2_med,nc_med,time,sparsity
sparge_vggt_ablation_sparse0.15_cdfNone_simNone_pvNone_randomFalse_denseTrue,0.3334967494010925,0.3003789186477661,0.3169378638267517,0.8638393878936768,0.8459325432777405,0.8548858165740967,0.2504380345344543,0.1764333546161651,0.2134357094764709,0.95862877368927,0.9558903574943542,0.9572595357894896,1.0299842247596154,15.37407721894869
sparge_vggt_ablation_sparse0.1_cdfNone_simNone_pvNone_randomFalse_denseTrue,0.2903924286365509,0.3011575639247894,0.2957749664783478,0.8646115064620972,0.8507294058799744,0.8576704859733582,0.2192666381597519,0.2066829353570938,0.2129747867584228,0.9680556654930116,0.9673214554786682,0.9676885604858398,1.105763329139123,10.337534723289542
sparge_vggt_ablation_sparse0.25_cdfNone_simNone_pvNone_randomFalse_denseTrue,0.2720619440078735,0.2422367930412292,0.2571493685245514,0.8596088886260986,0.8425810933113098,0.8510949015617371,0.1802908480167389,0.1344029307365417,0.1573468744754791,0.9630665183067322,0.958380162715912,0.960723340511322,1.038808077298678,25.132500184579225
sparge_vggt_ablation_sparse0.2_cdfNone_simNone_pvNone_randomFalse_denseTrue,0.3364036977291107,0.303075909614563,0.319739818572998,0.8573305606842041,0.8386573791503906,0.8479939699172974,0.2479777634143829,0.1698225438594818,0.2089001536369323,0.9487378001213074,0.9464579224586488,0.947597861289978,1.0879471153846152,20.127265392365686
sparge_vggt_ablation_sparse0.35_cdfNone_simNone_pvNone_randomFalse_denseTrue,0.2900392413139343,0.2545103430747986,0.272274762392044,0.8499336838722229,0.8297829031944275,0.8398582935333252,0.2108058780431747,0.1394659578800201,0.175135925412178,0.9578681588172911,0.9547420740127563,0.9563051462173462,1.3956295072115386,34.91920762097658
sparge_vggt_ablation_sparse0.3_cdfNone_simNone_pvNone_randomFalse_denseTrue,0.2654339969158172,0.2396425604820251,0.25253826379776,0.8560303449630737,0.8400137424468994,0.848021924495697,0.1682790368795395,0.1298071891069412,0.1490430980920791,0.963883340358734,0.961936891078949,0.9629102349281312,0.9935182682917668,30.16758999403785
sparge_vggt_ablation_sparse0.4_cdfNone_simNone_pvNone_randomFalse_denseTrue,0.2968672215938568,0.2571064233779907,0.2769868075847626,0.8445866703987122,0.8215420842170715,0.8330644369125366,0.2209835648536682,0.140124037861824,0.1805538088083267,0.9540385007858276,0.9521989226341248,0.953118622303009,1.2265114558293269,39.957817771759466
sparge_vggt_ablation_sparse0.5_cdfNone_simNone_pvNone_randomFalse_denseTrue,0.2952736020088196,0.2637578248977661,0.2795157134532928,0.8355334401130676,0.8123028874397278,0.8239182829856873,0.2104545682668686,0.147025465965271,0.1787400394678115,0.9529475569725036,0.9487025737762452,0.950825035572052,1.0916416719876805,49.71226829492114
sparge_vggt_ablation_sparse0.6_cdfNone_simNone_pvNone_randomFalse_denseTrue,0.3112029731273651,0.2784498035907745,0.2948263883590698,0.8267799019813538,0.8065372109413147,0.816658616065979,0.219939649105072,0.1714211851358413,0.1956804096698761,0.9510341882705688,0.9394235014915466,0.9452288150787354,0.9522615450345554,60.03629088786031
sparge_vggt_ablation_sparse0.7_cdfNone_simNone_pvNone_randomFalse_denseTrue,0.3878902196884155,0.3597116470336914,0.3738009035587311,0.7969703078269958,0.7792151570320129,0.7880927324295044,0.2981067895889282,0.2134372293949127,0.2557719945907593,0.9126564860343932,0.9008522033691406,0.9067543745040894,1.3441252159705526,69.83671175965536
sparge_vggt_ablation_sparse0.8_cdfNone_simNone_pvNone_randomFalse_denseTrue,0.4360982775688171,0.3628208935260772,0.3994595408439636,0.7626448273658752,0.7563790678977966,0.7595120668411255,0.3230037987232208,0.1841274946928024,0.253565639257431,0.8778572082519531,0.892176628112793,0.8850169777870178,1.18018112886869,79.87704235553069


==> fig/rawdata/eth3d/sparse_eth3d_ma.csv <==
method,acc,comp,cham,nc1,nc2,nc,acc_med,comp_med,cham_med,nc1_med,nc2_med,nc_med,time,sparsity
mapanything_ratio10_cdf0.97,0.2206332385540008,0.1637080609798431,0.1921706199645996,0.8444528579711914,0.8419450521469116,0.8431988954544067,0.1297154575586319,0.0789985805749893,0.1043570190668106,0.9576355814933776,0.9620535969734192,0.9598445892333984,2.1576700063852163,10.077341585274201
mapanything_ratio30_cdf0.97,0.2461522370576858,0.1967271268367767,0.2214396744966507,0.8417533040046692,0.8441035151481628,0.8429285287857056,0.1856697499752044,0.1088515967130661,0.1472606807947158,0.9569170475006104,0.9642248749732972,0.9605709314346312,2.1299248046875,22.513900566891735
mapanything_ratio50_cdf0.7,0.2306248247623443,0.1779662519693374,0.2042955309152603,0.8397847414016724,0.8471758961677551,0.8434803485870361,0.1429973393678665,0.0920487344264984,0.1175230294466018,0.9560760259628296,0.9639345407485962,0.960005223751068,2.0404595383864184,49.347706004191664
mapanything_ratio50_cdf0.75,0.2289387285709381,0.1801581680774688,0.2045484632253646,0.8399258852005005,0.8466615676879883,0.8432937860488892,0.1401441842317581,0.0923020914196968,0.1162231415510177,0.9564518332481384,0.9634217619895936,0.959936797618866,1.6581865234375002,48.34752582338798
mapanything_ratio50_cdf0.8,0.2269787788391113,0.1784517765045166,0.2027152925729751,0.8400246500968933,0.8463619947433472,0.8431932926177979,0.1361129283905029,0.0908422023057937,0.1134775727987289,0.9561537504196168,0.9627497792243958,0.9594516754150392,1.9209980938251203,46.70622353045567
mapanything_ratio50_cdf0.85,0.2254129499197006,0.1763733327388763,0.2008931636810302,0.8387064337730408,0.8470306396484375,0.842868447303772,0.1317706257104873,0.0864920318126678,0.1091313287615776,0.9548561573028564,0.9628381133079528,0.9588470458984376,2.121572941706731,44.23079249282084
mapanything_ratio50_cdf0.9,0.2302630096673965,0.171967327594757,0.201115146279335,0.8375809788703918,0.8455406427383423,0.8415607810020447,0.1422309726476669,0.0875598564743995,0.1148954182863235,0.9546229243278505,0.9627087712287904,0.9586657881736756,1.7187107684795673,40.46366488696666
mapanything_ratio50_cdf0.97,0.2291959226131439,0.1738940924406051,0.2015450000762939,0.8377835154533386,0.8453493714332581,0.8415664434432983,0.1392990499734878,0.0904018804430961,0.1148504689335823,0.9546276926994324,0.9621924161911012,0.9584099650382996,2.0207018291766827,30.52183622928377
mapanything_ratio60_cdf0.4,0.2690572142601013,0.2070658504962921,0.2380615025758743,0.8313639760017395,0.8440438508987427,0.8377039432525635,0.1932999342679977,0.137300819158554,0.1653003543615341,0.9370470643043518,0.9603510499000548,0.9486989974975586,1.6131865234374998,60.6039756247967
mapanything_ratio60_cdf0.6,0.2648394703865051,0.205835074186325,0.2353372722864151,0.8332654237747192,0.8442298173904419,0.8387477397918701,0.1890594065189361,0.1368199288845062,0.16293965280056,0.9424525499343872,0.9599945545196532,0.951223611831665,2.074266902043269,59.944407011394276
mapanything_ratio70_cdf0.4,0.251860111951828,0.2001262754201889,0.2259931564331054,0.8351155519485474,0.8333229422569275,0.834219217300415,0.1605560034513473,0.1087096109986305,0.134632796049118,0.9502478241920472,0.9544411301612854,0.9523444771766664,2.0359180908203127,70.41839183144688
mapanything_ratio70_cdf0.7,0.2466127574443817,0.1948351114988327,0.2207239270210266,0.8381789922714233,0.8387956023216248,0.8384873270988464,0.1574369221925735,0.1069136559963226,0.1321752965450287,0.9519513845443726,0.9583652019500732,0.9551582932472228,2.0983304631159854,63.91814695761916
mapanything_ratio80_cdf0.4,0.4666810035705566,0.3044215440750122,0.3855512738227844,0.8037636280059814,0.8210557103157043,0.8124096393585205,0.3176781833171844,0.1674201339483261,0.2425491511821746,0.9078813791275024,0.9419137239456176,0.92489755153656,1.6661958852914664,79.3922438248089
mapanything_ratio80_cdf0.5,0.4432833790779114,0.2823805212974548,0.3628319501876831,0.806941568851471,0.8088617920875549,0.8079016804695129,0.3217568397521972,0.1741692125797271,0.247963011264801,0.91669499874115,0.929574966430664,0.9231350421905518,2.077763869065505,77.15377453308814


==> fig/rawdata/eth3d/sparse_eth3d_pi3.csv <==
method,acc,comp,cham,nc,acc_med,comp_med,cham_med,nc_med,sparsity,sparsity_log,sparsity_no_hilbert,type
free_pi3_ratio10_cdf0.97_avgpool,0.1070200502872467,0.0848928764462471,0.0959564596414566,0.8982378244400024,0.06313616782426834,0.04752686247229576,0.0553315095603466,0.9835468530654907,8.65,8.63,7.91,pi3
free_pi3_ratio30_cdf0.97_avgpool,0.11273106187582016,0.08877595514059067,0.10075350850820541,0.896916389465332,0.06223229691386223,0.04812822490930557,0.05518026649951935,0.9833645224571228,13.51,13.37,11.68,pi3
free_pi3_ratio50_cdf0.97_avgpool,0.11496896296739578,0.09125889837741852,0.10311393439769745,0.8980544805526733,0.06523028761148453,0.0522860512137413,0.05875816568732262,0.9838173389434814,16.04,15.73,13.57,pi3
free_pi3_ratio40_cdf0.95_avgpool,0.11532167345285416,0.08936552703380585,0.10234362632036209,0.89208984375,0.06485765427350998,0.049775268882513046,0.05731646344065666,0.9824438095092773,19.13,19.0,16.69,pi3
free_pi3_ratio60_cdf0.93_avgpool,0.13522951304912567,0.10365597903728485,0.11944273859262466,0.8818720579147339,0.07531051337718964,0.05800822004675865,0.0666593685746193,0.9804544448852539,25.5,25.32,22.15,pi3
free_pi3_ratio50_cdf0.9_avgpool,0.13485687971115112,0.10094229876995087,0.117899589240551,0.8801869750022888,0.08131015300750732,0.059546031057834625,0.07042809575796127,0.9798848032951355,29.03,28.98,25.83,pi3
free_pi3_ratio50_cdf0.88_avgpool,0.1382405310869217,0.10298728942871094,0.12061390280723572,0.8784774541854858,0.08569362759590149,0.06221627816557884,0.07395494729280472,0.9790166616439819,31.83,31.84,28.55,pi3
free_pi3_ratio50_cdf0.85_avgpool,0.14583657681941986,0.107511505484581,0.12667405605316162,0.8758639693260193,0.0922670066356659,0.06518301367759705,0.07872501015663147,0.9776901602745056,35.57,35.63,32.27,pi3
free_pi3_ratio50_cdf0.8_avgpool,0.158728688955307,0.11369539797306061,0.1362120509147644,0.8664641976356506,0.09952197968959808,0.06909579783678055,0.08430887758731842,0.9753249883651733,40.75,40.84,37.68,pi3
free_pi3_ratio50_cdf0.75_avgpool,0.17023438215255737,0.11724153161048889,0.14373794198036194,0.8602006435394287,0.10405874252319336,0.071425661444664,0.08774220198392868,0.9737957715988159,44.68,44.71,42.22,pi3
free_pi3_ratio50_cdf0.7_avgpool,0.18859243392944336,0.12589126825332642,0.1572418361902237,0.8560193777084351,0.11561796069145203,0.07540711760520935,0.09551254659891129,0.971729576587677,47.35,47.28,45.78,pi3
free_pi3_ratio70_cdf0.7_avgpool,0.20857995748519897,0.14598965644836426,0.17728480696678162,0.8496924042701721,0.13475272059440613,0.08942622691392899,0.11208948493003845,0.9712575674057007,55.12,55.44,51.22,pi3
free_pi3_ratio60_cdf0.6_avgpool,0.2295394092798233,0.1450328230857849,0.1872861385345459,0.8413926362991333,0.15111175179481506,0.08988028019666672,0.12049603462219238,0.9680243730545044,57.65,57.82,56.18,pi3
free_pi3_ratio60_cdf0.4_avgpool,0.273607075214386,0.17006388306617737,0.22183547914028168,0.8320766687393188,0.20314861834049225,0.11362381279468536,0.15838623046875,0.9645951390266418,59.95,60.08,59.95,pi3
free_pi3_ratio80_cdf0.5_avgpool,0.31991344690322876,0.19379979372024536,0.25685665011405945,0.8227749466896057,0.23906207084655762,0.11681261658668518,0.1779373437166214,0.9594338536262512,72.19,72.46,69.21,pi3
free_pi3_ratio80_cdf0.4_avgpool,0.3855423927307129,0.221773162484169,0.30365777015686035,0.7996590733528137,0.28695061802864075,0.13528995215892792,0.21112027764320374,0.946262776851654,77.03,77.1,75.38,pi3

==> fig/rawdata/eth3d/sparse_eth3d_vggt.csv <==
method,acc,comp,cham,nc,acc_med,comp_med,cham_med,nc_med,sparsity,sparsity_log,sparsity_no_hilbert,type
free_vggt_ratio10_cdf0.97_avgpool,0.23236092925071716,0.1899777352809906,0.21116933226585388,0.8859536051750183,0.14758828282356262,0.1287236511707306,0.1381559669971466,0.9772486090660095,7.63,7.56,7.16,free_vggt
free_vggt_ratio30_cdf0.97_avgpool,0.219914048910141,0.17622819542884827,0.19807109236717224,0.887516438961029,0.13454855978488922,0.11062824726104736,0.1225883960723877,0.9790163040161133,11.58,11.49,10.46,free_vggt
free_vggt_ratio50_cdf0.97_avgpool,0.23806530237197876,0.18007691204547882,0.2090710997581482,0.8839212656021118,0.1322450488805771,0.09888391941785812,0.11556448042392731,0.9752101898193359,13.87,13.69,12.23,free_vggt
free_vggt_ratio40_cdf0.95_avgpool,0.21834391355514526,0.17397385835647583,0.19615890085697174,0.8870312571525574,0.12717747688293457,0.10097785294055939,0.11407767981290817,0.978395402431488,16.55,16.39,15.09,free_vggt
free_vggt_ratio60_cdf0.93_avgpool,0.23066601157188416,0.18698692321777344,0.2088264673948288,0.8743222951889038,0.13077935576438904,0.11000267416238785,0.12039101868867874,0.9721405506134033,22.31,22.17,20.25,free_vggt
free_vggt_ratio50_cdf0.9_avgpool,0.21242092549800873,0.17198815941810608,0.192204549908638,0.8852280974388123,0.12684927880764008,0.1048201471567154,0.11583472043275833,0.9785940647125244,25.54,25.37,23.74,free_vggt
free_vggt_ratio50_cdf0.88_avgpool,0.21282897889614105,0.16910229623317719,0.1909656524658203,0.8839915990829468,0.11891300231218338,0.09084521979093552,0.10487911105155945,0.9782806038856506,28.17,28.01,26.38,free_vggt
free_vggt_ratio50_cdf0.85_avgpool,0.19452151656150818,0.15322209894657135,0.17387181520462036,0.886194109916687,0.1104266569018364,0.08346036076545715,0.09694350510835648,0.9785721898078918,31.76,31.6,30.02,free_vggt
free_vggt_ratio50_cdf0.8_avgpool,0.200527161359787,0.15768669545650482,0.1791069358587265,0.8795419335365295,0.1216883659362793,0.0895315557718277,0.1056099459528923,0.9770009517669678,37.01,36.84,35.42,free_vggt
free_vggt_ratio50_cdf0.75_avgpool,0.20798087120056152,0.17041979730129242,0.18920032680034637,0.877009928226471,0.11950428783893585,0.098983533680439,0.10924391448497772,0.976115345954895,41.44,41.27,40.11,free_vggt
free_vggt_ratio50_cdf0.7_avgpool,0.21224206686019897,0.1730150580406189,0.19262856245040894,0.8694989085197449,0.12016113847494125,0.09594940394163132,0.10805527865886688,0.9722457528114319,45.01,44.81,44.04,free_vggt
free_vggt_ratio70_cdf0.7_avgpool,0.20723885297775269,0.18331345915794373,0.19527612626552582,0.8627856373786926,0.09368880838155746,0.09629503637552261,0.09499192982912064,0.9682244658470154,50.69,50.67,48.82,free_vggt
free_vggt_ratio60_cdf0.6_avgpool,0.21654202044010162,0.17700082063674927,0.19677141308784485,0.8627417087554932,0.11896146833896637,0.09621059149503708,0.10758604109287262,0.9700336456298828,55.42,55.4,54.52,free_vggt
free_vggt_ratio60_cdf0.4_avgpool,0.23271428048610687,0.1853196769952774,0.20901697874069214,0.8557125329971313,0.13345538079738617,0.10691197216510773,0.12018366903066635,0.9678754210472107,59.97,60.08,59.97,free_vggt
free_vggt_ratio80_cdf0.5_avgpool,0.23391009867191315,0.1882523149251938,0.21108117699623108,0.8423109650611877,0.13587461411952972,0.09541212767362595,0.11564338207244873,0.9624910950660706,68.62,68.65,67.19,free_vggt
free_vggt_ratio80_cdf0.4_avgpool,0.24974192678928375,0.20506551861763,0.2274037003517151,0.8373412489891052,0.14036864042282104,0.09792499989271164,0.11914680898189545,0.9554680585861206,74.79,74.74,73.85,free_vggt

==> fig/rawdata/nrgbd/sparse_nrgbd_ma.csv <==
method,acc,comp,cham,nc1,nc2,nc,acc_med,comp_med,cham_med,nc1_med,nc2_med,nc_med,time,sparsity
mapanything_ratio10_cdf0.97,0.0925647094845771,0.0933307632803917,0.0929477363824844,0.8654992580413818,0.8414666056632996,0.8534829616546631,0.0624387860298156,0.0567310713231563,0.0595849305391311,0.9569268822669984,0.9471021294593812,0.9520145058631896,0.6869030151367188,10.077341585274201
mapanything_ratio30_cdf0.97,0.0918502509593963,0.0923074185848236,0.0920788347721099,0.8670586943626404,0.8442070484161377,0.8556329011917114,0.0619951486587524,0.0560182593762874,0.0590067058801651,0.9573548436164856,0.948695421218872,0.9530251622200012,0.505971415201823,22.513900566891735
mapanything_ratio50_cdf0.7,0.0999336838722229,0.0904769524931907,0.0952053144574165,0.8664879202842712,0.8445777893066406,0.8555328249931335,0.0688592419028282,0.0576648525893688,0.0632620453834533,0.9584010243415833,0.9485581517219543,0.953479528427124,0.5538822275797526,49.347706004191664
mapanything_ratio50_cdf0.75,0.0999388992786407,0.0906435549259185,0.095291219651699,0.8667921423912048,0.8454504013061523,0.856121301651001,0.0686908066272735,0.0576586052775383,0.063174694776535,0.958400011062622,0.9490674138069152,0.9537336826324464,0.4950428534613715,48.34752582338798
mapanything_ratio50_cdf0.8,0.0997426211833953,0.0905313938856124,0.0951370075345039,0.867027997970581,0.8455151915550232,0.856271505355835,0.0685497298836708,0.0575388669967651,0.0630443021655082,0.9584667682647704,0.9489250183105468,0.9536959528923036,0.5026873372395833,46.70622353045567
mapanything_ratio50_cdf0.85,0.0992020294070243,0.0905910432338714,0.094896525144577,0.8667275309562683,0.8446686267852783,0.8556979894638062,0.0680792853236198,0.0573521852493286,0.0627157390117645,0.958419144153595,0.9491018652915956,0.9537604451179504,0.6496606648763021,44.23079249282084
mapanything_ratio50_cdf0.9,0.0982185304164886,0.0910216197371482,0.0946200788021087,0.8663256168365479,0.8438539505004883,0.8550897240638733,0.0672656744718551,0.0572523735463619,0.0622590258717536,0.958301305770874,0.948517680168152,0.9534096121788024,0.524005598280165,40.46366488696666
mapanything_ratio50_cdf0.97,0.0967445001006126,0.0915516912937164,0.0941480845212936,0.8661940097808838,0.8432843089103699,0.8547391295433044,0.0658703446388244,0.0570467300713062,0.0614585354924202,0.9576267600059508,0.9480412602424622,0.9528340101242064,0.5579143964979383,30.52183622928377
mapanything_ratio60_cdf0.4,0.114448457956314,0.117650918662548,0.1160496845841407,0.8546153903007507,0.8273786902427673,0.840997040271759,0.0732836723327636,0.0608879514038562,0.0670858100056648,0.952763020992279,0.936287760734558,0.944525420665741,0.5064899766710069,60.6039756247967
mapanything_ratio60_cdf0.6,0.1135611683130264,0.1162571087479591,0.114909142255783,0.8567026257514954,0.8287560939788818,0.8427293300628662,0.0723134130239486,0.0600750707089901,0.0661942437291145,0.9535226821899414,0.937168538570404,0.9453456401824952,0.5850578681098091,59.944407011394276
mapanything_ratio70_cdf0.4,0.1380196511745453,0.1275263726711273,0.1327730119228363,0.8404542207717896,0.8157456517219543,0.8280999660491943,0.1030135825276374,0.0838259756565094,0.0934197753667831,0.940867841243744,0.9235334396362304,0.9322006702423096,0.5460766872829861,70.41839183144688
mapanything_ratio70_cdf0.7,0.1355640292167663,0.1292026489973068,0.132383331656456,0.8430016040802002,0.8132894039154053,0.828145444393158,0.1018489003181457,0.0831545367836952,0.0925017148256301,0.9413049221038818,0.9213162660598756,0.931310534477234,0.5204247606065538,63.91814695761916
mapanything_ratio80_cdf0.4,0.1740612387657165,0.148739606142044,0.1614004373550415,0.8279780149459839,0.8114821314811707,0.8197300434112549,0.1500313878059387,0.0880752950906753,0.1190533488988876,0.9246542453765868,0.9104394912719728,0.917546808719635,0.5252093200683593,79.3922438248089
mapanything_ratio80_cdf0.5,0.2014646530151367,0.1742879748344421,0.1878762990236282,0.8258422017097473,0.8047993183135986,0.8153207898139954,0.1702734977006912,0.1103218421339988,0.1402976661920547,0.9290528893470764,0.9145247340202332,0.9217888712882996,0.5170673251681858,77.15377453308814


==> fig/rawdata/nrgbd/sparse_nrgbd_pi3.csv <==
method,acc,comp,cham,nc,acc_med,comp_med,cham_med,nc_med,sparsity,sparsity_log,sparsity_no_hilbert,type
free_pi3_ratio10_cdf0.97_avgpool,0.027725469321012497,0.028111308813095093,0.027918389067053795,0.9069583415985107,0.017513655126094818,0.01503683626651764,0.016275249421596527,0.9906286597251892,8.65,8.63,7.91,pi3
free_pi3_ratio30_cdf0.97_avgpool,0.028839286416769028,0.028993580490350723,0.028916431590914726,0.9037116169929504,0.017626643180847168,0.015140218660235405,0.016383429989218712,0.9905737638473511,13.51,13.37,11.68,pi3
free_pi3_ratio50_cdf0.97_avgpool,0.029789404943585396,0.029844194650650024,0.029816798865795135,0.9024399518966675,0.01773943565785885,0.01540362648665905,0.0165715292096138,0.9904823303222656,16.04,15.73,13.57,pi3
free_pi3_ratio40_cdf0.95_avgpool,0.03152834624052048,0.03093554824590683,0.031231947243213654,0.8970431089401245,0.019829392433166504,0.01682647131383419,0.018327929079532623,0.9901948571205139,19.13,19.0,16.69,pi3
free_pi3_ratio60_cdf0.93_avgpool,0.03252897039055824,0.032083723694086075,0.03230634704232216,0.8980057239532471,0.020689956843852997,0.017911048606038094,0.01930050365626812,0.9899313449859619,25.5,25.32,22.15,pi3
free_pi3_ratio50_cdf0.9_avgpool,0.032479457557201385,0.03154958412051201,0.032014522701501846,0.8969374895095825,0.021736469119787216,0.01840583235025406,0.020071152597665787,0.9894133806228638,29.03,28.98,25.83,pi3
free_pi3_ratio50_cdf0.88_avgpool,0.03265935182571411,0.031715501099824905,0.03218742832541466,0.896449089050293,0.0218731090426445,0.018284812569618225,0.020078958943486214,0.9892367124557495,31.83,31.84,28.55,pi3
free_pi3_ratio50_cdf0.85_avgpool,0.03477509319782257,0.03291443735361099,0.03384476527571678,0.8917781114578247,0.02319360338151455,0.01895327679812908,0.021073438227176666,0.9884331226348877,35.57,35.63,32.27,pi3
free_pi3_ratio50_cdf0.8_avgpool,0.03901803493499756,0.03629198670387268,0.03765501081943512,0.8843333721160889,0.024533675983548164,0.01984347030520439,0.022188574075698853,0.9873570203781128,40.75,40.84,37.68,pi3
free_pi3_ratio50_cdf0.75_avgpool,0.04327595978975296,0.03956347331404686,0.04141971841454506,0.876725435256958,0.027101488783955574,0.021600134670734406,0.024350808933377266,0.9865882396697998,44.68,44.71,42.22,pi3
free_pi3_ratio50_cdf0.7_avgpool,0.047620002180337906,0.042751435190439224,0.045185718685388565,0.8683499097824097,0.029136670753359795,0.02301197126507759,0.026074320077896118,0.9853054881095886,47.35,47.28,45.78,pi3
free_pi3_ratio70_cdf0.7_avgpool,0.051012083888053894,0.0469619520008564,0.048987019807100296,0.8779736757278442,0.028497964143753052,0.022222422063350677,0.025360194966197014,0.9863734841346741,55.12,55.44,51.22,pi3
free_pi3_ratio60_cdf0.6_avgpool,0.05813555419445038,0.04915924370288849,0.053647398948669434,0.8621730804443359,0.035874392837285995,0.026678476482629776,0.031276434659957886,0.9835739135742188,57.65,57.82,56.18,pi3
free_pi3_ratio60_cdf0.4_avgpool,0.06857497245073318,0.055495575070381165,0.06203527748584747,0.8423382639884949,0.04295960068702698,0.03012935258448124,0.03654447942972183,0.9785482883453369,59.95,60.08,59.95,pi3
free_pi3_ratio80_cdf0.5_avgpool,0.07429195940494537,0.06334113329648972,0.06881654262542725,0.8351820707321167,0.0469236820936203,0.03353011980652809,0.04022689908742905,0.9765558242797852,72.19,72.46,69.21,pi3
free_pi3_ratio80_cdf0.4_avgpool,0.08340343832969666,0.06673261523246765,0.07506802678108215,0.8152705430984497,0.05131261795759201,0.03423071280121803,0.04277166351675987,0.9699733257293701,77.03,77.1,75.38,pi3

==> fig/rawdata/nrgbd/sparse_nrgbd_vggt.csv <==
method,acc,comp,cham,nc,acc_med,comp_med,cham_med,nc_med,sparsity,sparsity_log,sparsity_no_hilbert,type
free_vggt_ratio10_cdf0.97_avgpool,0.046844467520713806,0.04881969466805458,0.04783208668231964,0.8965907692909241,0.02231133170425892,0.020774923264980316,0.021543126553297043,0.9904986619949341,7.63,7.56,7.16,free_vggt
free_vggt_ratio30_cdf0.97_avgpool,0.04735063388943672,0.04927555471658707,0.04831309616565704,0.8988644480705261,0.02217937260866165,0.020728042349219322,0.021453704684972763,0.9905803203582764,11.58,11.49,10.46,free_vggt
free_vggt_ratio50_cdf0.97_avgpool,0.04852951318025589,0.05069427937269211,0.0496119000017643,0.8988360166549683,0.021669605746865273,0.02069823443889618,0.021183917298913002,0.99057936668396,13.87,13.69,12.23,free_vggt
free_vggt_ratio40_cdf0.95_avgpool,0.048044271767139435,0.05009660869836807,0.049070436507463455,0.8975389003753662,0.022259896621108055,0.0206525307148695,0.021456213667988777,0.9904168248176575,16.55,16.39,15.09,free_vggt
free_vggt_ratio60_cdf0.93_avgpool,0.051059260964393616,0.05380765721201897,0.05243345722556114,0.8930823802947998,0.023532139137387276,0.022665267810225487,0.023098701611161232,0.9899777173995972,22.31,22.17,20.25,free_vggt
free_vggt_ratio50_cdf0.9_avgpool,0.04931509494781494,0.051131654530763626,0.050223372876644135,0.8972266316413879,0.022921452298760414,0.021430833265185356,0.022176144644618034,0.9897627234458923,25.54,25.37,23.74,free_vggt
free_vggt_ratio50_cdf0.88_avgpool,0.049900416284799576,0.05196627601981163,0.0509333461523056,0.8942959904670715,0.023102981969714165,0.02139500342309475,0.022248992696404457,0.9895293712615967,28.17,28.01,26.38,free_vggt
free_vggt_ratio50_cdf0.85_avgpool,0.051215603947639465,0.05307820439338684,0.05214690417051315,0.8923330307006836,0.02369433082640171,0.021990345790982246,0.022842340171337128,0.9893612265586853,31.76,31.6,30.02,free_vggt
free_vggt_ratio50_cdf0.8_avgpool,0.051193829625844955,0.05275953933596611,0.05197668448090553,0.8897082209587097,0.02465103380382061,0.022875763475894928,0.023763401433825493,0.9889430999755859,37.01,36.84,35.42,free_vggt
free_vggt_ratio50_cdf0.75_avgpool,0.05294645577669144,0.05413142591714859,0.05353894084692001,0.8849948644638062,0.027091147378087044,0.024656051769852638,0.025873597711324692,0.9880017042160034,41.44,41.27,40.11,free_vggt
free_vggt_ratio50_cdf0.7_avgpool,0.052552271634340286,0.05310599505901337,0.05282913148403168,0.881373405456543,0.03102385252714157,0.027916759252548218,0.029470304027199745,0.9872490763664246,45.01,44.81,44.04,free_vggt
free_vggt_ratio70_cdf0.7_avgpool,0.05801214277744293,0.06122327595949173,0.05961771681904793,0.8748747110366821,0.026188857853412628,0.024401633068919182,0.02529524266719818,0.9851347804069519,50.69,50.67,48.82,free_vggt
free_vggt_ratio60_cdf0.6_avgpool,0.05449584499001503,0.05630241334438324,0.055399131029844284,0.8847771883010864,0.024080101400613785,0.02174556255340576,0.022912831977009773,0.9869126081466675,55.42,55.4,54.52,free_vggt
free_vggt_ratio60_cdf0.4_avgpool,0.05737939849495888,0.06032554805278778,0.05885247513651848,0.8754841685295105,0.027290794998407364,0.026002373546361923,0.026646584272384644,0.9848012924194336,59.97,60.08,59.97,free_vggt
free_vggt_ratio80_cdf0.5_avgpool,0.07151918113231659,0.07811705768108368,0.07481811195611954,0.8597367405891418,0.04780786857008934,0.04540112987160683,0.046604495495557785,0.9721347093582153,68.62,68.65,67.19,free_vggt
free_vggt_ratio80_cdf0.4_avgpool,0.07784438133239746,0.08985906094312668,0.08385172486305237,0.8488137722015381,0.05170382186770439,0.05428771674633026,0.052995771169662476,0.9717757105827332,74.79,74.74,73.85,free_vggt

==> fig/rawdata/re10k/sparse_re10k_ma.csv <==
method,ATE,RPE_trans,RPE_rot,RRA30,RTA30,AUC30,RRA15,RTA15,AUC15,RRA5,RTA5,AUC5,RRA3,RTA3,AUC3,time,sparsity
mapanything_ratio10_cdf0.97,0.0331646444204215,0.044367200870609,0.4983378364915464,0.9822712893020854,0.7756097875911937,0.7734039210622593,0.9657623689930488,0.6483715324854198,0.6441328254460156,0.910984569694622,0.3856775776357414,0.3746529795338627,0.869236232164762,0.2680741171153722,0.2528977553963027,1.487317026886394,10.077341585274201
mapanything_ratio30_cdf0.97,0.0336294323087699,0.0452142141319283,0.4977407710318979,0.982743882755504,0.7725430950997481,0.7705765381883919,0.9667772828028496,0.6440510469795769,0.6402677168743408,0.9140525534250112,0.3801588223900832,0.370459035444509,0.8735877074052554,0.2634773064755633,0.25014741644608,1.3035573081460408,22.513900566891735
mapanything_ratio50_cdf0.7,0.0354468053835365,0.0472271132372772,0.5079247880994007,0.983355499601868,0.7675550390599781,0.7656616523554352,0.967869670949276,0.6367426345578582,0.6330720726537113,0.9168493769772096,0.3707947575698883,0.3616527858480212,0.8774743366259926,0.2551229905093937,0.2426065810144834,1.5572821264095185,49.347706004191664
mapanything_ratio50_cdf0.75,0.03547559525413,0.047301211146129,0.5063268656842608,0.9833826156196872,0.7675188843695525,0.7656616523554349,0.9679221813329888,0.6367391912540082,0.6331366346008995,0.9169991606946866,0.370691458454387,0.3617096003615468,0.8777498009339962,0.2548991757591409,0.2426237975337336,1.3423041896432168,48.34752582338798
mapanything_ratio50_cdf0.8,0.0353786480112612,0.0471717466775336,0.5069914570297607,0.9833778810768934,0.7679075472916261,0.7660369724750898,0.9679178772031763,0.6371024598101879,0.6334801041599413,0.91687003680031,0.3712699335011943,0.3622183485053908,0.8775130737943057,0.255497449803086,0.2431015559429272,1.2845565939531434,46.70622353045567
mapanything_ratio50_cdf0.85,0.0353076445159246,0.0471643933727123,0.4963635965280308,0.983374007360062,0.7678804312738071,0.7659943615899457,0.9678670884713884,0.6370611401639873,0.6334043514752405,0.9169294337917232,0.3706862934986119,0.3616372909806959,0.8776594142079327,0.2551359028988314,0.2427529214281102,1.4907045958018594,44.23079249282084
mapanything_ratio50_cdf0.9,0.0352798539333714,0.0470451581452011,0.5030081960132734,0.983234123141154,0.7678369595627003,0.7659112918845634,0.9676656551961608,0.6366634385693072,0.6329963199690103,0.9165007424623928,0.3700380915488411,0.3608961198269741,0.8770568360341748,0.2544945875567607,0.2419695698022252,1.3641203735280634,40.46366488696666
mapanything_ratio50_cdf0.97,0.0350720569126133,0.0468467976021309,0.4955758297784213,0.9830787440549206,0.7682824369982998,0.7663244883465684,0.9672627886457056,0.6368278563281469,0.6330453870488734,0.9152998902446898,0.3701258957970172,0.3608134805345729,0.8753007510706524,0.254714098177201,0.2420126111003508,1.5741397439091098,30.52183622928377
mapanything_ratio60_cdf0.4,0.0375546996652458,0.0493779291533631,0.5269209466254967,0.983173865323778,0.7593759011771797,0.7574652979533864,0.967492629177696,0.6256259280779909,0.621925237265156,0.9155891277680934,0.3562140874168765,0.3470979404738847,0.8756321690662191,0.2414315535756558,0.2293369488023759,1.3541360422917952,60.6039756247967
mapanything_ratio60_cdf0.6,0.0376424542405171,0.0494795586473879,0.5261547870930695,0.9831846256483092,0.759428841973874,0.7574980093399617,0.9674943508296208,0.6258273613532185,0.6220862117201453,0.9155271482987926,0.3567564077732584,0.3475317967589902,0.8756020401575312,0.2418060128693481,0.2295306346439408,1.4761747321971692,59.944407011394276
mapanything_ratio70_cdf0.4,0.0432987875304905,0.0563669508576036,0.5839017934048903,0.9817220823380032,0.7409146275851679,0.7390272666623624,0.96468633653991,0.6010269653732756,0.5974028880711042,0.9077383949899928,0.3299890244689779,0.3209090322164116,0.8637140336152539,0.2193083263391223,0.2071018141907159,1.539753894050062,70.41839183144688
mapanything_ratio70_cdf0.7,0.0424387337400873,0.0553757657413191,0.5745913953675307,0.98206038694127,0.7444586480728262,0.7425605268254891,0.9652785848021176,0.6054860438590828,0.601800847913573,0.9094454128736522,0.3346917167021757,0.3255729872812964,0.8665633675511654,0.2235952396324273,0.2115006348591473,1.2949476084290792,63.91814695761916
mapanything_ratio80_cdf0.4,0.0607401368158231,0.0776493055228387,0.7515699621858869,0.9769707534379238,0.6916977640045624,0.6896606193642799,0.9554100759678916,0.540208750295909,0.5364030387156475,0.8815288269094197,0.2714829879269159,0.2623900832849118,0.8253470204661374,0.1735683388210988,0.1616415951105085,1.3302685291527456,79.3922438248089
mapanything_ratio80_cdf0.5,0.060072864879317,0.0767631318923876,0.740764569962984,0.9771381840876322,0.6950511115415241,0.6929640389954163,0.955825854907784,0.5435900746766523,0.5396836464587772,0.8829517722254503,0.2741765123636129,0.2649932209955452,0.8276583381754793,0.1762498116943207,0.1642240729980416,1.2880530512187458,77.15377453308814


==> fig/rawdata/re10k/sparse_re10k_pi3.csv <==
method,ATE,RPEtrans,RPErot,RRA30,RTA30,AUC30,RRA15,RTA15,AUC15,RRA5,RTA5,AUC5,RRA3,RTA3,AUC3,sparsity,sparsity_log,sparsity_no_hilbert,type
free_pi3_ratio10_cdf0.97_avgpool,0.015608370793148961,0.02231691303548378,0.2609615654524331,0.9919469731207092,0.8709871521725093,0.8701551638797425,0.9846953752125164,0.8003365829513417,0.7987104827081584,0.9626806120472594,0.6322887210278261,0.6279346633094455,0.9472658015365744,0.5387307121182774,0.5321970430628188,8.65,0.0,0.0,free_pi3
free_pi3_ratio30_cdf0.97_avgpool,0.015904238422466296,0.022500196563166364,0.26650288652865506,0.9918845632384271,0.8677637893558869,0.8668190328620312,0.9845739987518025,0.7950037661135859,0.7932425161942885,0.9623035702756795,0.6233456001032991,0.6187875266318033,0.946658919233004,0.5286891772655863,0.5218972604213743,13.51,0.0,0.0,free_pi3
free_pi3_ratio50_cdf0.97_avgpool,0.01619561468462781,0.022595655769142114,0.27351627707942316,0.9918639034153269,0.8662371145113735,0.8653203348612996,0.9845335399315644,0.7924281748337527,0.7906987754750685,0.9621718639034155,0.6189243979598424,0.6144153915682098,0.9463748466653755,0.5238125981879613,0.517102459810188,16.04,0.0,0.0,free_pi3
free_pi3_ratio40_cdf0.95_avgpool,0.016526836000534062,0.023268422343976046,0.2767005600979017,0.9918630425893646,0.8613803344308866,0.8604631243678309,0.9845344007575267,0.7846557772182409,0.7829487593345815,0.9621976886822907,0.6059655239202014,0.6015520692104074,0.9464609292616265,0.5089246131663331,0.5021929541394968,19.13,0.0,0.0,free_pi3
free_pi3_ratio60_cdf0.93_avgpool,0.01733839554229502,0.02398316562739005,0.29958351631246893,0.9916689263348182,0.853822712893021,0.8528611702928958,0.9841487507263217,0.7735003335700605,0.771675382529537,0.9610329911550132,0.5888204532248693,0.5839783071857447,0.9445197667161641,0.490184431962468,0.4828071534637484,25.5,0.0,0.0,free_pi3
free_pi3_ratio50_cdf0.9_avgpool,0.017997272158670075,0.024836904617425635,0.2988587447468485,0.9916065164525361,0.8465164525362084,0.8455531882841587,0.9840282350915702,0.7620530699205887,0.7602126240127401,0.9606662792949834,0.5720033572212537,0.5670992317128285,0.9438741472442809,0.4716336324703552,0.46401101857232013,29.03,0.0,0.0,free_pi3
free_pi3_ratio50_cdf0.88_avgpool,0.01844013132943077,0.025236955760556175,0.303384082045286,0.991517420965416,0.8406886607700087,0.8397318527126779,0.9838534874211804,0.753301052359739,0.751484709578841,0.9601420362838142,0.5579856672477241,0.5531047840402866,0.9430133212817698,0.45622484774140787,0.4486108421029978,31.83,0.0,0.0,free_pi3
free_pi3_ratio50_cdf0.85_avgpool,0.018913239764419873,0.026089398013375564,0.3102729299857367,0.9913934620268149,0.8330686293498613,0.8320791099059548,0.9836055695439775,0.7412322723653346,0.7393866615017107,0.9594086125637549,0.5394589708825619,0.53443605139131,0.941765123636129,0.43557793703058084,0.42772290012266767,35.57,0.0,0.0,free_pi3
free_pi3_ratio50_cdf0.8_avgpool,0.01999552058983077,0.027581277397320036,0.3264256486834917,0.9910276109927472,0.8207609701508596,0.8197133449544839,0.982879032431618,0.7221735855553404,0.7202350054877655,0.9572135063593518,0.5091794176512364,0.5038853379817935,0.9381195256848947,0.399806314158435,0.39154668904814166,40.75,0.0,0.0,free_pi3
free_pi3_ratio50_cdf0.75_avgpool,0.020444082442839476,0.02842970866023416,0.3419518559089268,0.9906755331740803,0.8115660576322985,0.8104779736156844,0.9821697118385091,0.7076170185292788,0.7055914950394904,0.955000322809736,0.48488604816321257,0.4792872361030408,0.9344136699162847,0.370654442937999,0.36189123463963674,44.68,0.0,0.0,free_pi3
free_pi3_ratio50_cdf0.7_avgpool,0.021125666968101534,0.029120650778867285,0.35119477109890856,0.990428906535821,0.8054959433576516,0.8044405707276129,0.9816730152581402,0.6986213872210385,0.6966724772419133,0.953474078378204,0.46909936083672293,0.46374846665375424,0.9319129704951901,0.3523231540663267,0.34397744635978217,47.35,0.0,0.0,free_pi3
free_pi3_ratio70_cdf0.7_avgpool,0.02234191279069045,0.03009821638738547,0.3805280521274147,0.9895650676824412,0.7975707491337939,0.7962622936707773,0.9799470592033056,0.6870424171993028,0.6846105838552091,0.9484718187100523,0.4526902963393377,0.44596294144231396,0.9239460262121506,0.3364581315772484,0.32597327135386406,55.12,0.0,0.0,free_pi3
free_pi3_ratio60_cdf0.6_avgpool,0.023430243266810532,0.031394811979091046,0.39671954150890787,0.9892362321647621,0.7837316805474851,0.7825618180644329,0.979282501560247,0.6660804441861965,0.6638741472442808,0.9463257795855122,0.4206882303570275,0.41456259280779906,0.9200550928616007,0.2997826414444659,0.29019734435190564,57.65,0.0,0.0,free_pi3
free_pi3_ratio60_cdf0.4_avgpool,0.024098081043721582,0.032030895131992525,0.4331881884763193,0.9881817203606862,0.7755314524286054,0.7740951643101557,0.9771588439107324,0.6543835410075968,0.6517115372199627,0.9397766156627284,0.40561430692749684,0.39812512105365105,0.9090881700992103,0.28565218326984737,0.2739019088815719,59.95,0.0,0.0,free_pi3
free_pi3_ratio80_cdf0.5_avgpool,0.026661419236558393,0.034889141202491314,0.48356318036807716,0.9863081326532807,0.7616902317773905,0.7600490670798631,0.9735898594701614,0.6334671917705038,0.6304026513439644,0.9302550196913938,0.37273678094131324,0.36464587771967205,0.8943766543998967,0.251589299933286,0.23913314825575138,72.19,0.0,0.0,free_pi3
free_pi3_ratio80_cdf0.4_avgpool,0.02860963737989274,0.037222248682414506,0.52663108309995,0.9842696967740548,0.7470256310930339,0.7450405664234837,0.9696567456474487,0.6159424968257043,0.6123829814707213,0.9191012976951385,0.35434437342630254,0.34487442701271875,0.8764843867691049,0.23490649277982223,0.22007015731594468,77.03,0.0,0.0,free_pi3

==> fig/rawdata/re10k/sparse_re10k_vggt.csv <==
method,ATE,RRA30,RTA30,AUC30,RRA15,RTA15,AUC15,RRA5,RTA5,AUC5,RRA3,RTA3,AUC3,sparsity,sparsity_log,sparsity_no_hilbert,type
free_vggt_ratio10_cdf0.97_avgpool,0.049244844276583384,0.9768924182753355,0.7630400068866077,0.7602380183786341,0.9548780855230596,0.626926636107345,0.6214018550799492,0.8803770417715799,0.34429336948802375,0.3311382271289302,0.8268663782899693,0.22559665999526546,0.20882346611573807,7.63,7.56,7.16,free_vggt
free_vggt_ratio30_cdf0.97_avgpool,0.04918476815804765,0.9766793638496137,0.7622368562635848,0.7594094733897172,0.9544244302408159,0.625414164891213,0.6198170744829664,0.87922525663374,0.34254761443605136,0.32924527083736843,0.825282458518949,0.2243054210514989,0.20742462392665761,11.58,11.43,10.46,free_vggt
free_vggt_ratio50_cdf0.97_avgpool,0.04900380592678675,0.9763561237006908,0.7616700023672714,0.75873157294424,0.9537693416833452,0.6246299524393656,0.6188262638001163,0.8777739040609465,0.3419458970882562,0.32827167667376844,0.823569414853552,0.22322508446854758,0.20606882303570276,13.87,13.73,12.23,free_vggt
free_vggt_ratio40_cdf0.95_avgpool,0.04974289947704823,0.9763802268276414,0.7588124905847163,0.7559252803064539,0.9538382077603461,0.620687369531065,0.6149869800073169,0.8778229711408099,0.3379430563625799,0.3244366970107818,0.8235694148535521,0.22006585318613212,0.20306454042653924,16.55,16.43,15.09,free_vggt
free_vggt_ratio60_cdf0.93_avgpool,0.05092429285299245,0.9754849678266294,0.7544382034562161,0.7512927453892011,0.9520537155400606,0.6147132373512385,0.6085230378548216,0.8740732132481115,0.3313448253599328,0.3171721867131513,0.8190759033292444,0.21425527793918264,0.196720253082833,22.31,22.16,20.25,free_vggt
free_vggt_ratio50_cdf0.9_avgpool,0.051256125508425336,0.9756588546710568,0.7521858523253061,0.749144984612736,0.9524126799664278,0.6111761034712809,0.6052105795510793,0.8747110852863322,0.32643553489573246,0.31275098456969463,0.8194202337142489,0.20982632836206339,0.19272171648696926,25.54,25.42,23.74,free_vggt
free_vggt_ratio50_cdf0.88_avgpool,0.052097916908773974,0.9754268620741603,0.7495719542901416,0.7464876148664642,0.9519762412034345,0.6077715367895495,0.6017448942260099,0.8736032022725805,0.3221770288591904,0.3083711020724385,0.8181332989002948,0.20646049884864529,0.18944196956980222,28.17,28.0,26.38,free_vggt
free_vggt_ratio50_cdf0.85_avgpool,0.05244579430563626,0.9751621580906878,0.7451068500225967,0.742001420362838,0.951500204446166,0.6021141885639271,0.5960806593926871,0.8725288914713667,0.31534637484666533,0.30160759248498936,0.816816235177653,0.20041750059181784,0.18356683237566448,31.76,31.6,30.02,free_vggt
free_vggt_ratio50_cdf0.8_avgpool,0.053819594421847756,0.9747872683840145,0.7378909763918481,0.7347610131921579,0.9508459767146579,0.5924204274000905,0.5864075580519509,0.8709509974820842,0.30533410807669964,0.2918561559816644,0.81482342307444,0.19244194804915318,0.1760604299825683,37.01,36.84,35.42,free_vggt
free_vggt_ratio50_cdf0.75_avgpool,0.05482166298663568,0.9744239998278347,0.7321079475756989,0.7290016570899777,0.9502098263283619,0.584322637570749,0.5784251189015861,0.8696003615469042,0.2956730582994383,0.2825953902769708,0.8129080853078529,0.18367443562097832,0.16782662965115028,41.44,41.35,40.11,free_vggt
free_vggt_ratio50_cdf0.7_avgpool,0.055424047065659496,0.9739944476725416,0.7260675317967589,0.7229001226676997,0.9493860158822387,0.5758727699227408,0.5698796995717391,0.8675343792368777,0.2858828846278003,0.2726451029763058,0.8100157100738157,0.17607334237200592,0.16008780424817612,45.01,44.89,44.04,free_vggt
free_vggt_ratio70_cdf0.7_avgpool,0.057880923881464263,0.9722857081369572,0.7211956872619278,0.7177833731465342,0.9461200421804722,0.5691815697161426,0.5626763079174467,0.8600271160178192,0.27766027503389507,0.26360384789205243,0.8007532227171973,0.16870467213291152,0.15229302515763873,50.69,50.81,48.82,free_vggt
free_vggt_ratio60_cdf0.6_avgpool,0.05864335618826264,0.9720666279294985,0.7122426668388319,0.7089926184173713,0.9459969440678331,0.556208061635139,0.5501564551186863,0.8603111885854478,0.26437859125831237,0.2515695009361482,0.8006111864333829,0.15705339273032473,0.14216110357888392,55.42,55.4,54.52,free_vggt
free_vggt_ratio60_cdf0.4_avgpool,0.05941922370714701,0.970542965975854,0.6992781974304346,0.6959330277401164,0.9427714291863042,0.5375694578948502,0.5313319129704953,0.8516934598747499,0.24276583381754793,0.229933501194396,0.787896786967095,0.1404566681731121,0.1256289409688596,59.97,60.08,59.97,free_vggt
free_vggt_ratio80_cdf0.5_avgpool,0.06519032306798372,0.966776852389868,0.6874775647233519,0.6833227882152926,0.9359536875632168,0.5245391353003206,0.5170525319043622,0.8378565433533476,0.2329162631544967,0.21875911937504036,0.7712398045925065,0.13287279144338993,0.11748983149331783,68.62,68.65,67.19,free_vggt
free_vggt_ratio80_cdf0.4_avgpool,0.06959526786751888,0.9647259345341854,0.6748031936643208,0.6705808423182044,0.9320265995222414,0.5083573288570383,0.5008233800331419,0.8289676544644585,0.22012783265543287,0.20612305507134096,0.758133729313276,0.12393311382271288,0.10839520519938879,74.79,74.74,73.85,free_vggt

==> fig/rawdata/scannet/sparse_scannet_ma.csv <==
method,ATE,RPE_trans,RPE_rot,RRA30,RTA30,AUC30,RRA15,RTA15,AUC15,RRA5,RTA5,AUC5,RRA3,RTA3,AUC3,time,sparsity
mapanything_ratio10_cdf0.97,0.0605984380591667,0.0274800114058382,0.98664062332033,0.914153724511028,0.6207257594673327,0.6096868913857679,0.8362533499791927,0.4288772367873492,0.4104108198085727,0.582061922596754,0.1651086142322097,0.1328469413233458,0.4290603412401165,0.0912184769038701,0.0600474406991261,20.0718368359375,10.077341585274201
mapanything_ratio30_cdf0.97,0.0605301810819333,0.027413389119056,0.991342037499564,0.9138510195588848,0.6209196004993757,0.6099628797336663,0.8357008739076155,0.4284852267998335,0.4102099042863088,0.5826676654182272,0.1642222222222222,0.1326002496878901,0.4295713691219309,0.0907557220141489,0.0599783603828547,16.916768916015627,22.513900566891735
mapanything_ratio50_cdf0.7,0.0613231631436252,0.0286495022738095,1.0066142102269724,0.9125515605493136,0.6176687473990845,0.6069857677902623,0.8345526425301706,0.4243294215563878,0.4067515605493134,0.5832369538077403,0.1605767790262172,0.1307615480649188,0.4284244694132335,0.0886525176862255,0.0591918435289221,24.005388359375004,49.347706004191664
mapanything_ratio50_cdf0.75,0.0613498461786501,0.0286450819339695,1.0052270401969807,0.9125617977528092,0.6178466916354559,0.6071489804411152,0.8345817727840201,0.4246089055347482,0.4069909280066583,0.5832968789013734,0.1607715355805243,0.1308729088639201,0.4284336246358718,0.0887482313774448,0.0591826883062838,23.271310429687507,48.34752582338798
mapanything_ratio50_cdf0.8,0.0613132761534284,0.028525559368082,1.0149153315534112,0.9126258010819808,0.6178024136496048,0.6071298377028714,0.8346898044111526,0.4246679983354141,0.4070788181439866,0.5835665418227215,0.160725593008739,0.1309293383270911,0.4287199334165626,0.0886583437369954,0.0592134831460674,23.57118349609375,46.70622353045567
mapanything_ratio50_cdf0.85,0.0612181090540448,0.0284550489064453,1.022739067314217,0.9127186017478156,0.6179499791926758,0.6072297128589264,0.8347444028297961,0.4248281315022887,0.4072143154390345,0.5835825218476904,0.160830961298377,0.1310042446941323,0.4287432376196421,0.0886774864752392,0.0591602163961714,23.633463085937496,44.23079249282084
mapanything_ratio50_cdf0.9,0.0611504732009994,0.0284214710585477,1.092974428341513,0.9128061589679568,0.6178390345401582,0.6071917602996255,0.8347707032875572,0.4248589263420724,0.4073050353724511,0.5838461922596754,0.1607695380774032,0.1310601747815231,0.4291360799001248,0.0885168539325842,0.0591202663337494,23.5208075,40.46366488696666
mapanything_ratio50_cdf0.97,0.0611463577435193,0.027656310788383,0.9983396234119124,0.9133328339575528,0.6168433624635871,0.6062034956304619,0.8350538493549728,0.4238343736995421,0.4062530170620058,0.583503620474407,0.1603495630461922,0.1305393258426966,0.4291202663337495,0.0882022471910112,0.0588639200998751,23.529040234375003,30.52183622928377
mapanything_ratio60_cdf0.4,0.0617552696173437,0.028453192345107,1.103847794245477,0.911830711610487,0.6143436537661255,0.6036610070744903,0.8340903870162298,0.4206293799417394,0.4032204744069912,0.5827181023720349,0.1583590511860175,0.1283355805243445,0.4274165626300458,0.0875464003329172,0.0575780274656679,23.4526558203125,60.6039756247967
mapanything_ratio60_cdf0.6,0.0617819392686878,0.0283909433747675,1.0926935658523105,0.9118026633374948,0.6141657095297545,0.6034858094049107,0.8340163129421556,0.4206032459425718,0.4031820224719101,0.5825563046192259,0.1584019975031211,0.1283096129837702,0.427305035372451,0.0876712442779858,0.0576221389929255,22.99712701171875,59.944407011394276
mapanything_ratio70_cdf0.4,0.064354240542007,0.0290431538475196,1.114053782242106,0.9117707032875572,0.608618809821057,0.5983308364544319,0.8340189762796506,0.4148825634623387,0.3978450270495213,0.5811980024968789,0.1553902621722846,0.1252039950062421,0.425330836454432,0.0860982105701206,0.0560491052850603,22.11869873046875,70.41839183144688
mapanything_ratio70_cdf0.7,0.0635837896624634,0.028080899370593,1.1077549387698824,0.9118218893050354,0.609381190178943,0.5990307948397835,0.8339302538493549,0.4158858094049106,0.3987888472742404,0.5814192259675405,0.1559880149812734,0.1257303370786516,0.4259617145235122,0.0863712026633374,0.0563270911360798,22.7454890625,63.91814695761916
mapanything_ratio80_cdf0.4,0.0674832560554967,0.0295188028647739,1.044352958255744,0.91073341656263,0.5997026217228464,0.5894195588847276,0.8319815230961299,0.4069378277153557,0.38950911360799,0.5748249687890137,0.1499560549313358,0.1190277153558052,0.4177486475239284,0.0829987515605493,0.0528006658343737,15.363399970703126,79.3922438248089
mapanything_ratio80_cdf0.5,0.067478282542791,0.0294977896748849,1.0254490019387787,0.9104466916354554,0.5996921348314607,0.5893057844361216,0.831749313358302,0.4070408655846858,0.3895703703703704,0.5752234706616729,0.1501478152309613,0.1193288389513108,0.4182438618393675,0.0830054099042863,0.0529013732833957,22.544119667968754,77.15377453308814


==> fig/rawdata/scannet/sparse_scannet_pi3.csv <==
method,AUC30,ATE,RPEtrans,RPErot,sparsity,sparsity_log,sparsity_no_hilbert,type
free_pi3_ratio10_cdf0.97_avgpool,0.7773803136150732,0.03084,0.01252,0.34524,8.65,8.63,7.91,pi3
free_pi3_ratio30_cdf0.97_avgpool,0.7773943032202655,0.03069,0.01254,0.34546,13.51,13.37,11.68,pi3
free_pi3_ratio50_cdf0.97_avgpool,0.7783382474035115,0.03041,0.01255,0.34551,16.04,15.73,13.57,pi3
free_pi3_ratio40_cdf0.95_avgpool,0.7765038382872474,0.0307,0.01264,0.34636,19.13,19.0,16.69,pi3
free_pi3_ratio60_cdf0.93_avgpool,0.7759449624140039,0.03052,0.01273,0.34764,25.5,25.32,22.15,pi3
free_pi3_ratio50_cdf0.9_avgpool,0.7732262862910723,0.03089,0.01289,0.34948,29.03,28.98,25.83,pi3
free_pi3_ratio50_cdf0.88_avgpool,0.7715829503900266,0.03105,0.01298,0.35069,31.83,31.84,28.55,pi3
free_pi3_ratio50_cdf0.85_avgpool,0.7692418165236716,0.0313,0.01313,0.35275,35.57,35.63,32.27,pi3
free_pi3_ratio50_cdf0.8_avgpool,0.7658418112111633,0.03169,0.01333,0.35625,40.75,40.84,37.68,pi3
free_pi3_ratio50_cdf0.75_avgpool,0.7629091295455148,0.03205,0.01348,0.35942,44.68,44.71,42.22,pi3
free_pi3_ratio50_cdf0.7_avgpool,0.7599217290443682,0.03241,0.01362,0.36325,47.35,47.28,45.78,pi3
free_pi3_ratio70_cdf0.7_avgpool,0.7559115821535136,0.0328,0.01399,0.36897,55.12,55.44,51.22,pi3
free_pi3_ratio60_cdf0.6_avgpool,0.7506510478922623,0.03333,0.01409,0.37509,57.65,57.82,56.18,pi3
free_pi3_ratio60_cdf0.4_avgpool,0.7472597196766453,0.03358,0.01419,0.38216,59.95,60.08,59.95,pi3
free_pi3_ratio80_cdf0.5_avgpool,0.7345454706439642,0.03549,0.01489,0.39708,72.19,72.46,69.21,pi3
free_pi3_ratio80_cdf0.4_avgpool,0.7237023755766285,0.03656,0.01523,0.41757,77.03,77.1,75.38,pi3

==> fig/rawdata/scannet/sparse_scannet_vggt.csv <==
method,AUC30,ATE,RPEtrans,RPErot,sparsity_real,sparsity,sparsity_no_hilbert,type
free_vggt_ratio10_cdf0.97_avgpool,0.7453748417315237,0.03522,0.01536,0.3815,0.0,7.56,0.0,free_vggt
free_vggt_ratio30_cdf0.97_avgpool,0.7446113457468944,0.03537,0.01537,0.38233,0.0,11.49,0.0,free_vggt
free_vggt_ratio50_cdf0.97_avgpool,0.7440750480339293,0.03567,0.01552,0.39269,0.0,13.69,0.0,free_vggt
free_vggt_ratio40_cdf0.95_avgpool,0.7435585836852872,0.0356,0.01544,0.38404,0.0,16.39,0.0,free_vggt
free_vggt_ratio60_cdf0.93_avgpool,0.7416896432650677,0.03621,0.01559,0.38691,0.0,22.17,0.0,free_vggt
free_vggt_ratio50_cdf0.9_avgpool,0.740278906685792,0.03623,0.01566,0.38902,0.0,25.37,0.0,free_vggt
free_vggt_ratio50_cdf0.88_avgpool,0.7387850293516084,0.03639,0.01574,0.39168,0.0,28.01,0.0,free_vggt
free_vggt_ratio50_cdf0.85_avgpool,0.7360533375833398,0.03672,0.01591,0.39518,0.0,31.6,0.0,free_vggt
free_vggt_ratio50_cdf0.8_avgpool,0.7310245172258081,0.03735,0.01622,0.40213,0.0,36.84,0.0,free_vggt
free_vggt_ratio50_cdf0.75_avgpool,0.7250617579089966,0.03813,0.01659,0.41007,0.0,41.27,0.0,free_vggt
free_vggt_ratio50_cdf0.7_avgpool,0.7184158985665081,0.03895,0.01702,0.42061,0.0,44.81,0.0,free_vggt
free_vggt_ratio70_cdf0.7_avgpool,0.7161370981308826,0.04005,0.01733,0.42781,0.0,50.67,0.0,free_vggt
free_vggt_ratio60_cdf0.6_avgpool,0.7019792635092659,0.04127,0.01806,0.45099,0.0,55.4,0.0,free_vggt
free_vggt_ratio60_cdf0.4_avgpool,0.6831919320707271,0.04339,0.01895,0.48051,0.0,60.08,0.0,free_vggt
free_vggt_ratio80_cdf0.5_avgpool,0.6832871145111166,0.0445,0.01909,0.48392,0.0,68.65,0.0,free_vggt
free_vggt_ratio80_cdf0.4_avgpool,0.6661977492673167,0.04669,0.02,0.52732,0.0,74.74,0.0,free_vggt

==> fig/rawdata/scannet50/sparse_scannet50_1000_ma.csv <==
method,ATE,RPE_trans,RPE_rot,RRA30,RTA30,AUC30,RRA15,RTA15,AUC15,RRA5,RTA5,AUC5,RRA3,RTA3,AUC3,time,sparsity
map_anything_sparge_bf16_sparse10_cdf97_sparsity,0.2848499919064395,0.0750977314715296,3.03990592159198,0.7104182820296878,0.5939424980183934,0.5275585106497794,0.5516066805336528,0.3992865562829115,0.3235034907746369,0.2325633753421445,0.144577620415621,0.0734428610525935,0.1275335282618518,0.0796553043948894,0.0274624494487231,298.2678515625,9.647625793392459
map_anything_sparge_bf16_sparse30_cdf97_sparsity,0.2853195877577354,0.0740637599100233,2.9449206123303697,0.7118955971921114,0.5943262628290356,0.5286108340970627,0.5530805505350309,0.4002025544520057,0.3249382739612513,0.2336202445274767,0.1460454123917415,0.0745137721803898,0.1280466527633259,0.0802244802180727,0.0277863173085913,289.6822796875,23.703526876245938
map_anything_sparge_bf16_sparse40_cdf95_sparsity,0.2858350111640371,0.0737034658056173,3.052529561226718,0.7132508292528197,0.5942493587683352,0.5292155621077047,0.5543452143390045,0.4002462764710781,0.3256121537101913,0.2347909488774455,0.1464757706623604,0.0752228732336378,0.1287589746019205,0.0804844578077687,0.0280227780528983,277.1126065625,31.89688424269358
map_anything_sparge_bf16_sparse50_cdf70_sparsity,0.2897572878382058,0.0693343766081568,2.8948578337340467,0.7164066365332943,0.5950381685785179,0.5312836954075464,0.5584118449465083,0.4017781660518773,0.3276387377429804,0.2387784941516332,0.1478163416172841,0.0766395757152103,0.1311517568162781,0.0809633721156787,0.0284141432353112,245.5664384375,49.46473743766547
map_anything_sparge_bf16_sparse50_cdf80_sparsity,0.2898811022104763,0.0699543790763149,2.83059071184018,0.7155445069931939,0.5945785079777205,0.530435464379875,0.5572865496936504,0.4012539022910292,0.3267866298440582,0.2380506563074394,0.1475529699901195,0.0764406368361731,0.1308012336914369,0.0808187775989209,0.0284031090632899,261.66150062500003,47.159172408282764
map_anything_sparge_bf16_sparse50_cdf85_sparsity,0.2886454518286806,0.0709026613290537,3.01937564945998,0.7149026519049041,0.5945834811656766,0.5299641390829406,0.5564082494821464,0.4011432112263738,0.3263704725670317,0.2372630976047922,0.1474978076506092,0.0762851615181248,0.1303042983226581,0.080791738907121,0.0283744372572269,257.82932,45.141445348660156
map_anything_sparge_bf16_sparse50_cdf88_sparsity,0.2881200393277978,0.0716960078951749,2.928312036711599,0.7145767064396734,0.5944803720115003,0.5296779450389737,0.5558853575372795,0.4009283217913337,0.3260821412735292,0.2368109095668231,0.1473348171667518,0.0761322849819039,0.1300324913052996,0.0807431431070478,0.0283284402389811,263.775691875,43.53232954939206
map_anything_sparge_bf16_sparse50_cdf90_sparsity,0.2878045035630822,0.0720994264040918,2.925792850114965,0.7143172826887275,0.5943660341316904,0.5294898997421214,0.5555066738421447,0.4007160851018966,0.3258989456159886,0.2365650733265464,0.1471117138770178,0.0759980003864942,0.1299237969003434,0.0806514330904281,0.0282940170305131,263.800730625,42.203833224872746
map_anything_sparge_bf16_sparse50_cdf97_sparsity,0.2889116850484686,0.0739356989879689,3.300713542078865,0.7121282293485458,0.5912779741112478,0.5264921679816219,0.5526299927711261,0.3970194358206544,0.3228116751707897,0.2325282790065803,0.1446934579203542,0.0740508822736495,0.1275089179399561,0.0794978153759497,0.0276299359671518,252.06284375,33.46699771160881
map_anything_sparge_bf16_sparse60_cdf40_sparsity,0.295609439444425,0.068588581230043,2.928167325460436,0.7168539536304611,0.5933180320467574,0.5301524541986715,0.5599723069264153,0.3998926546894351,0.3269367599081184,0.2407066539380321,0.1466714205912816,0.0768629005404443,0.1321534949042858,0.0802166980735841,0.0284282022189677,240.68365593750005,60.0157156586647
map_anything_sparge_bf16_sparse60_cdf60_sparsity,0.2959603111130792,0.0686394642048069,2.8540514982661085,0.7165312474118689,0.5929775873670687,0.5297512803899843,0.5596369277411412,0.3994951489973928,0.3265821582579175,0.2404610988774285,0.1463908288392869,0.076747821368769,0.132045936578817,0.0800388590308265,0.0283973860628722,247.0948015625,59.54999215900898
map_anything_sparge_bf16_sparse60_cdf93_sparsity,0.2912527962797352,0.0730535735182469,2.972441535291077,0.7119590969349597,0.5903949407085795,0.5252496903899377,0.5534567632572809,0.396468914422654,0.3224518333539531,0.2351357944450484,0.1447363591219968,0.0747563620735313,0.1290671077608884,0.0793256141276483,0.0278526501496614,222.56676671875,44.38452521959941
map_anything_sparge_bf16_sparse70_cdf70_sparsity,0.3000907051251951,0.0726227808065,3.181283728467172,0.7144199643929966,0.5872993939243151,0.5245023474810449,0.5585499183670083,0.3928748701603155,0.3222158753248194,0.2399091857820561,0.1420402635658967,0.0751775266208985,0.1316854585574676,0.0778813730793014,0.027959484224457,229.70079796875,64.83839278419813
map_anything_sparge_bf16_sparse80_cdf40_sparsity,0.2969129093689648,0.0711852297113744,3.147314864063255,0.7205818891206869,0.5838938039474446,0.5229857438497484,0.5655110096895084,0.3874682195964396,0.3189267036733199,0.2446886608247187,0.1374602386380406,0.0733783090161199,0.1339591370385656,0.0750536002302151,0.0271265675482757,209.65080703125,79.337386166056
map_anything_sparge_bf16_sparse80_cdf50_sparsity,0.2993905764981288,0.0721151393762939,3.169731331434399,0.7187117489137091,0.5826048947871106,0.5215235555856996,0.5628800910135999,0.3862161179913978,0.3176631674282374,0.2425062805314262,0.1367197051055753,0.0729193045012264,0.1325971907480867,0.0746463583369659,0.0270209689599226,215.07304046875,77.5705891350905


==> fig/rawdata/scannet50/sparse_scannet50_1000_pi3.csv <==
method,ATE,RPE_trans,RPE_rot,RRA30,RTA30,AUC30,RRA15,RTA15,AUC15,RRA5,RTA5,AUC5,RRA3,RTA3,AUC3,time,sparsity
pi3_sparge_bf16_sparse10_cdf97_sparsity,0.1496174843671146,0.0211873387062476,0.8951087853551591,0.8122494987333281,0.7768464912923484,0.7215654002334191,0.7153322901851482,0.6468661957389976,0.5790143198275067,0.4764336925503064,0.3806299498273216,0.2814561153511491,0.3310333404111085,0.2609993653859983,0.1498666356289751,241.42469484375,7.9722516342169705
pi3_sparge_bf16_sparse30_cdf97_sparsity,0.1495675036243498,0.0212050082426281,0.895559132578331,0.8125354513604041,0.7771825847876003,0.7219572553501106,0.7158802923268849,0.6475084725967972,0.579748800896503,0.4765264477600545,0.3811764182617506,0.2812766460343271,0.3301456221006541,0.2611566129880469,0.1489410574696033,229.3558553125,12.738014705893066
pi3_sparge_bf16_sparse40_cdf95_sparsity,0.1496293679016757,0.0212385842762611,0.8960090036156665,0.8123819371995709,0.77724162683856,0.7218592329918391,0.7155809865055343,0.6477401476062635,0.5796715588521553,0.4743044211328507,0.3810992216605824,0.2795813030172794,0.3271980212676352,0.2605041341364506,0.1467730627828198,212.79504515625,18.1604757387605
pi3_sparge_bf16_sparse50_cdf70_sparsity,0.1506548251920342,0.021705252893722,0.9075746978931464,0.8084715842662534,0.7734024876278104,0.7165752463503163,0.7080589388949423,0.6414849564330558,0.5705700966156078,0.4534059805041943,0.3698658721835595,0.2613798866897041,0.3032360315334767,0.2483280034164182,0.1288649992200814,148.811014765625,46.4456282556057
pi3_sparge_bf16_sparse50_cdf80_sparsity,0.1502768490996373,0.0215440060466386,0.9024315061515764,0.8096820016948032,0.7748995407512281,0.7183747195729797,0.7103740615557405,0.6440622152345762,0.5737584696145884,0.4594963407447751,0.3746968712711741,0.2674935933637507,0.310980017952328,0.2536824880504319,0.135225013607392,167.88665320312498,39.02912735939025
pi3_sparge_bf16_sparse50_cdf85_sparsity,0.1501862656403395,0.0214672050822309,0.9001804028576177,0.8102816358090439,0.7755855935918753,0.7192519064265858,0.7115066617997022,0.6452182016747855,0.5752965650295874,0.4625102460168769,0.3769221016425322,0.2704806076343859,0.3145351798942105,0.2560678431451406,0.1381975797871464,179.48945406250002,33.86578690260648
pi3_sparge_bf16_sparse50_cdf88_sparsity,0.1501087673113455,0.0214134895161007,0.8989486599897909,0.8106280733080283,0.7760501776771513,0.7197970598490083,0.7121599557883307,0.6459936554504947,0.5762329217430958,0.464325439739447,0.3784095421133873,0.272328690858116,0.3165632379901344,0.2576433581782556,0.1399974563180277,187.82931671875,30.26693707538976
pi3_sparge_bf16_sparse50_cdf90_sparsity,0.1500406907940026,0.0213636917905686,0.8978554066331473,0.8108199131103685,0.7763645479125051,0.7201448563830798,0.7125185109951477,0.6465105687770595,0.5768137082986404,0.4654204215513823,0.3794193776079414,0.2735324806829565,0.3178600301220115,0.2587388228239732,0.1412390349868175,195.0851121875,27.613677663935555
pi3_sparge_bf16_sparse50_cdf97_sparsity,0.1497651378642515,0.0212365080432794,0.8962224290401789,0.8112329319678113,0.7774475455059481,0.7213103305071084,0.7132545910960226,0.6483511567163712,0.5787283118165559,0.4687803482333567,0.3826242294398867,0.2777276728854522,0.3218826603709686,0.2620113565913798,0.1453033025489874,224.857649375,15.466709905821416
pi3_sparge_bf16_sparse60_cdf40_sparsity,0.1542837068203504,0.0223531972104752,0.9245111204695202,0.8002030472264835,0.7638283154974536,0.7046007668990969,0.6916209991114722,0.6266516295185716,0.5509238200763649,0.4162203606802435,0.3504068584664222,0.2336236186835542,0.2656794448343091,0.2306024652243228,0.1069013449022579,115.370500546875,59.72728878259659
pi3_sparge_bf16_sparse60_cdf60_sparsity,0.1539029751490645,0.0223083938833177,0.9239826240368106,0.8016227162956173,0.7653905014779826,0.7064672034869459,0.6944038371766333,0.6291658529497338,0.5541305379188681,0.4242664703975743,0.3543621106811807,0.2397520489477575,0.2746904581024678,0.234834446520819,0.1124504825554426,123.70854148437498,56.75936006009579
pi3_sparge_bf16_sparse60_cdf93_sparsity,0.1511128514137276,0.0213927283898607,0.8982899885815061,0.8081187705211457,0.7749126908712946,0.7172907875541584,0.707144644845079,0.6445319159378432,0.5720314640622273,0.4558479407593623,0.3781338582247781,0.268544276596274,0.3096829275995856,0.2588391670446971,0.138639159682902,199.9385815625,24.465512215263313
pi3_sparge_bf16_sparse70_cdf70_sparsity,0.157994365609275,0.0224832708806634,0.922497408319004,0.7946472933303842,0.7588416763602649,0.6975560572861266,0.6809571975236648,0.6198256720108982,0.5403471217028559,0.4049906239359905,0.3479621034557152,0.2304552350031543,0.2633312821418188,0.2324530109003418,0.1108576423101449,131.252161953125,53.153122713168464
pi3_sparge_bf16_sparse80_cdf40_sparsity,0.1804214871269892,0.0245127774442974,0.9684133158836044,0.7632965891144727,0.7169329154151332,0.6485798793392697,0.6237190845789594,0.5610746363324355,0.470478034414347,0.3173256779753154,0.2825668091423952,0.1632106475414501,0.1941290451104218,0.1750276436541269,0.0687464987450297,77.6499735546875,76.08171121941673
pi3_sparge_bf16_sparse80_cdf50_sparsity,0.1787331455306427,0.0242911085804454,0.9589323158215938,0.7639395618209581,0.7222100401365521,0.6527793659222277,0.6272920659276014,0.5687057702954069,0.4778644653763301,0.3269000929426629,0.2926783624913814,0.1724653697410454,0.2026768787715709,0.1850026487693248,0.0749164612350933,89.50954171875,70.6094250910812


==> fig/rawdata/scannet50/sparse_scannet50_1000_vggt.csv <==
method,ATE,RPE_trans,RPE_rot,RRA30,RTA30,AUC30,RRA15,RTA15,AUC15,RRA5,RTA5,AUC5,RRA3,RTA3,AUC3,time,sparsity
vggt_sparge_bf16_sparse10_cdf97_sparsity,0.2035517061517464,0.0556492238064288,1.5874273301971955,0.7710810696665528,0.7041547250511546,0.6417416692143247,0.6519750827094268,0.5442233709500611,0.4715000912839867,0.3754436589212175,0.2651928705104552,0.1751667139843773,0.2374455264086789,0.1653985321398591,0.0813594520279643,319.977193125,6.879363437959304
vggt_sparge_bf16_sparse30_cdf97_sparsity,0.2032711822241793,0.0575599537047541,1.6075548324467903,0.7714306583660153,0.7057861082131617,0.6427501840164751,0.6519247174655519,0.546245581076824,0.4720839935375255,0.375842584712619,0.2664808523459075,0.1754852479510522,0.2383114887969497,0.1664235314553712,0.0813561857994381,313.721078125,10.102677636314182
vggt_sparge_bf16_sparse40_cdf95_sparsity,0.2061823995222272,0.0613634392076429,1.6775779967148383,0.7712911080421817,0.7056887362603967,0.6420955849565352,0.6513715035591666,0.5461345349873288,0.4708660339612785,0.3752357989780056,0.2661490092080378,0.174846518501452,0.2383086343972376,0.1661367139877855,0.0810899597725614,294.26027875,14.749390352517366
vggt_sparge_bf16_sparse50_cdf70_sparsity,0.2141033333697995,0.0600489237333975,1.89248581395224,0.76580151515513,0.6947021943716124,0.6299319170284796,0.640357965581563,0.5297903728851455,0.452151271596729,0.3500839449133233,0.2452813108903102,0.1542001937924389,0.2156392048988656,0.1479152913004372,0.067932654003243,201.82189734375004,44.130913602809116
vggt_sparge_bf16_sparse50_cdf80_sparsity,0.2132383034936557,0.058582855789222,1.7702466560981975,0.7664352884579663,0.6981308283007853,0.6332558725936842,0.643308270283762,0.5354680068087515,0.4584979540912551,0.3608175955082144,0.2530567894325521,0.1630452968524577,0.2260985491015258,0.1548656977953582,0.0740881598818295,233.32982390625,35.24013844629128
vggt_sparge_bf16_sparse50_cdf85_sparsity,0.2126548635216098,0.0608523066491195,1.8763811611770325,0.7675888820307555,0.7005621292901629,0.6356956103933552,0.6456558819777006,0.539049633722293,0.4622634157070487,0.3661607846719246,0.2577946072806109,0.1675811680510363,0.2310978952877808,0.1590366574223879,0.0770873103215888,249.95927,29.774206209306914
vggt_sparge_bf16_sparse50_cdf88_sparsity,0.2123311998016464,0.0624111920162075,1.8992702419562637,0.7681560824957304,0.7019228926378754,0.6370034892409298,0.6468373506808127,0.5410893536741548,0.4643014116582886,0.3687132485386326,0.2606433919198164,0.169939021501554,0.2335004903887107,0.1614191723183781,0.0785128770633617,261.19769796875005,26.10822922239701
vggt_sparge_bf16_sparse50_cdf90_sparsity,0.2109653301839046,0.0599628352370041,1.8218737019506064,0.7688704876200849,0.7029786143829254,0.6382243245183791,0.6479857935532262,0.5426556806644156,0.46595723046997,0.3705165901119504,0.262589351231584,0.1713828365200931,0.2349924751775153,0.1630094421838356,0.0792513997351344,270.16844390625,23.45532797432194
vggt_sparge_bf16_sparse50_cdf97_sparsity,0.2040871202845172,0.0588283848983571,1.7416339590401273,0.7709167457093967,0.7058390580378703,0.6423784857900882,0.6514879687478164,0.5464678834305193,0.4717259864890611,0.3753769426533205,0.2668547701875928,0.1753714468688001,0.2383666170540754,0.1666132141267848,0.0810882130503495,305.3158315625,11.920669379954537
vggt_sparge_bf16_sparse60_cdf40_sparsity,0.2291013284115685,0.0683690984060809,2.2774813208904203,0.752670393177797,0.6761433063730313,0.6086696568846813,0.6191353134289935,0.5053145770018204,0.4250844419480991,0.3150389374203112,0.2211753600037081,0.1303286189442845,0.186622683917352,0.1292741866494527,0.0534303721307886,152.13553562500002,59.72728878259659
vggt_sparge_bf16_sparse60_cdf60_sparsity,0.2260344862199989,0.0669563027628306,2.2179452912442787,0.7571212884709175,0.6823624256024149,0.6160898649099242,0.6278447458766279,0.5131969606238258,0.4351408585193635,0.3303077264425114,0.2295944162147626,0.1402722483842393,0.1991515673182196,0.1359422205877825,0.0596636994542615,168.690557265625,54.648339127500854
vggt_sparge_bf16_sparse60_cdf93_sparsity,0.2097689699376683,0.0580884491365468,1.6596547931140058,0.7688380099477393,0.7032486860388669,0.6384352575566044,0.6487171078006513,0.5433785794030379,0.4672004763354075,0.3714794856422843,0.2642631541815506,0.1728815923426425,0.2353846640175565,0.1645012991636978,0.0797531350397474,284.97383890625,19.99508762576928
vggt_sparge_bf16_sparse70_cdf70_sparsity,0.2406751749173925,0.0647042703895698,2.3373016973743987,0.7509773265800225,0.674442858098787,0.6083719799172956,0.6216019379698328,0.5056695308366623,0.4286851379558362,0.332569868036415,0.228147610466973,0.1433963505264194,0.2032576000025448,0.1367594451660442,0.063109598951444,188.41414390625,48.770253329227366
vggt_sparge_bf16_sparse80_cdf40_sparsity,0.2844990524235327,0.067057911100712,3.3614231904467387,0.7069217417893546,0.6323740363347756,0.5590690598294675,0.5562844878229887,0.4566375671266766,0.3699479567667223,0.2633319126659343,0.1874286953910732,0.1050949075123369,0.1530733903940616,0.1071835896499068,0.0415690774386997,105.341709296875,74.03884405891101
vggt_sparge_bf16_sparse80_cdf50_sparsity,0.2766735542391424,0.0687648891404871,2.658289629984622,0.7166814683622882,0.637547069193262,0.5661811275952456,0.5701600031628453,0.4630093427768805,0.3790729301682612,0.2768123734052427,0.1946247137505721,0.1125137905848775,0.162241963686128,0.1125550018682827,0.0456020886139728,126.8528234375,67.35693042476973


==> fig/rawdata/scannet50/sparse_scannet50_100_ma.csv <==
method,ATE,RPE_trans,RPE_rot,RRA30,RTA30,AUC30,RRA15,RTA15,AUC15,RRA5,RTA5,AUC5,RRA3,RTA3,AUC3,time,sparsity
map_anything_sparge_bf16_sparse10_cdf97_sparsity,0.2420459566688858,0.1390964909856033,6.020714828465816,0.7528946801346802,0.6300369023569024,0.5731195959595959,0.604613063973064,0.4388430976430976,0.3685753535353535,0.2765010101010101,0.1735579797979798,0.0974335353535353,0.1553939393939394,0.0990599326599326,0.038853872053872,21.054781484375,9.647625793392459
map_anything_sparge_bf16_sparse30_cdf97_sparsity,0.2445551306830962,0.1398637344008765,6.145369709303076,0.7526888888888889,0.6293969023569024,0.5728105050505049,0.6048614141414141,0.4381077441077441,0.3686577777777777,0.2769228282828283,0.1725284848484848,0.0973438383838383,0.155626936026936,0.0985198653198653,0.0389400673400673,20.9036283984375,23.703526876245938
map_anything_sparge_bf16_sparse40_cdf95_sparsity,0.2459870954256646,0.1404742512859804,6.090679070929696,0.7526004040404042,0.6283543434343435,0.5721020875420877,0.605474208754209,0.4365494949494949,0.368036632996633,0.2776460606060606,0.1701462626262626,0.0970068686868686,0.1563057239057239,0.0969548821548821,0.0387420875420875,20.7036541015625,31.89688424269358
map_anything_sparge_bf16_sparse50_cdf70_sparsity,0.2458667752578131,0.1401598429929659,6.26099383787422,0.7536952188552188,0.6271979797979798,0.5719414141414142,0.6077206734006733,0.435123771043771,0.3681015488215488,0.2793026262626262,0.1682351515151515,0.0962989898989899,0.1571232323232323,0.0951959595959596,0.0381265993265993,20.0667176953125,49.46473743766547
map_anything_sparge_bf16_sparse50_cdf80_sparsity,0.2461867529258536,0.1402735745816827,6.126905395373633,0.7538821548821547,0.6270589898989899,0.5719265993265993,0.6075105723905723,0.4348527946127946,0.367936430976431,0.2789850505050505,0.1678674747474747,0.0961688888888889,0.1568148148148148,0.0951030303030303,0.0380457912457912,20.6013678515625,47.159172408282764
map_anything_sparge_bf16_sparse50_cdf85_sparsity,0.2462440882783925,0.1403178572239769,6.23393468921185,0.7534797306397307,0.6272144107744108,0.5719146127946128,0.6070769023569024,0.4350276094276094,0.3679092255892256,0.2786626262626263,0.1681220202020202,0.0962949494949494,0.1568013468013468,0.09526734006734,0.0381548821548821,20.2018573046875,45.141445348660156
map_anything_sparge_bf16_sparse50_cdf88_sparsity,0.2463844423866333,0.1404431814612009,6.255506845381819,0.7536363636363635,0.6271345454545453,0.5717590572390574,0.6070160269360269,0.4349290235690236,0.3676468686868687,0.2785785858585858,0.1680864646464646,0.0962214141414141,0.1569777777777777,0.0952390572390572,0.0381845117845117,20.72743203125,43.53232954939206
map_anything_sparge_bf16_sparse50_cdf90_sparsity,0.246113139696181,0.1396993093868377,6.21668603273015,0.7533107070707071,0.6272870033670033,0.5717291582491585,0.6068285521885523,0.4351986531986531,0.3677198653198654,0.2784856565656565,0.1684969696969696,0.0963353535353535,0.1568444444444444,0.0956228956228956,0.0383164983164983,20.075400703125,42.203833224872746
map_anything_sparge_bf16_sparse50_cdf97_sparsity,0.2471467732051732,0.1400639766847852,6.1108783134145686,0.7519458585858587,0.6261703703703706,0.5700747474747474,0.6041942087542087,0.4335911111111111,0.3654383838383838,0.2754117171717172,0.1678610101010101,0.0953470707070707,0.1548969696969697,0.0955164983164983,0.0380821548821548,20.6408876953125,33.46699771160881
map_anything_sparge_bf16_sparse60_cdf40_sparsity,0.2490788229766173,0.1405695098317397,6.105780842872291,0.7540910437710437,0.6241893602693602,0.5696554882154882,0.6085031649831649,0.4316366329966329,0.3659706397306397,0.2800711111111111,0.1657931313131312,0.0956589898989898,0.1576915824915825,0.0935838383838383,0.0377616161616161,20.48544234375,60.0157156586647
map_anything_sparge_bf16_sparse60_cdf60_sparsity,0.2491621100832328,0.1405286774858845,6.269150365182725,0.7539439730639731,0.6240014814814816,0.5694270707070709,0.6083054545454546,0.4313987878787878,0.3657400673400673,0.2799288888888889,0.1656016161616161,0.0955256565656565,0.1575905723905724,0.0935272727272727,0.0376915824915824,19.97229421875,59.54999215900898
map_anything_sparge_bf16_sparse60_cdf93_sparsity,0.2489947781666319,0.1410000565636332,6.314768879006201,0.7524455218855218,0.6234340740740741,0.5680902356902356,0.6052490235690235,0.4305150168350168,0.3635296969696969,0.2770545454545454,0.1654537373737374,0.0946957575757575,0.1562451178451178,0.0939057239057239,0.0379070707070707,20.737365234375,44.38452521959941
map_anything_sparge_bf16_sparse70_cdf70_sparsity,0.2537293958736101,0.1417146618548968,6.095271112930824,0.7532076767676765,0.61992835016835,0.5655772390572391,0.6079345454545454,0.4259881481481481,0.3615628282828283,0.2797268686868687,0.161080404040404,0.0935846464646464,0.157193265993266,0.0904767676767676,0.0367878787878787,19.709099804687497,64.83839278419813
map_anything_sparge_bf16_sparse80_cdf40_sparsity,0.265089372216529,0.1452975213233672,6.537838116239449,0.7524181818181819,0.6094328619528618,0.5567201346801345,0.6066575084175085,0.4126478114478115,0.3507765656565656,0.2797381818181818,0.1503094949494949,0.0884816161616161,0.1565481481481481,0.0830478114478114,0.034453872053872,20.467957734375,79.337386166056
map_anything_sparge_bf16_sparse80_cdf50_sparsity,0.2643451244666269,0.1453240143586219,6.56154818157774,0.7523408754208756,0.6095117845117844,0.5568090235690236,0.6064358249158249,0.4127981144781144,0.3509583838383839,0.2791595959595959,0.1505931313131313,0.0885082828282828,0.1562787878787878,0.0833010101010101,0.0345952861952862,20.3688975,77.5705891350905


==> fig/rawdata/scannet50/sparse_scannet50_100_pi3.csv <==
method,ATE,RPE_trans,RPE_rot,RRA30,RTA30,AUC30,RRA15,RTA15,AUC15,RRA5,RTA5,AUC5,RRA3,RTA3,AUC3,time,sparsity
pi3_sparge_bf16_sparse10_cdf97_sparsity,0.1504446611261756,0.0809754047837623,3.9993467365602737,0.8166393265993268,0.7789606734006733,0.7252915824915824,0.7212624915824917,0.6479482828282828,0.5821026262626262,0.485480404040404,0.3814028282828282,0.2852177777777777,0.3393468013468013,0.2619824915824916,0.1534747474747474,3.7007667822265615,7.9722516342169705
pi3_sparge_bf16_sparse30_cdf97_sparsity,0.1503195919939293,0.0810148493269837,3.999516060277805,0.816853602693603,0.77944835016835,0.7257636363636364,0.7216716498316499,0.6487644444444445,0.5828662626262627,0.4851531313131312,0.3821074747474747,0.2849131313131313,0.338053872053872,0.2620457912457912,0.1524215488215488,3.5786722070312504,12.738014705893066
pi3_sparge_bf16_sparse40_cdf95_sparsity,0.1503785748538324,0.0810140243098479,4.000604799342902,0.8166610101010101,0.7796196632996633,0.7257567676767674,0.7212678787878789,0.6492436363636362,0.5829675420875421,0.4825721212121213,0.3825139393939394,0.2835151515151515,0.3347501683501683,0.2616619528619529,0.1505212121212121,3.4439097167968757,18.1604757387605
pi3_sparge_bf16_sparse50_cdf70_sparsity,0.1515757790306852,0.081758375602762,4.032585818487831,0.812735488215488,0.7760173737373738,0.7207983838383837,0.7136910437710438,0.643173063973064,0.5742079461279462,0.4618731313131312,0.3711822222222222,0.2658456565656565,0.3118451178451178,0.2491636363636363,0.1334276094276094,2.898602309570313,46.4456282556057
pi3_sparge_bf16_sparse50_cdf80_sparsity,0.1511032979346961,0.0814869913972729,4.019224209339843,0.8139942087542088,0.7775940740740741,0.7226474074074075,0.716119595959596,0.6459181144781144,0.5775428956228957,0.4684234343434344,0.3763927272727273,0.2723725252525252,0.3197925925925926,0.2548457912457912,0.1399609427609427,2.979513989257813,39.02912735939025
pi3_sparge_bf16_sparse50_cdf85_sparsity,0.1509171818258564,0.0813341613073835,4.013549975360905,0.8146343434343435,0.7782305723905726,0.723493468013468,0.7173489562289563,0.6471116498316499,0.5791197306397307,0.4714965656565656,0.3787717171717172,0.2753155555555556,0.3232282828282828,0.2575205387205387,0.1428148148148148,3.105337768554688,33.86578690260648
pi3_sparge_bf16_sparse50_cdf88_sparsity,0.1508552408228931,0.0812449555765702,4.008660567794412,0.8149746801346802,0.7785640404040405,0.7238864646464646,0.7179797979797978,0.6477465319865318,0.5798717845117844,0.4731046464646464,0.380181818181818,0.2769074747474748,0.3250289562289562,0.2589872053872054,0.1444188552188552,3.1884512988281246,30.26693707538976
pi3_sparge_bf16_sparse50_cdf90_sparsity,0.1507784951429219,0.0811717540781492,4.006559591200175,0.8152060606060606,0.7788277441077439,0.7241978451178456,0.7184169696969696,0.648192861952862,0.5804177777777778,0.4742755555555555,0.3810488888888889,0.2780113131313131,0.3263272727272727,0.2598936026936027,0.1455582491582491,3.2029422021484373,27.613677663935555
pi3_sparge_bf16_sparse50_cdf97_sparsity,0.1504160855402045,0.0810865992490313,4.001574368456593,0.815583973063973,0.7798008080808082,0.7252241077441077,0.719075016835017,0.6498647811447812,0.5821179797979799,0.477110303030303,0.3840597979797979,0.2817486868686868,0.3294222222222222,0.2630787878787878,0.1491111111111111,3.5548631787109377,15.466709905821416
pi3_sparge_bf16_sparse60_cdf40_sparsity,0.1549795157996293,0.0829388370066872,4.070948353388613,0.8044478114478114,0.7664941414141413,0.7090806734006735,0.6971722558922558,0.6282944107744106,0.5548880808080808,0.4237963636363636,0.3518909090909091,0.2385850505050505,0.2742882154882155,0.2313481481481481,0.1119717171717171,2.404732724609375,59.72728878259659
pi3_sparge_bf16_sparse60_cdf60_sparsity,0.1547507215399302,0.0827590645886285,4.060965545256739,0.8057959595959593,0.7677678114478115,0.7106579124579124,0.69989468013468,0.6305276767676768,0.5578238383838383,0.4318440404040403,0.3553317171717172,0.2444121212121212,0.2829925925925926,0.2350343434343434,0.1169441077441077,2.468184350585937,56.75936006009579
pi3_sparge_bf16_sparse60_cdf93_sparsity,0.1518865189949364,0.0814476789489277,4.011703410412447,0.8124775757575761,0.7770495622895622,0.7211682154882154,0.7129319865319866,0.6457960942760942,0.575477441077441,0.4640638383838383,0.3790892929292928,0.2729454545454545,0.3175851851851851,0.2591057239057239,0.1427851851851851,3.37554578125,24.465512215263313
pi3_sparge_bf16_sparse70_cdf70_sparsity,0.1594596869248452,0.0834817902267256,4.075803129917975,0.7988234343434343,0.7607816835016835,0.701574276094276,0.6862020202020201,0.6207832996632997,0.5440363636363635,0.4114682828282829,0.3480678787878788,0.235360808080808,0.2695272727272728,0.2315622895622896,0.1153063973063973,2.5854193408203128,53.153122713168464
pi3_sparge_bf16_sparse80_cdf40_sparsity,0.1832262207253725,0.0905030001991857,4.237680722994684,0.7668914478114477,0.7163816835016835,0.6503534006734009,0.6270844444444443,0.5597772390572391,0.4717955555555556,0.321879595959596,0.2822577777777778,0.1669260606060606,0.200623569023569,0.1736107744107744,0.0727070707070707,2.058280302734375,76.08171121941673
pi3_sparge_bf16_sparse80_cdf50_sparsity,0.1799177032409163,0.0895403163418472,4.226700301231703,0.7676592592592594,0.7220410774410774,0.6548560269360268,0.6306127946127946,0.567439191919192,0.4790006734006732,0.3306909090909091,0.2921171717171717,0.1758658585858585,0.2085629629629629,0.1834020202020202,0.0787649831649831,2.195468046875,70.6094250910812


==> fig/rawdata/scannet50/sparse_scannet50_100_vggt.csv <==
method,ATE,RPE_trans,RPE_rot,RRA30,RTA30,AUC30,RRA15,RTA15,AUC15,RRA5,RTA5,AUC5,RRA3,RTA3,AUC3,time,sparsity
vggt_sparge_bf16_sparse10_cdf97_sparsity,0.1826902556759664,0.1169923074139715,4.63182046962327,0.8036957575757576,0.7624346127946126,0.7057485521885523,0.7002556228956229,0.6229325252525252,0.5531313131313131,0.450580202020202,0.3444953535353535,0.2486480808080808,0.3049063973063973,0.2277939393939394,0.1278141414141414,4.622875400390625,6.879363437959304
vggt_sparge_bf16_sparse30_cdf97_sparsity,0.1841031202320099,0.1175499991922062,4.659275942175005,0.8038417508417504,0.7615437037037035,0.7051868013468012,0.7004579124579123,0.6215426262626262,0.5522944107744107,0.4506181818181818,0.3428185858585858,0.2479208080808081,0.3047205387205387,0.226643771043771,0.1275892255892255,4.502452890625,10.102677636314182
vggt_sparge_bf16_sparse40_cdf95_sparsity,0.1854518178061815,0.1180778880222827,4.70919078783224,0.8040731313131314,0.7606197979797981,0.7044798653198654,0.7007771043771044,0.6201527272727273,0.5513737373737373,0.4503717171717172,0.3412266666666667,0.2470771717171717,0.3040835016835017,0.2250356902356902,0.1267407407407407,4.36701705078125,14.749390352517366
vggt_sparge_bf16_sparse50_cdf70_sparsity,0.1920261991517456,0.1164416238947302,4.851443011949487,0.800404713804714,0.7519939393939395,0.696302760942761,0.6945303703703705,0.6061284848484849,0.537752457912458,0.4323846464646464,0.317689696969697,0.2237624242424242,0.2841602693602693,0.2016107744107744,0.1074047138047138,3.364064370117187,44.130913602809116
vggt_sparge_bf16_sparse50_cdf80_sparsity,0.19049949271123,0.1193863650236264,4.738899084907111,0.8024927946127947,0.7556041750841749,0.6999688888888888,0.698196632996633,0.6119682154882156,0.5439886868686867,0.4421834343434344,0.3275224242424242,0.2347466666666666,0.2946801346801347,0.2112067340067339,0.1161696969696969,3.6823359765625,35.24013844629128
vggt_sparge_bf16_sparse50_cdf85_sparsity,0.1908772103037961,0.1169038149338923,4.801347927413293,0.8031011447811448,0.7573148821548824,0.701568888888889,0.6995975757575759,0.6149271380471382,0.546930909090909,0.4461454545454545,0.332850101010101,0.2398723232323232,0.2989993265993266,0.2164363636363636,0.1203542087542087,3.846379809570313,29.774206209306914
vggt_sparge_bf16_sparse50_cdf88_sparsity,0.190663977007006,0.1158547162059944,4.711263791795404,0.8036670707070708,0.758431245791246,0.7026358249158251,0.7003951515151516,0.6165551515151514,0.5484918518518519,0.4480274747474747,0.3351555555555555,0.2420517171717172,0.3012013468013468,0.2189818181818181,0.1223501683501683,3.9729330712890634,26.10822922239701
vggt_sparge_bf16_sparse50_cdf90_sparsity,0.1909698929408748,0.1168981229577258,4.745492294627517,0.8039174410774412,0.7591857239057239,0.7033450505050506,0.7009327946127947,0.6177688888888889,0.5497093602693603,0.4490230303030302,0.3371765656565657,0.243980606060606,0.3022397306397306,0.2210734006734006,0.1240417508417508,4.0703705859375,23.45532797432194
vggt_sparge_bf16_sparse50_cdf97_sparsity,0.1890929543640975,0.1160480069588493,4.79624662058414,0.8033202693602693,0.7608123905723906,0.7043758922558925,0.7003372390572391,0.6206971043771045,0.5518324579124579,0.4497705050505051,0.3421333333333333,0.2476177777777778,0.3033198653198652,0.2261037037037037,0.1269656565656566,4.455494150390624,11.920669379954537
vggt_sparge_bf16_sparse60_cdf40_sparsity,0.1988339444574078,0.1196900621762547,5.2314734960174,0.7930548148148147,0.7400783838383839,0.6831577104377103,0.6814416161616161,0.5878693602693603,0.5168245117845117,0.4007264646464646,0.2905616161616162,0.1924646464646464,0.2522814814814815,0.1768767676767677,0.0841212121212121,2.8951501806640625,59.72728878259659
vggt_sparge_bf16_sparse60_cdf60_sparsity,0.1966199961957898,0.1220782249373686,5.157910376127125,0.7955725252525252,0.7437209427609428,0.687445925925926,0.6869734680134678,0.5942289562289562,0.524798383838384,0.4149696969696969,0.3013115151515151,0.2061769696969697,0.2660808080808081,0.186426936026936,0.0944188552188552,3.053209702148438,54.648339127500854
vggt_sparge_bf16_sparse60_cdf93_sparsity,0.190001190577313,0.1197697870128466,4.697398582721436,0.8035236363636363,0.7588929292929293,0.7032808080808082,0.7004630303030301,0.6183897643097642,0.5501960942760943,0.4481470707070706,0.3387927272727272,0.2449107070707071,0.3008188552188552,0.2225912457912457,0.1245292929292929,4.300592353515625,19.99508762576928
vggt_sparge_bf16_sparse70_cdf70_sparsity,0.2016476114620827,0.1128778137236085,5.070668545913541,0.7949990572390571,0.742825589225589,0.6861072053872053,0.6870203367003367,0.5937955555555555,0.5240137373737374,0.4187741414141414,0.3053438383838384,0.2117955555555555,0.2714276094276094,0.1918720538720538,0.1001077441077441,3.2491992724609373,48.770253329227366
vggt_sparge_bf16_sparse80_cdf40_sparsity,0.2357608130400797,0.1345664237830895,5.969651916179552,0.7697855892255892,0.7041282154882157,0.6443884175084175,0.6457034343434345,0.5395959595959596,0.4658690909090909,0.3465220202020201,0.247440808080808,0.1537915151515151,0.2097144781144781,0.1461562289562289,0.0648161616161616,2.4165746337890623,74.03884405891101
vggt_sparge_bf16_sparse80_cdf50_sparsity,0.2282789357283859,0.1239596167156906,5.706760992477341,0.7757028956228955,0.7110655892255894,0.6519969023569023,0.6560697643097643,0.5494790572390573,0.4773457239057238,0.3627935353535353,0.2589890909090909,0.1651959595959595,0.2237952861952861,0.1553764309764309,0.0716552188552188,2.591719838867188,67.35693042476973


==> fig/rawdata/scannet50/sparse_scannet50_300_ma.csv <==
method,ATE,RPE_trans,RPE_rot,RRA30,RTA30,AUC30,RRA15,RTA15,AUC15,RRA5,RTA5,AUC5,RRA3,RTA3,AUC3,time,sparsity
map_anything_sparge_bf16_sparse10_cdf97_sparsity,0.2385939560234586,0.0876617541606978,3.5956879026416986,0.7466854849498328,0.6215208472686734,0.5623955258268301,0.5965685618729099,0.4287658714232627,0.3579498476402823,0.2702438350055741,0.1665349386845039,0.0927557636566332,0.1538675585284281,0.0943066518023039,0.0375637309550353,71.70180898437499,9.647625793392459
map_anything_sparge_bf16_sparse30_cdf97_sparsity,0.2433954871549035,0.0888809155932342,3.742237146479462,0.7462227276105537,0.6208847863247864,0.561766525455221,0.5971646822742476,0.4287497881828316,0.3582595317725752,0.2715835897435897,0.1673890746934225,0.0935365886287625,0.1544511334076551,0.094958751393534,0.037859829059829,69.3345428125,23.703526876245938
map_anything_sparge_bf16_sparse40_cdf95_sparsity,0.2471817336099856,0.0889873644522515,3.591253926732912,0.7469517502787065,0.6199643849869937,0.5614849498327759,0.5982204682274247,0.4277012263099219,0.3580727759197323,0.272641872909699,0.166604414715719,0.0936424526198439,0.1551455964325529,0.0947070977331846,0.0379806763285024,70.125048125,31.89688424269358
map_anything_sparge_bf16_sparse50_cdf70_sparsity,0.2487346032726308,0.0859200145241334,3.507842526404508,0.7498507766629505,0.6195468747677443,0.5624454849498328,0.6026769528056485,0.4267913489409141,0.3590415161649944,0.2752145373467112,0.1651084949832776,0.093801917502787,0.1564063916759569,0.09397502787068,0.0377102935711631,66.064545625,49.46473743766547
map_anything_sparge_bf16_sparse50_cdf80_sparsity,0.2490632025722717,0.0857999994169332,3.542602687457649,0.749396744704571,0.61922712746191,0.5619822519509475,0.6019832329988851,0.4265838721664808,0.3586350947603122,0.274540646599777,0.1652060646599777,0.0936933779264214,0.1560954292084727,0.0940943887030843,0.0377973987365291,66.402942109375,47.159172408282764
map_anything_sparge_bf16_sparse50_cdf85_sparsity,0.2496142321241449,0.0861007232221886,3.439674402304073,0.7489202229654405,0.618854849498328,0.561485574136009,0.6013901746562617,0.4262020364176887,0.3581674024526198,0.274383143812709,0.1651009141583054,0.0936360312151616,0.1560683760683761,0.0940497956150129,0.0378647342995169,64.02397859375,45.141445348660156
map_anything_sparge_bf16_sparse50_cdf88_sparsity,0.2499330873617936,0.0862283510813709,3.429842980150988,0.7486768784838351,0.6185965514678557,0.561149371980676,0.6010771609067261,0.4259345076179858,0.3578413675213674,0.2742604236343366,0.1650366109253065,0.0935522853957636,0.1561082125603864,0.0940340393905611,0.0378914901523597,66.11100703125,43.53232954939206
map_anything_sparge_bf16_sparse50_cdf90_sparsity,0.2502895166795427,0.0863297059651531,3.5564758582151184,0.7482915942028986,0.6184580899293942,0.5608570345596432,0.6006125009290227,0.4257886882199926,0.3575718766257897,0.2739348049052396,0.164997547380156,0.0935011817168338,0.1559720549981419,0.0940505388331475,0.0379232998885172,67.42995296875,42.203833224872746
map_anything_sparge_bf16_sparse50_cdf97_sparsity,0.2515866013264389,0.0876273563205889,3.5110303282660085,0.7464564845782236,0.6170243626904496,0.5589735711631363,0.5972616573764398,0.4241416276477146,0.3550923225566703,0.271106265328874,0.1640538684503902,0.0922951170568561,0.1542342623560015,0.0934170196952805,0.037466072092159,69.249280625,33.46699771160881
map_anything_sparge_bf16_sparse60_cdf40_sparsity,0.2510538307536168,0.0852370159613922,3.513811300626711,0.7503606243032331,0.6173174284652545,0.5608044890375325,0.6038624451876626,0.4240574656261612,0.3574926793013749,0.2770324191750278,0.1632432552954291,0.0936965886287625,0.1574717205499814,0.0927768115942028,0.0375931623931624,64.81625828125,60.0157156586647
map_anything_sparge_bf16_sparse60_cdf60_sparsity,0.2514284797103665,0.0852453565842421,3.505686571788884,0.750198127090301,0.6171314009661837,0.5606098699368265,0.6036548792270532,0.4238348272017838,0.3572610330732069,0.2768855295429209,0.1630753177257525,0.0936305908584169,0.1573916016350799,0.0927170568561873,0.0375976217019695,64.34133898437499,59.54999215900898
map_anything_sparge_bf16_sparse60_cdf93_sparsity,0.2549725293750785,0.0867975573685564,3.491694853700932,0.7478734894091414,0.6142456335934597,0.5570299219620958,0.5996039836492011,0.4205905314009662,0.3531176217019695,0.2730678260869565,0.1613534894091415,0.091973779264214,0.1551540691192865,0.0920344853214418,0.0373676700111482,67.49063640624999,44.38452521959941
map_anything_sparge_bf16_sparse70_cdf70_sparsity,0.2590439390835502,0.0841666835305097,3.65408804769076,0.749634812337421,0.6122180750650316,0.5563220066889634,0.6027961947231513,0.4184062727610553,0.3526584615384615,0.2764204236343367,0.1598280490523968,0.0920379933110367,0.1568166480862133,0.0908674842066146,0.0371197324414715,64.2640878125,64.83839278419813
map_anything_sparge_bf16_sparse80_cdf40_sparsity,0.2678004519737368,0.0874412168679624,3.8324590877300575,0.7506294017094018,0.6032192790784094,0.5491319658119659,0.6053321144555928,0.4077665997770345,0.3452533927907841,0.280206287625418,0.1518301003344481,0.0886367001114827,0.1582833147528799,0.0852796729840208,0.0353129691564474,59.44415875000001,79.337386166056
map_anything_sparge_bf16_sparse80_cdf50_sparsity,0.2682128093861328,0.0868739397041626,3.9489516703603607,0.7499584095131919,0.603129751021925,0.5487389817911555,0.6045900260126348,0.4077343143812709,0.3449676105536975,0.2791811817168339,0.1519559420289855,0.0885483166109253,0.1575717577108881,0.0854638424377554,0.03532917131178,60.82145249999999,77.5705891350905


==> fig/rawdata/scannet50/sparse_scannet50_300_pi3.csv <==
method,ATE,RPE_trans,RPE_rot,RRA30,RTA30,AUC30,RRA15,RTA15,AUC15,RRA5,RTA5,AUC5,RRA3,RTA3,AUC3,time,sparsity
pi3_sparge_bf16_sparse10_cdf97_sparsity,0.1496644716067153,0.040985901067106,1.9938064667766693,0.8172476254180601,0.7782345596432555,0.7242715719063547,0.7224794351542179,0.648020750650316,0.5816199182460052,0.4872520847268672,0.3827936677814939,0.2852160535117057,0.3424955778520995,0.2636145670754366,0.1542804905239687,25.291728046875004,7.9722516342169705
pi3_sparge_bf16_sparse30_cdf97_sparsity,0.1495269108128417,0.0409920957306956,1.993534189490031,0.8175549015235972,0.7786318691936083,0.7247119732441469,0.7230642586399109,0.6487397101449274,0.5823915273132664,0.4874503455964326,0.383448115942029,0.2850674693422519,0.3416447417316983,0.263891044221479,0.1533661835748792,24.242271757812496,12.738014705893066
pi3_sparge_bf16_sparse40_cdf95_sparsity,0.1495602329913897,0.0410212390588565,1.994259841624469,0.8174395986622074,0.7786969453734671,0.7246396432552954,0.7228339502043849,0.6489545893719807,0.5823364697138611,0.4855529988851727,0.3833989743589744,0.2835636120401338,0.3391658119658119,0.2632533630620587,0.1513923448532144,23.0574945703125,18.1604757387605
pi3_sparge_bf16_sparse50_cdf70_sparsity,0.1507001317259293,0.0416077021537608,2.0093724023670894,0.8137437978446674,0.7751145299145301,0.7197021627647715,0.715744630248978,0.6428249424005946,0.5735925083612041,0.4658538238573022,0.3720394202898551,0.2657374358974359,0.3173303604607952,0.2506375325157934,0.1339014492753623,16.681922890625,46.4456282556057
pi3_sparge_bf16_sparse50_cdf80_sparsity,0.1503577022975732,0.0414200377759771,2.0030966603905904,0.8148874173169829,0.7765368710516535,0.7213980676328501,0.7179322482348571,0.6453347603121514,0.57663961352657,0.4717120178372352,0.3768472686733556,0.2717828316610925,0.3246400594574508,0.2560329988851728,0.1401652917131177,18.3582578515625,39.02912735939025
pi3_sparge_bf16_sparse50_cdf85_sparsity,0.1502903780156773,0.0413185665362233,2.0003135789259745,0.8154225789669269,0.7770394797473058,0.7220698179115571,0.7189428465254554,0.6463047491638796,0.5779394425863991,0.4743970568561873,0.3789831884057971,0.2745608026755852,0.3276975102192493,0.2584631735414344,0.1430467484206614,19.532107578125,33.86578690260648
pi3_sparge_bf16_sparse50_cdf88_sparsity,0.1501889561171433,0.0412394634066229,1.9986796477262536,0.8157479895949459,0.7774722259383132,0.7225876625789668,0.7195450018580453,0.6470891415830546,0.5788754812337421,0.4761257525083612,0.3805075585284281,0.2764239910813824,0.329582905982906,0.2601091044221479,0.144856038647343,20.3006796484375,30.26693707538976
pi3_sparge_bf16_sparse50_cdf90_sparsity,0.1501029948103016,0.0411829884271454,1.997513556257108,0.8159154217762913,0.7777057450761796,0.7228583277591973,0.7198556670382757,0.6475167298402079,0.5793677294685992,0.4770697881828316,0.3814494537346711,0.2775723522853958,0.330613154960981,0.2612291341508733,0.1461021181716834,20.965712148437497,27.613677663935555
pi3_sparge_bf16_sparse50_cdf97_sparsity,0.1496927932210284,0.0410360818126933,1.9943096935674207,0.8162762244518765,0.7788230100334447,0.7240074321813452,0.720489513192122,0.6495134894091414,0.5813466220735787,0.4799207134894091,0.3849938015607581,0.2817705239687848,0.3336771460423635,0.2648332961724266,0.1500422147900408,23.632697421875,15.466709905821416
pi3_sparge_bf16_sparse60_cdf40_sparsity,0.1545025563692742,0.0424381612006649,2.033609971631522,0.8055435451505022,0.7659859531772575,0.7081779561501302,0.6994609587513936,0.6285921664808621,0.5546082199925678,0.4290579264214047,0.3532659085841695,0.238708762541806,0.2802791527313266,0.233270011148272,0.1122122630992196,13.650035839843753,59.72728878259659
pi3_sparge_bf16_sparse60_cdf60_sparsity,0.1538231855862832,0.0423641724609743,2.030082284055081,0.8070465105908585,0.76748331475288,0.710001679672984,0.7021132664437012,0.631082244518766,0.5577625566703827,0.4368963210702341,0.357207491638796,0.2447672686733556,0.2890586399108138,0.2375048680787811,0.1178237086584912,14.3742695703125,56.75936006009579
pi3_sparge_bf16_sparse60_cdf93_sparsity,0.1510517545848252,0.0412867105752917,1.9998525186560017,0.8132342028985505,0.7763697510219248,0.7200983128948347,0.7145247417316983,0.6458718394648829,0.5748651950947602,0.4672530657748048,0.3807566555183946,0.2728070457079153,0.3220905239687848,0.2616874024526198,0.1434616127833519,21.611316367187506,24.465512215263313
pi3_sparge_bf16_sparse70_cdf70_sparsity,0.1578744963461298,0.0425821093950643,2.032939879550321,0.7995709550353028,0.7606163953920476,0.700529884801189,0.6878793608324043,0.6213308658491268,0.5430480564845781,0.4153707915273132,0.3504689409141582,0.234052530657748,0.2752869565217391,0.2350421404682274,0.1153858045336306,15.135191972656248,53.153122713168464
pi3_sparge_bf16_sparse80_cdf40_sparsity,0.1811812285195512,0.0458163713799814,2.0974287009290675,0.7694449349684133,0.7162313786696397,0.6504070754366408,0.6309047045707916,0.5601229877369007,0.4719833816425121,0.3276513712374582,0.2841014938684504,0.1676098996655518,0.2064245261984392,0.1765831289483463,0.0732615384615384,10.02934708984375,76.08171121941673
pi3_sparge_bf16_sparse80_cdf50_sparsity,0.1793821355686108,0.0453710673164704,2.087813851291514,0.7699372723894463,0.7214657153474544,0.6545134596804161,0.634233846153846,0.5674156224451875,0.4790283166109252,0.3359983946488294,0.2937558974358974,0.1766476700111482,0.214068376068376,0.1859227053140096,0.0793942772203641,11.230545839843751,70.6094250910812


==> fig/rawdata/scannet50/sparse_scannet50_300_vggt.csv <==
method,ATE,RPE_trans,RPE_rot,RRA30,RTA30,AUC30,RRA15,RTA15,AUC15,RRA5,RTA5,AUC5,RRA3,RTA3,AUC3,time,sparsity
vggt_sparge_bf16_sparse10_cdf97_sparsity,0.1763852814926579,0.0690810017824327,2.485295585924752,0.7989702266815312,0.7522541062801931,0.69377696023783,0.6951616499442588,0.6090522185061314,0.538670977331847,0.4434385730211817,0.3302932441471571,0.2354103901895206,0.2983392047565961,0.2169774804905239,0.1191493125232255,32.887561640625,6.879363437959304
vggt_sparge_bf16_sparse30_cdf97_sparsity,0.172703698289055,0.0607928309912236,2.382667464543218,0.7988018877740617,0.7523777629134152,0.6936467038275733,0.6948511928651058,0.6089462653288739,0.538134403567447,0.4423819843924191,0.3300183723522853,0.2345532218506131,0.2974382757339279,0.2170323299888517,0.1185771832032701,32.0967584765625,10.102677636314182
vggt_sparge_bf16_sparse40_cdf95_sparsity,0.173192648619081,0.0604771171787889,2.386239569388281,0.7991019695280562,0.7521254106280194,0.6936416945373468,0.6952064214046821,0.6086570642883687,0.5379639687848384,0.4425441248606466,0.3294184169453734,0.2340389743589743,0.2978400594574508,0.2165535488665923,0.1182721664808621,30.641463867187493,14.749390352517366
vggt_sparge_bf16_sparse50_cdf70_sparsity,0.180523826371868,0.0756458472732783,2.5756933182287467,0.7973777183203269,0.7444869267930141,0.6865995837978447,0.6903601040505388,0.5951725306577482,0.5245893422519509,0.4264800891861761,0.3057555406911929,0.2117055964325529,0.2797511705685618,0.1930058714232627,0.1004805648457822,22.022878476562504,44.130913602809116
vggt_sparge_bf16_sparse50_cdf80_sparsity,0.1784861074062894,0.0691335430994343,2.521524956616665,0.7983471274619102,0.7476648086213304,0.6895996878483837,0.6929392196209587,0.6009742995169082,0.5303813303604608,0.4358948494983277,0.3158583723522854,0.2222207357859532,0.2906122630992196,0.2029429951690821,0.1090485321441843,24.5864780859375,35.24013844629128
vggt_sparge_bf16_sparse50_cdf85_sparsity,0.1747337013206236,0.0634910228309315,2.423751527147702,0.7986742474916386,0.7491681902638426,0.6908743069490895,0.6938768636194723,0.6036299368264585,0.5328225343738386,0.4391739576365663,0.3204985507246377,0.2265166555183946,0.2946611668524712,0.2076413229282794,0.1126452619843924,26.152995078125,29.774206209306914
vggt_sparge_bf16_sparse50_cdf88_sparsity,0.1745043127390162,0.0636817453174025,2.4170642385948007,0.798785447788926,0.7500417242660722,0.6915455964325529,0.6942338461538462,0.6052423634336678,0.5341782237086584,0.4405211148272018,0.323435629877369,0.228914425863991,0.2961673727238945,0.2106301003344481,0.1145526570048309,27.29675953125,26.10822922239701
vggt_sparge_bf16_sparse50_cdf90_sparsity,0.1742808090071343,0.0643327280478944,2.4283333560135114,0.7988246302489782,0.7506791973244147,0.6920816350798961,0.6944913266443701,0.6063787439613526,0.5352431066518023,0.4413772129319955,0.3255465774804905,0.2306403567447045,0.2970822742474917,0.212756447417317,0.1158152359717577,28.03847921875,23.45532797432194
vggt_sparge_bf16_sparse50_cdf97_sparsity,0.1729294220122769,0.0602288227421714,2.3962915558711986,0.7988718989223338,0.7525284726867336,0.6938954738015608,0.6947846897064289,0.6094727610553698,0.5384343664065402,0.441154425863991,0.3304677814938684,0.2340780379041248,0.296127536231884,0.217606094388703,0.1179068004459309,31.504009218750006,11.920669379954537
vggt_sparge_bf16_sparse60_cdf40_sparsity,0.1948014897815098,0.0830071187077254,2.8303176168582467,0.7891439613526572,0.7313167744332963,0.6717147677443329,0.6747212486064661,0.5745669267930139,0.5008228911185433,0.3917229877369007,0.2777414492753624,0.1804016053511705,0.2446764771460423,0.1690410999628391,0.0782468970642883,17.2169590625,59.72728878259659
vggt_sparge_bf16_sparse60_cdf60_sparsity,0.1900367937009411,0.0773441033683305,2.648786876672272,0.7923486882199927,0.7356111928651059,0.6769227201783725,0.6809604756596063,0.5817338684503903,0.5095648309178743,0.4070222519509476,0.2883828762541806,0.193413779264214,0.2600729840208101,0.1785129691564474,0.0877156447417317,18.729774335937503,54.648339127500854
vggt_sparge_bf16_sparse60_cdf93_sparsity,0.1780149709284274,0.0695720611796002,2.5035249547620846,0.7975906503158678,0.750531757710888,0.6911433667781492,0.6934316164994425,0.6068499739873654,0.5350347974730583,0.4400668004459309,0.3270632775919733,0.2311035005574136,0.2956025269416573,0.2146250464511334,0.1162448160535117,29.047253046875003,19.99508762576928
vggt_sparge_bf16_sparse70_cdf70_sparsity,0.1995012182714476,0.0778137507305485,2.8335325458164657,0.7892288219992568,0.7329260349312523,0.673758944630249,0.6805450464511333,0.5792266072092159,0.5093575622445188,0.4128047268673356,0.2919957190635451,0.200063768115942,0.2676630248978075,0.1841257525083612,0.0942523968784838,20.5110663671875,48.770253329227366
vggt_sparge_bf16_sparse80_cdf40_sparsity,0.248008293273918,0.0845184783564317,3.60084638233066,0.7622348272017838,0.693335845410628,0.6305727833519138,0.6367674470457081,0.5262727610553698,0.4500495577852099,0.3415821627647714,0.238296900780379,0.1455553177257525,0.2082416945373467,0.1416665923448532,0.0614149386845039,12.928568984375003,74.03884405891101
vggt_sparge_bf16_sparse80_cdf50_sparsity,0.2368119600288744,0.0777744844164392,3.2578148481777647,0.7691090152359716,0.7017539204756595,0.6401898179115569,0.6467055221107395,0.5373483166109253,0.4623335562987736,0.35696,0.2497201337792642,0.1568263991081382,0.2204795243403939,0.1505951690821255,0.0677534002229654,14.98247818359375,67.35693042476973


==> fig/rawdata/scannet50/sparse_scannet50_500_ma.csv <==
method,ATE,RPE_trans,RPE_rot,RRA30,RTA30,AUC30,RRA15,RTA15,AUC15,RRA5,RTA5,AUC5,RRA3,RTA3,AUC3,time,sparsity
map_anything_sparge_bf16_sparse10_cdf97_sparsity,0.2562037606550178,0.0787863225481755,3.1275214803526104,0.7378171756847026,0.610845937207749,0.5502707281229126,0.5851700093520373,0.4186765637942553,0.3467550781563126,0.2622703326653307,0.1610940601202404,0.0891439839679358,0.1497402805611222,0.0912845424181696,0.036562672010688,129.1095884375,9.647625793392459
map_anything_sparge_bf16_sparse30_cdf97_sparsity,0.2589999281125695,0.0788738178553679,3.1145499593923,0.7391362992651972,0.6107558583834335,0.5508878076152304,0.5874592277889111,0.4188908911155644,0.347997926519706,0.2638927134268537,0.1621839519038076,0.0901683366733467,0.1503699665998664,0.0918375951903807,0.0369730394121576,107.97025703125,23.703526876245938
map_anything_sparge_bf16_sparse40_cdf95_sparsity,0.2607724971307906,0.0776874421502065,3.092400060844517,0.7395950300601204,0.610050698730795,0.5505412104208418,0.5886470006680027,0.4181402164328657,0.3481096486305945,0.2651192625250501,0.1615708216432865,0.0905016753507013,0.1509188510354041,0.0915654776219104,0.0370780494321977,104.34205359375,31.89688424269358
map_anything_sparge_bf16_sparse50_cdf70_sparsity,0.2577548577423116,0.0740560991930408,3.211337588694065,0.7423819158316631,0.6105469819639279,0.5518555724782898,0.592389653974616,0.4181526680026721,0.3492906239144956,0.2680650901803607,0.1613404408817635,0.0907984288577154,0.1524501803607214,0.0913445557782231,0.0368185971943887,111.8127278125,49.46473743766547
map_anything_sparge_bf16_sparse50_cdf80_sparsity,0.2590730874359712,0.0744211291854905,3.238046543076658,0.7417722324649302,0.6100522752171009,0.5512689806279225,0.5916391503006013,0.4177991503006012,0.3488158824315297,0.2676190781563127,0.1612645771543086,0.0907683206412825,0.1522253573814295,0.0913411356045424,0.036908376753507,115.46080765625,47.159172408282764
map_anything_sparge_bf16_sparse50_cdf85_sparsity,0.259995685399201,0.0748289018174265,3.107796219702728,0.741463075484302,0.6097932398129592,0.5509898570474281,0.5912922698730796,0.417523837007348,0.3485212879091516,0.2674429819639278,0.1611987174348697,0.0908278637274549,0.1521790781563126,0.0914010955243821,0.0370607348029392,112.93397765625,45.141445348660156
map_anything_sparge_bf16_sparse50_cdf88_sparsity,0.2610027658520614,0.0753379362851149,3.255809976379725,0.7409597060788243,0.6094649298597193,0.5505730875083502,0.5907172531730127,0.4171622605210421,0.3480809405477622,0.2671442404809619,0.1608970260521042,0.0906712304609218,0.1520505010020039,0.0912052905811623,0.0370318236472945,115.4325678125,43.53232954939206
map_anything_sparge_bf16_sparse50_cdf90_sparsity,0.2617194783289595,0.0755476116774404,3.0950336499360684,0.7407975364061458,0.6092701082164329,0.5503435404141617,0.5905179318637276,0.4168479893119572,0.3477889111556446,0.2669826052104208,0.1606812665330661,0.0906022925851703,0.151963553774215,0.0910886840347361,0.03706501002004,116.55974156249998,42.203833224872746
map_anything_sparge_bf16_sparse50_cdf97_sparsity,0.2648248785998669,0.0780163909854348,3.1989360339591064,0.7389802271209085,0.6072990995323981,0.5482821696726787,0.5877790674682699,0.4146784662658651,0.3453907174348697,0.2635979799599198,0.1590454829659318,0.0891212184368737,0.1499218169672678,0.0901448229792919,0.0365276152304609,120.8685665625,33.46699771160881
map_anything_sparge_bf16_sparse60_cdf40_sparsity,0.2600722844880591,0.0731131234507937,3.0302492693712577,0.7438662712090849,0.6088441042084168,0.5509835404141618,0.5947669418837674,0.4157866559786239,0.348425918503674,0.2704909018036072,0.1594569298597194,0.0907278877755511,0.1536364462257849,0.090312839011356,0.0367407882431529,108.91975609375,60.0157156586647
map_anything_sparge_bf16_sparse60_cdf60_sparsity,0.2604239163720133,0.0733171495645959,3.032690449276428,0.7436996179024714,0.6086144235136941,0.5507380093520375,0.594523553774215,0.4155319064796259,0.348179195724783,0.2701866132264529,0.1592663086172344,0.0905811623246493,0.1534385036740146,0.0901826052104208,0.0366605210420841,108.09376640625,59.54999215900898
map_anything_sparge_bf16_sparse60_cdf93_sparsity,0.2667963599488056,0.0762933876061373,3.1456058305483223,0.7397555644622575,0.6054960641282566,0.5468938089512358,0.5891495845023379,0.412445712758851,0.3441472064128256,0.2656102925851703,0.1580510781563126,0.0892367775551102,0.1510611088844355,0.0896676018704074,0.0365075217100868,118.16375109375002,44.38452521959941
map_anything_sparge_bf16_sparse70_cdf70_sparsity,0.2681673001950168,0.0733703560746606,3.245890048753064,0.7436979398797594,0.6043661349365396,0.547774749498998,0.5949090287241149,0.4107717835671342,0.3450999278557114,0.2707593106212425,0.1563000240480962,0.0897397995991984,0.1537178356713427,0.0885752304609218,0.0365251569806279,109.16606546875,64.83839278419813
map_anything_sparge_bf16_sparse80_cdf40_sparsity,0.2747565633686149,0.0738686887193428,3.241228790103294,0.7474640160320641,0.5990007962591849,0.5445760000000001,0.6005528603874417,0.4042392839011356,0.3413725905143621,0.2742145731462925,0.1507722965931863,0.0872970901803607,0.1548440881763527,0.0846575818303273,0.0350546960587842,102.43278484375,79.337386166056
map_anything_sparge_bf16_sparse80_cdf50_sparsity,0.2752795967724405,0.0745438837061247,3.303056343319173,0.7466317167668671,0.5986894589178355,0.544074629258517,0.5992923340013362,0.4041213520374081,0.3408420146960588,0.2730648496993988,0.150813370741483,0.0870915591182364,0.1541164996659987,0.0848181696726787,0.0350423513694054,102.9385790625,77.5705891350905


==> fig/rawdata/scannet50/sparse_scannet50_500_pi3.csv <==
method,ATE,RPE_trans,RPE_rot,RRA30,RTA30,AUC30,RRA15,RTA15,AUC15,RRA5,RTA5,AUC5,RRA3,RTA3,AUC3,time,sparsity
pi3_sparge_bf16_sparse10_cdf97_sparsity,0.149577008665394,0.0302971376316672,1.4055539978548373,0.8175369993319973,0.7777535123580492,0.7238770287241149,0.7229425143620575,0.6476613279893119,0.5813357702070808,0.4881637835671342,0.3832637434869738,0.2856324809619238,0.3435165798263193,0.2644385838343353,0.1548557381429526,66.115645625,7.9722516342169705
pi3_sparge_bf16_sparse30_cdf97_sparsity,0.1494873604531581,0.0302735082044448,1.4048807638488905,0.8178215203740816,0.7780969993319975,0.7242788243152973,0.723498869739479,0.6482458142952573,0.5820216646626587,0.4883686412825651,0.3837127374749499,0.2854526332665331,0.3428070541082164,0.2645330126920507,0.1539770741482966,63.7238965625,12.738014705893066
pi3_sparge_bf16_sparse40_cdf95_sparsity,0.1495231157708479,0.0303002738718804,1.405004358469384,0.8176904208416834,0.7781731516366064,0.7242048309953241,0.7232445477621912,0.6484640427521708,0.5819446466265865,0.486407855711423,0.3836292745490982,0.2838541723446893,0.3402302738810955,0.263831503006012,0.1518211890447561,60.06276632812501,18.1604757387605
pi3_sparge_bf16_sparse50_cdf70_sparsity,0.1505087955482246,0.0307697720708692,1.4164719914768682,0.8139353961255844,0.7745427120908485,0.7191768390113559,0.7160371516366065,0.6423786880427522,0.5731255898463594,0.4665782765531062,0.3721256593186373,0.2657418517034068,0.318273507014028,0.251072171008684,0.1341024983299933,41.64756859375,46.4456282556057
pi3_sparge_bf16_sparse50_cdf80_sparsity,0.1501809532950676,0.0305899554888681,1.4110394733633458,0.8151210581162324,0.776019751503006,0.720924804275217,0.7182814802939211,0.6449398316633267,0.576228959251837,0.4724323206412825,0.3770994789579158,0.2718475991983967,0.3255828991315965,0.2565863460253841,0.1404290180360721,46.700555546875,39.02912735939025
pi3_sparge_bf16_sparse50_cdf85_sparsity,0.1501367114747262,0.0305078234003274,1.4088302284442835,0.8157174402137607,0.7766126279225117,0.7217112839011359,0.7194046546426186,0.6460140975283903,0.5776777661990649,0.4753433587174348,0.3793692344689379,0.2748079198396794,0.3288571275885104,0.2591524382097528,0.1433940948563794,50.16106328125,33.86578690260648
pi3_sparge_bf16_sparse50_cdf88_sparsity,0.1500827202583969,0.0304590213695554,1.4075709028206846,0.816027254509018,0.7769721255845022,0.7221626346025385,0.7199915457581831,0.6466576566466266,0.5785022204408817,0.4770192224448897,0.3807538917835671,0.2766048897795591,0.3306891649966599,0.2606443820975284,0.1451623780895123,52.170491953124994,30.26693707538976
pi3_sparge_bf16_sparse50_cdf90_sparsity,0.1499857735574936,0.0304170672607116,1.406919407573123,0.8161900120240482,0.7772918370073482,0.7225070460921843,0.7202961656646628,0.6472161389445559,0.5791026426185705,0.4779833587174348,0.3818352224448897,0.2778348056112224,0.3317583967935871,0.2617998663994656,0.1463820440881763,54.72936351562501,27.613677663935555
pi3_sparge_bf16_sparse50_cdf97_sparsity,0.1497429083246374,0.0302885790721898,1.4048844682159511,0.8165057528390115,0.7782357034068134,0.7234893360053438,0.72084597995992,0.6489781376085504,0.5808551716766868,0.4807384048096192,0.3853034709418838,0.2820244969939879,0.3347346960587842,0.2655249699398797,0.1503688443553774,61.494879765624994,15.466709905821416
pi3_sparge_bf16_sparse60_cdf40_sparsity,0.1598343402436186,0.0314402229579764,1.4362198616860735,0.8055050688042752,0.7652765210420842,0.7075000721442886,0.6999083286573147,0.6279856673346694,0.5540313587174348,0.4302343567134269,0.3530919759519038,0.2384936913827655,0.2816188109552438,0.2334356713426853,0.1121648630594522,33.641105234375,59.72728878259659
pi3_sparge_bf16_sparse60_cdf60_sparsity,0.1570433950511887,0.0313100810851259,1.429535457336148,0.8075394468937874,0.7669759305277222,0.7094955564462258,0.7029531062124249,0.6305421402805611,0.5572835270541083,0.4382527935871742,0.3570529859719438,0.2444673026052104,0.2905250501002004,0.2376403473613894,0.1175692184368737,35.716356640625,56.75936006009579
pi3_sparge_bf16_sparse60_cdf93_sparsity,0.1510870199522049,0.0304535395502783,1.4082497665216789,0.8135338142952572,0.7758052371409487,0.7196268483633934,0.7150062685370742,0.645315142284569,0.5743978196392784,0.4682417635270541,0.3807645370741482,0.2727922725450901,0.3233491516366065,0.2621036740146961,0.1436842752171008,56.247058359375,24.465512215263313
pi3_sparge_bf16_sparse70_cdf70_sparsity,0.1584435487349909,0.0315471620570267,1.433374523149915,0.8003819158316634,0.7599528122912493,0.7003822311289245,0.6890407909151636,0.6207437060788245,0.5429608550434202,0.4175741883767535,0.3503967294589178,0.234476633266533,0.277327134268537,0.2352083901135604,0.1156197194388777,37.80061007812501,53.153122713168464
pi3_sparge_bf16_sparse80_cdf40_sparsity,0.1811390368012287,0.0340184202900577,1.4831464369158918,0.769302947227789,0.7169003660654643,0.6505312865731464,0.6319219131596525,0.5608804488977956,0.472520539746159,0.329133114228457,0.2847826853707415,0.1679781002004008,0.2077442351369406,0.1771683099532398,0.0733562591850367,23.483525781250005,76.08171121941673
pi3_sparge_bf16_sparse80_cdf50_sparsity,0.1790371550042456,0.0337757922397746,1.4737501217047144,0.770149937207749,0.7218930714762861,0.6546150113560454,0.6354958022712089,0.5680432865731464,0.4794464128256512,0.3380940761523046,0.2945473667334669,0.1769160721442885,0.2160711289245157,0.186850714762859,0.0796039545758183,27.0980244140625,70.6094250910812


==> fig/rawdata/scannet50/sparse_scannet50_500_vggt.csv <==
method,ATE,RPE_trans,RPE_rot,RRA30,RTA30,AUC30,RRA15,RTA15,AUC15,RRA5,RTA5,AUC5,RRA3,RTA3,AUC3,time,sparsity
vggt_sparge_bf16_sparse10_cdf97_sparsity,0.1783051190004388,0.0555327591386204,1.813587618739543,0.7954054669338678,0.741039770207081,0.6828339505678023,0.6884077381429524,0.592560684034736,0.5228045851703407,0.4295678396793587,0.3111069498997996,0.2185265891783567,0.285871957247829,0.2006919438877755,0.1082987307949231,87.28208796874998,6.879363437959304
vggt_sparge_bf16_sparse30_cdf97_sparsity,0.1802406925751022,0.0602522052214557,1.867933906669025,0.7949924756179022,0.7413807561790248,0.6826714762859053,0.6873120748162992,0.5929412959251837,0.52217759251837,0.4279107655310621,0.3117913907815631,0.2181585571142284,0.2846137074148296,0.201458543754175,0.1079064261857047,84.83307125000002,10.102677636314182
vggt_sparge_bf16_sparse40_cdf95_sparsity,0.176930752002108,0.0534161519309275,1.804645522460562,0.7943807668670675,0.7413519625918502,0.6820022231128925,0.6864290714762861,0.5930122110888443,0.5213140200400803,0.4268720480961924,0.3116903567134269,0.2174446813627255,0.2840143754175017,0.2012352171008684,0.1073619772879091,80.9290490625,14.749390352517366
vggt_sparge_bf16_sparse50_cdf70_sparsity,0.1864060240532769,0.0630818619104926,2.2740736312519725,0.7913776085504343,0.7338140654642619,0.673888881763527,0.6813431983967937,0.5802459532398129,0.5075825036740147,0.4117845290581162,0.2921003607214428,0.1971058276553106,0.2674870273881095,0.1839495524382097,0.0927342685370741,56.331586640625,44.130913602809116
vggt_sparge_bf16_sparse50_cdf80_sparsity,0.1825827627991364,0.0609538509069581,2.009506674666288,0.7920288790915166,0.736885344021376,0.6764817047428189,0.6833672251169005,0.5857494829659318,0.5130008817635271,0.4199406813627255,0.3007950300601202,0.2065760961923847,0.2771880828323314,0.1915259853039412,0.0998061189044756,63.63135257812501,35.24013844629128
vggt_sparge_bf16_sparse50_cdf85_sparsity,0.1819463657979686,0.0606406860446409,1.9231847738737893,0.7924921523046095,0.7382940066800268,0.6777410447561791,0.6843325691382766,0.588248112224449,0.515512881763527,0.4227248096192384,0.3045937635270541,0.2105765450901803,0.2804525317301269,0.194684676018704,0.1026996927187708,68.70085796875,29.774206209306914
vggt_sparge_bf16_sparse50_cdf88_sparsity,0.1830704572275378,0.0656021947983159,2.0982618040307623,0.7922758690714763,0.738930869739479,0.6783330554442218,0.6843918770875085,0.5896233213092853,0.5168851516366065,0.4238219478957916,0.3068657635270541,0.2127876553106212,0.28173541750167,0.1966471075484301,0.1042779959919839,71.58143203125,26.10822922239701
vggt_sparge_bf16_sparse50_cdf90_sparsity,0.1783669829547252,0.0555287701957667,1.992614108397357,0.7927209352037409,0.7397298971275886,0.6791872919171679,0.6850013413493655,0.5908022658650633,0.518160865731463,0.4246464448897795,0.3084173146292585,0.2141793667334669,0.2824254375417501,0.1979887775551102,0.1052068937875751,74.300870625,23.45532797432194
vggt_sparge_bf16_sparse50_cdf97_sparsity,0.1803809624074699,0.0603249333207675,1.9003104717621813,0.7937034655978625,0.7415045450901803,0.68191374749499,0.6859064903139611,0.5933528283233132,0.5217152277889111,0.4251659799599198,0.3120391503006011,0.2171569378757515,0.2823890981963928,0.2016003740814963,0.1070845156980628,83.19711031249999,11.920669379954537
vggt_sparge_bf16_sparse60_cdf40_sparsity,0.1959944941597451,0.0682095218256638,2.236974610256796,0.7817270808283231,0.7189647134268535,0.6573724515698064,0.6648552999331997,0.5571260708082832,0.4829318156312626,0.3753188617234468,0.2629199839679358,0.1669803286573146,0.2316222311289245,0.1600398129592518,0.0724126118904475,43.25199140625,59.72728878259659
vggt_sparge_bf16_sparse60_cdf60_sparsity,0.1913577172754246,0.0633602781039346,2.0784556025713563,0.7854061723446893,0.7237893226452906,0.6630528309953239,0.6718086840347361,0.5647315430861723,0.4920241763527054,0.3920231503006012,0.2738003046092184,0.179832881763527,0.2481118503674014,0.1696516766867067,0.0814901803607214,48.02224351562499,54.648339127500854
vggt_sparge_bf16_sparse60_cdf93_sparsity,0.1803901199559615,0.0585225427820404,1.9053319176778876,0.7916894535738143,0.7397170073480293,0.6786113507014028,0.6842669659318636,0.5911740280561122,0.5184429231796926,0.422611623246493,0.3088831422845691,0.2139235270541082,0.2806655444221776,0.1987002271209084,0.105229926519706,77.03092281250001,19.99508762576928
vggt_sparge_bf16_sparse70_cdf70_sparsity,0.1993844594330526,0.0677392092234955,2.2603912762151666,0.7830403580494322,0.7197403714094858,0.6597651195724783,0.6700626105544425,0.5606378623914495,0.4900443767535069,0.3960200721442886,0.2751619398797595,0.1853768977955912,0.2544622578490313,0.1724756713426853,0.0873495791583166,52.40138023437501,48.770253329227366
vggt_sparge_bf16_sparse80_cdf40_sparsity,0.2479536382684558,0.0693985048933428,2.792905626891653,0.7569630300601203,0.6818735604542419,0.6183122191048764,0.6253226346025385,0.5106321763527055,0.4324410527722112,0.3244024368737475,0.2258677034068136,0.1348832064128256,0.1969996526386105,0.133929832999332,0.0574673079492318,31.407469882812496,74.03884405891101
vggt_sparge_bf16_sparse80_cdf50_sparsity,0.2379843017426729,0.0704179058130972,2.593792517892425,0.7630825223780895,0.6897563874415499,0.6275903967935873,0.6359046412825651,0.5211765824983299,0.4451231957247828,0.3401391583166333,0.2362432705410821,0.1451339478957916,0.2087056780227121,0.1427714629258517,0.0630859051436205,36.90656703125,67.35693042476973


==> fig/rawdata/tandt/sparse_tandt_100_ma.csv <==
method,ATE,RPE_trans,RPE_rot,RRA30,RTA30,AUC30,RRA15,RTA15,AUC15,RRA5,RTA5,AUC5,RRA3,RTA3,AUC3,time,sparsity
map_anything_sparge_bf16_sparse10_cdf97_sparsity,0.0161607274843837,0.0132498601482429,11.975514459303088,0.8774567901234566,0.8787397787397786,0.8361353214686549,0.833890652557319,0.8237203783870448,0.7718396665063331,0.6899316979316978,0.6833112073112073,0.5822106782106783,0.5764983164983165,0.5924771524771524,0.4501811768478435,16.297186755952378,9.785197468267548
map_anything_sparge_bf16_sparse30_cdf97_sparsity,0.0161403794442398,0.0130191007291053,11.95702831171079,0.8759807599807599,0.877105339105339,0.8348276414943082,0.8322109988776655,0.8224774731441397,0.7705358345358345,0.6872727272727273,0.6822202982202982,0.5801827801827801,0.572358505691839,0.5910918710918711,0.4469392336059002,16.235909830729167,24.554643407464027
map_anything_sparge_bf16_sparse40_cdf95_sparsity,0.0164054403849004,0.0131089567510222,12.031499012879028,0.8758367805034474,0.8761029341029342,0.8339781946448613,0.8317870771204104,0.8213262786596119,0.769667468334135,0.6852833092833093,0.6804309764309764,0.5780759980759982,0.5692672759339427,0.5889241622574956,0.4440339907006574,15.954531156994047,32.99808022048738
map_anything_sparge_bf16_sparse50_cdf70_sparsity,0.0161328822344292,0.0134309457040026,11.735514191783173,0.8773532146865478,0.8766349206349208,0.8347821067821071,0.8317691197691198,0.8211755651755651,0.7685772005772005,0.6832380952380952,0.6777469937469938,0.5743107263107262,0.5646432579765913,0.5849318582651916,0.4378803912137245,15.8283544921875,49.659546961386994
map_anything_sparge_bf16_sparse50_cdf80_sparsity,0.0162915057755538,0.0129537578822636,11.546179362793056,0.8763370210036878,0.875851851851852,0.8337627064293731,0.8307064293730962,0.8203520923520925,0.7676556036556038,0.681979797979798,0.6771274651274651,0.5734737854737855,0.563601090267757,0.584306557639891,0.4371685105018438,14.097120442708334,47.98069794972737
map_anything_sparge_bf16_sparse50_cdf85_sparsity,0.0163191576071723,0.012947857265669,11.518188520833448,0.8760817700817701,0.8757768157768157,0.8336588103254768,0.8303068783068781,0.8203206669873336,0.7676485489818822,0.6813256373256372,0.6769312169312169,0.5734353054353054,0.5628892095558762,0.5840596440596441,0.4370434503767837,16.129639834449407,46.25672457946672
map_anything_sparge_bf16_sparse50_cdf88_sparsity,0.0163536222859732,0.0128544090822801,11.540519844308893,0.8758223504890171,0.8755206028539361,0.8332784992784993,0.8300381593714927,0.820001924001924,0.7673657206990541,0.6813063973063974,0.6771697931697931,0.5737085137085136,0.5628603495270162,0.5843771043771043,0.4372647105980439,15.917878301711312,44.77169745498234
map_anything_sparge_bf16_sparse50_cdf90_sparsity,0.0163296428955716,0.0128741184181122,11.24503336582957,0.8758489658489658,0.875662658329325,0.8334019560686227,0.8301042167708835,0.8199756293089625,0.7673900913900915,0.681073593073593,0.676942760942761,0.5735488215488215,0.5629501362834696,0.5840949174282507,0.4373769440436106,13.800593424479167,43.48644920521312
map_anything_sparge_bf16_sparse50_cdf97_sparsity,0.0163893631079943,0.0124033033436719,11.212811888236606,0.8748388648388645,0.8752550905884239,0.833034792368126,0.8298361391694726,0.8203257976591308,0.7682270322270325,0.6856738816738817,0.6802424242424243,0.5786936026936027,0.5702228635561969,0.5890075356742024,0.4448709315375982,14.414025297619045,34.47275985446242
map_anything_sparge_bf16_sparse60_cdf40_sparsity,0.0159893808685582,0.0130400068791131,11.285725426203044,0.8774856501523167,0.8763463203463204,0.8349629629629629,0.8304954304954305,0.8197768157768158,0.7668032708032708,0.6772602212602213,0.6734834054834055,0.5680481000481,0.5562706429373097,0.5788103254769922,0.4293025493025493,15.692164341517858,60.019272565841675
map_anything_sparge_bf16_sparse60_cdf60_sparsity,0.0159645619256157,0.013105443655875,10.871760560265711,0.8775664582331247,0.8766705146705149,0.8352393779060445,0.8307012987012986,0.8202796216129552,0.7671098284431619,0.6775507455507455,0.6739913419913421,0.5681038961038961,0.5563155363155362,0.5791149591149591,0.4292768959435626,15.6403896484375,59.707069728109566
map_anything_sparge_bf16_sparse60_cdf93_sparsity,0.0159785354038469,0.0126970249948868,10.77326872452879,0.8746903960237292,0.875212762546096,0.8325220458553791,0.8275651755651754,0.8188815135481803,0.7650088183421516,0.6765348725348725,0.6743203463203463,0.5696469456469456,0.5567676767676767,0.5807182940516274,0.4327368927368928,15.89081198846726,45.707135233614174
map_anything_sparge_bf16_sparse70_cdf40_sparsity,0.0159834670068813,0.012987310865935,10.62583414399436,0.8741975308641974,0.8748324514991181,0.832210357543691,0.8264582331248997,0.8171742825076158,0.7630001603334936,0.6674920634920635,0.6663338143338143,0.5580144300144301,0.5413981080647746,0.5688183421516756,0.4159275292608625,15.820572219122022,70.02603494458728
map_anything_sparge_bf16_sparse70_cdf70_sparsity,0.0158548085532637,0.0127701983540309,10.818381180368055,0.8735308641975309,0.8745675805675807,0.8314901394901394,0.8258290844957513,0.8168228314894981,0.7621375661375662,0.665914381914382,0.6654949494949495,0.5565214045214045,0.5397819464486132,0.567936507936508,0.4143017476350809,16.20760509672619,65.91517842478223
map_anything_sparge_bf16_sparse80_cdf40_sparsity,0.0168086431630739,0.0139122483497169,11.993013055980525,0.8697739297739296,0.8693474426807761,0.8250697450697454,0.8192227032227032,0.8095058521725189,0.7535616482283152,0.6510264550264551,0.6533314093314093,0.5416296296296297,0.5209267275933943,0.5526182459515793,0.3965977232643899,15.806542736235118,79.58339552084604
map_anything_sparge_bf16_sparse80_cdf50_sparsity,0.0166503930300851,0.0138158688290472,11.99402723304344,0.869333974667308,0.8695911495911495,0.8250322270322271,0.8185287798621131,0.8097110790444123,0.7533891293891294,0.6516055796055796,0.6534430014430015,0.5418335738335738,0.5209748276414943,0.5525637325637326,0.3963636363636363,15.618825613839286,78.17020217577615


==> fig/rawdata/tandt/sparse_tandt_100_pi3.csv <==
method,ATE,RPE_trans,RPE_rot,RRA30,RTA30,AUC30,RRA15,RTA15,AUC15,RRA5,RTA5,AUC5,RRA3,RTA3,AUC3,time,sparsity
pi3_sparge_bf16_sparse10_cdf97_sparsity,0.011832245904517,0.0081583308510608,6.186882264233664,0.9261340388007054,0.9280295013628344,0.9021542408209076,0.908878627545294,0.9043116883116882,0.8749078082411414,0.8536123136123136,0.8433092833092835,0.7946974506974506,0.808613115279782,0.7999486932820267,0.7306685906685906,2.3622459891183034,8.239602939122252
pi3_sparge_bf16_sparse30_cdf97_sparsity,0.0117840111546892,0.0081395060136041,6.159550969920245,0.9258210678210678,0.9277187750521084,0.9015552348885684,0.9079185505852174,0.9034420394420394,0.873403238736572,0.8512073112073113,0.8410485810485809,0.7910226070226071,0.8052332852332853,0.7965977232643899,0.7253423120089787,2.3547819359188984,13.12961312079871
pi3_sparge_bf16_sparse40_cdf95_sparsity,0.0117350444321266,0.008102212052374,6.124343812670857,0.9248718935385604,0.9272784992784994,0.9006759660092996,0.9064575917909252,0.9023819143819148,0.8717319223985894,0.8468648388648388,0.8381010101010103,0.7859605579605582,0.7991021324354658,0.7920121853455188,0.7179894179894181,2.337970610119048,18.6523314151499
pi3_sparge_bf16_sparse50_cdf70_sparsity,0.0117204740054311,0.0081424168295267,6.140693802812239,0.9152720859387528,0.921487894821228,0.8894564694564694,0.8864986371653039,0.8907923681257016,0.848919031585698,0.789102453102453,0.8063780663780662,0.7209119769119768,0.7080391213724546,0.7442392175725508,0.6190796857463524,1.9457522553943447,46.71650181214015
pi3_sparge_bf16_sparse50_cdf80_sparsity,0.0117162720921947,0.008138634789044,6.112126806081521,0.9189603976270644,0.9232473945807278,0.8931781305114638,0.8940676607343271,0.8941311527978196,0.8564566297899632,0.8103857623857623,0.815946127946128,0.7426320346320348,0.7410934744268077,0.7588552188552189,0.6520923520923522,2.059770548502604,39.74475601205119
pi3_sparge_bf16_sparse50_cdf85_sparsity,0.0116876033621376,0.0081266767393998,6.102051208352443,0.9207705627705628,0.9244607984607984,0.8953573833573835,0.8978945005611673,0.8963880070546738,0.8608645181978517,0.8213179413179414,0.8219355459355461,0.7548629148629149,0.7580407247073914,0.7677056277056278,0.6703511303511304,2.130905540829613,34.637917412651916
pi3_sparge_bf16_sparse50_cdf88_sparsity,0.0116712198492075,0.0081115154481299,6.102627058776823,0.9219682539682538,0.9253442360109028,0.8969013949013948,0.9003924963924964,0.8981215327881995,0.8640064133397467,0.8285887445887447,0.8264627224627225,0.7636421356421356,0.7696681096681096,0.7743819143819145,0.6836812570145904,2.182365478515625,31.002222636231668
pi3_sparge_bf16_sparse50_cdf90_sparsity,0.0116532409873161,0.0080948405304583,6.096030245204265,0.9229870129870128,0.925984607984608,0.8981353214686548,0.9023536956870292,0.8994426807760141,0.8664030784030784,0.8343915343915344,0.8301760461760461,0.7704935064935065,0.7791790925124258,0.7799743466410133,0.6942889209555876,2.1987095598493305,28.287820186879898
pi3_sparge_bf16_sparse50_cdf97_sparsity,0.0117076148912576,0.0080729473248223,6.115983905729533,0.9251120731120732,0.9274648067981404,0.9010479397146064,0.906864197530864,0.9027513227513227,0.8724720218053553,0.8483424723424724,0.8393342953342954,0.7883270803270803,0.8017764951098285,0.7939233605900272,0.7216610549943883,2.358547874813988,15.558358806150933
pi3_sparge_bf16_sparse60_cdf40_sparsity,0.0117420006467692,0.0081551849879874,6.160140427249438,0.9054911014911016,0.915983645983646,0.8793025493025493,0.8676267436267436,0.8796171236171235,0.828890812890813,0.7373814333814332,0.7765637325637325,0.665954785954786,0.628651595318262,0.6990957190957191,0.5361808561808562,1.771116013299851,59.68299905459086
pi3_sparge_bf16_sparse60_cdf60_sparsity,0.0117086713415656,0.0081256583964845,6.102553047854956,0.9078319704986372,0.9175949975949976,0.8821061407728075,0.8725432098765431,0.8827603014269682,0.834710918710919,0.7514862914862915,0.7850582010582011,0.6821991341991341,0.6516562449895783,0.7121628988295656,0.5614943081609748,1.8191513439360123,56.93938665919834
pi3_sparge_bf16_sparse60_cdf93_sparsity,0.0115946621817461,0.0080372828017007,6.069765898776716,0.924055796055796,0.926648067981401,0.8995020041686709,0.9041648228314896,0.9006073432740098,0.868911976911977,0.8400173160173161,0.8333814333814333,0.7779470899470899,0.7891197691197691,0.7850633317299983,0.706336379669713,2.2500560535249257,24.82461620260168
pi3_sparge_bf16_sparse70_cdf40_sparsity,0.0116961267691307,0.0082311366792139,6.250353583151105,0.8960189193522526,0.90941189674523,0.8691444604777937,0.8515119448452779,0.8667699214365882,0.8107872374539042,0.6956459836459835,0.7436536796536796,0.6196228956228957,0.5688119288119288,0.6515856982523649,0.4724130190796858,1.653549275716146,69.25189969716249
pi3_sparge_bf16_sparse70_cdf70_sparsity,0.0115879552770902,0.0081139211268805,6.00686754188034,0.9099781946448612,0.9189248035914702,0.8848433541766876,0.8777700817700819,0.8850383197049865,0.8409882956549624,0.7728330928330928,0.7924232804232805,0.7035844155844156,0.6875901875901875,0.7248356581689915,0.5958217091550425,1.859956362769717,53.773268119052595
pi3_sparge_bf16_sparse80_cdf40_sparsity,0.011818217711276,0.0084595488709022,6.500442299602836,0.8892640692640692,0.9029385922719254,0.8609655282988615,0.8378630751964085,0.8557986211319545,0.7945242905242903,0.6702068302068303,0.717115921115921,0.5891332371332371,0.5363347763347764,0.6153567420234087,0.4357575757575757,1.4792308291480654,76.20248474456646
pi3_sparge_bf16_sparse80_cdf50_sparsity,0.0116510087116432,0.0083307427289311,6.100144644381118,0.8967375340708673,0.9085101811768476,0.8688715728715728,0.8505287798621132,0.865052429052429,0.8082148468815136,0.7012352092352093,0.7403463203463203,0.6223338143338143,0.5810229276895944,0.6485105018438352,0.480990860990861,1.5613221028645834,70.91919227882669


==> fig/rawdata/tandt/sparse_tandt_100_vggt.csv <==
method,ATE,RPE_trans,RPE_rot,RRA30,RTA30,AUC30,RRA15,RTA15,AUC15,RRA5,RTA5,AUC5,RRA3,RTA3,AUC3,time,sparsity
vggt_sparge_bf16_sparse10_cdf97_sparsity,0.0160467954012634,0.0085335183128788,7.976166249069595,0.9119438832772168,0.9083290043290044,0.8773480840147511,0.8933801507134842,0.8794939874939874,0.8473156966490302,0.8374853294853295,0.8094083694083695,0.7610485810485812,0.7908032708032708,0.760304633637967,0.6922783389450057,2.943358677455357,7.273122409565581
vggt_sparge_bf16_sparse30_cdf97_sparsity,0.0161588149727061,0.0091747171968156,7.995230046850207,0.9117890011223344,0.9080311046977716,0.8770771204104536,0.8926952060285394,0.8790828924162258,0.8464691358024691,0.8359884559884561,0.8082501202501202,0.7591880711880712,0.7879493346160014,0.7585377585377585,0.6892031425364759,2.8863686523437497,11.092888180994326
vggt_sparge_bf16_sparse40_cdf95_sparsity,0.0166087905718212,0.0096990810960657,8.45422451598072,0.9104120570787236,0.9080859387526056,0.8762530062530064,0.891257335257335,0.8786467853134519,0.8449831649831651,0.8318364598364598,0.8056488696488696,0.7534911014911014,0.7802629469296135,0.7540901074234406,0.6793554593554593,2.834734479631696,15.976397320628166
vggt_sparge_bf16_sparse50_cdf70_sparsity,0.0170295448786664,0.0101882056514045,8.577300711823293,0.8911576078242744,0.8941234567901234,0.8545707872374538,0.8559974346641012,0.8542023408690074,0.8059066859066859,0.7396613756613757,0.7458027898027898,0.6533641173641173,0.6341510341510341,0.6652813852813853,0.5252236652236651,2.3297987351190472,44.53316343327363
vggt_sparge_bf16_sparse50_cdf80_sparsity,0.0162854320217283,0.008999411890034,8.260005397382782,0.8994420394420395,0.9000692640692642,0.8636203302869969,0.8715446528779862,0.8648484848484849,0.8225063331729998,0.7797825877825879,0.7717133237133238,0.69600962000962,0.698207471540805,0.7039794773128106,0.5911688311688311,2.73047943405878,36.31637460655636
vggt_sparge_bf16_sparse50_cdf85_sparsity,0.0167167532697576,0.0098826891847959,8.464828794381168,0.9020365560365564,0.902661215327882,0.8671899951899954,0.8772736892736894,0.8693968253968253,0.8295180375180375,0.7975007215007216,0.7835440115440115,0.7157383357383358,0.7269873336540004,0.7220747154080488,0.6220811287477954,2.823525378999256,31.04474130604002
vggt_sparge_bf16_sparse50_cdf88_sparsity,0.0169889159512614,0.0101417560907241,8.711422851655009,0.9049623216289884,0.9046172839506176,0.8701054994388326,0.8819400352733686,0.8724559884559887,0.8342433862433861,0.8084713804713803,0.7900663780663782,0.7267744107744106,0.7439313772647106,0.7315921115921117,0.6389578322911655,2.884888137090774,27.458220140801544
vggt_sparge_bf16_sparse50_cdf90_sparsity,0.0166367278607399,0.0096659389051734,8.643911948897202,0.9068510501843836,0.90593265993266,0.8721042167708835,0.8852499599166266,0.8744543851210519,0.8374814814814815,0.815917267917268,0.794141414141414,0.733943241943242,0.7553599486932822,0.737389770723104,0.6499502966169634,2.68240363420759,24.84249302910434
vggt_sparge_bf16_sparse50_cdf97_sparsity,0.0161615053532949,0.0089463623265719,8.211121804071446,0.9108398268398268,0.9082228635561967,0.8767429854096521,0.8919281705948373,0.8789366682700016,0.8457906044572711,0.8356632996632996,0.8064434824434823,0.7573468013468013,0.7868366201699536,0.7557479557479557,0.6859964726631392,3.1528774995349704,13.124018509147895
vggt_sparge_bf16_sparse60_cdf40_sparsity,0.0174015111105474,0.0093493288875242,8.62772702249305,0.8719775533108864,0.8791136764470099,0.8327856341189673,0.8203899310565977,0.8256719576719577,0.7653019079685744,0.6387532467532469,0.6736565656565656,0.5458181818181818,0.4828956228956229,0.5600416867083533,0.3726599326599326,2.0600811302548365,59.68299905459086
vggt_sparge_bf16_sparse60_cdf60_sparsity,0.0168880313309805,0.0091260054379659,8.565244753511134,0.8828972262305599,0.8875629308962641,0.8449514189514188,0.8404438031104698,0.8409915023248355,0.7873509700176367,0.6951842231842231,0.7117614237614238,0.6044290524290525,0.565679012345679,0.6152637485970819,0.4539522206188873,2.1402151053292413,54.866937216785225
vggt_sparge_bf16_sparse60_cdf93_sparsity,0.0161896734961509,0.0089837009202523,8.240480704072905,0.9089273689273688,0.9076915183581852,0.8748629148629149,0.8885720699054033,0.8772057078723745,0.8416725990059322,0.8248215488215489,0.7995036075036077,0.743934583934584,0.7686067019400354,0.7451467051467052,0.6646464646464646,2.731488990420387,21.489936817023487
vggt_sparge_bf16_sparse70_cdf40_sparsity,0.0173719377465905,0.0096385884262452,8.844431390011371,0.8668680455347123,0.8759660092993429,0.8274699374699375,0.8104409171075838,0.818326759660093,0.7544563091229759,0.6109802789802791,0.6531005291005292,0.5171794131794132,0.4482219015552349,0.5311720378387045,0.3387461920795254,1.871567923409598,68.66559634606043
vggt_sparge_bf16_sparse70_cdf70_sparsity,0.0170517661202154,0.0098769298902972,9.040639877361498,0.8913339746673079,0.8950675004008336,0.8550421677088343,0.8554997594997595,0.8534513387846722,0.8043565816899151,0.7324329004329004,0.739088023088023,0.6435420875420876,0.6230559563892898,0.6547410614077281,0.5118486451819785,2.207728021530878,49.81999153064356
vggt_sparge_bf16_sparse80_cdf40_sparsity,0.0175573519391828,0.0101423328743254,9.186626389634611,0.8653721340388009,0.8719894179894179,0.8245117845117846,0.8063973063973063,0.8117396184062852,0.7482020202020202,0.6027397787397788,0.6395497835497835,0.5054045214045214,0.4371396504729838,0.5130671797338464,0.3242103575436909,1.638164056687128,74.14265349507332
vggt_sparge_bf16_sparse80_cdf50_sparsity,0.0173228665246772,0.0098726167180186,8.852112219846155,0.8745739939073267,0.8797505210838547,0.8347910854577524,0.8232970979637645,0.8252647105980438,0.766490941157608,0.6445714285714286,0.6705204425204425,0.5488965848965849,0.4928683662016995,0.5560942760942761,0.378646785313452,1.747809308733259,67.75863841176033


==> fig/rawdata/tandt/sparse_tandt_200_ma.csv <==
method,ATE,RPE_trans,RPE_rot,RRA30,RTA30,AUC30,RRA15,RTA15,AUC15,RRA5,RTA5,AUC5,RRA3,RTA3,AUC3,time,sparsity
map_anything_sparge_bf16_sparse10_cdf97_sparsity,0.0112590559132742,0.0067798940192109,8.258684802236601,0.8696220097563571,0.869701414231111,0.8263308564125974,0.8240162367600313,0.8118611161691622,0.7586855607743559,0.6794166140767921,0.6670030755722733,0.5667623677666057,0.564335500950775,0.5755394307655339,0.4343591061134793,35.86081361607142,9.785197468267548
map_anything_sparge_bf16_sparse30_cdf97_sparsity,0.0111611273281583,0.0067217314074022,8.4769728815954,0.8697269400674981,0.8702287264603147,0.8265984203914013,0.824176376046289,0.8123254036948441,0.7589483022824421,0.6790200074332565,0.6667696014726828,0.5660619454678337,0.5622319059651468,0.5747786444367396,0.4323660953701786,35.73036551339286,24.554643407464027
map_anything_sparge_bf16_sparse40_cdf95_sparsity,0.0111172351560391,0.0067154078430004,8.27437172350692,0.868710147060413,0.8701119894105195,0.8257496655450264,0.8230512437401419,0.8118404959495403,0.7577628059462725,0.6772470011299547,0.6657294444264293,0.5643428178028989,0.5602696592591853,0.5733817908494449,0.4304637138179584,35.71211514136905,32.99808022048738
map_anything_sparge_bf16_sparse50_cdf70_sparsity,0.0111728795548161,0.0065201994434789,8.16553012767163,0.8677624484182712,0.8696842861454571,0.8249132163135869,0.821194592513696,0.8112697814838742,0.7561549276920403,0.6728050067223578,0.66399984035959,0.560250535668407,0.5541210090936831,0.5702870949852125,0.4247657152264524,34.39305961681548,49.659546961386994
map_anything_sparge_bf16_sparse50_cdf80_sparsity,0.0111635438713952,0.0065548874846148,8.208931951968351,0.8676325742930716,0.8694733446245665,0.8246957894010409,0.8211623318475135,0.8110782129919023,0.7560488333362435,0.6733328178278428,0.6638681370213594,0.5604680457269999,0.5546398404261069,0.5704051623717575,0.4251456926606152,35.03135435267856,47.98069794972737
map_anything_sparge_bf16_sparse50_cdf85_sparsity,0.0111711273150403,0.0065299888350642,8.290421182803431,0.8674493204057859,0.8692434458049907,0.8242926142198033,0.8211861116169162,0.8108259478857206,0.7557277233032593,0.6733502784976839,0.663485997789978,0.5602420547716269,0.5544286494670754,0.5700343310027495,0.4249087264270564,33.565060081845246,46.25672457946672
map_anything_sparge_bf16_sparse50_cdf88_sparsity,0.0111801112403722,0.0065923708196453,8.253806698844118,0.8676043877831853,0.8691473289748176,0.8243656164489489,0.8212828936154647,0.8106766175855552,0.755789251377938,0.673400665002083,0.6634016876984592,0.5602355693799718,0.5545292561837795,0.5697948703877849,0.4249029062037761,35.34914955357143,44.77169745498234
map_anything_sparge_bf16_sparse50_cdf90_sparsity,0.0111773302824207,0.0065980018346615,8.223265188377331,0.8675113473567456,0.8692059469378559,0.8243494029698105,0.8211205925319884,0.8107614265533553,0.7557169143171674,0.6733612537758698,0.6633917101728357,0.5601896727621034,0.5548510313851382,0.5700476343702477,0.4251781196188918,35.42221214657737,43.48644920521312
map_anything_sparge_bf16_sparse50_cdf97_sparsity,0.0111885103311532,0.0065786036534803,8.068973265114298,0.8678357000855571,0.8691902323349989,0.8246952905247599,0.8221810372136763,0.8110659073769667,0.7568631657192174,0.6759499227988954,0.6653622714834835,0.5636234382054423,0.5590091651887458,0.572731588762978,0.4297769274708719,33.03720796130953,34.47275985446242
map_anything_sparge_bf16_sparse60_cdf40_sparsity,0.0112924329479547,0.0064528342256044,7.974378064151734,0.8660499724370855,0.8681942258396295,0.8230649628378744,0.8183499999584272,0.8093772111651837,0.7536302811250992,0.6664024285297369,0.6600252930274555,0.5550158268500204,0.5452726067865467,0.5650879726748831,0.4175037394934577,34.59350344122024,60.019272565841675
map_anything_sparge_bf16_sparse60_cdf60_sparsity,0.0112971142870959,0.0065135600329631,8.170926564415009,0.8657669432935646,0.8681172326002347,0.8228163561577546,0.8181339865286775,0.8093713909419034,0.7533856654552288,0.6660951207405319,0.6599973559557096,0.5545788112277096,0.5446988990631935,0.5648385345342948,0.4168784812210496,35.01176655505952,59.707069728109566
map_anything_sparge_bf16_sparse60_cdf93_sparsity,0.0112859992918118,0.0065970209090275,8.198649681238441,0.8658474286669274,0.8675895877868435,0.8221324799223085,0.8193203143253156,0.8089167483576577,0.7539367574538353,0.6692495154664119,0.660721225439697,0.5575007296065613,0.5503145830683054,0.5664906464854582,0.421860592349067,34.60260956101191,45.707135233614174
map_anything_sparge_bf16_sparse70_cdf40_sparsity,0.0116819765181298,0.0067263775654966,8.40083254045027,0.8633966157896008,0.8654236332660681,0.8190654716916812,0.8155182118943745,0.8057625199238715,0.749337450725574,0.6596765785069132,0.6533453396225004,0.547353087171147,0.5357124743182647,0.5564141770661585,0.4073732251436971,34.41435863095238,70.02603494458728
map_anything_sparge_bf16_sparse70_cdf70_sparsity,0.0117354725291806,0.0070406560900841,8.72125354111726,0.8628719642338967,0.864294925679906,0.817959130392125,0.8143840998151664,0.8042620663621859,0.7480415364391707,0.6580607182321819,0.6516770973382456,0.54612485376689,0.534516834164378,0.5548235931896737,0.4066947534012968,33.889886904761894,65.91517842478223
map_anything_sparge_bf16_sparse80_cdf40_sparsity,0.0134946311440947,0.0069969036518179,9.400937937063148,0.8536379305614105,0.8560439277194786,0.8092364449078452,0.8040016529434114,0.7946325900908204,0.7381558040513744,0.6436392026959272,0.6383925208467925,0.5322146864188417,0.5169580519878972,0.5388562263501463,0.3904147574255656,33.47017373511905,79.58339552084604
map_anything_sparge_bf16_sparse80_cdf50_sparsity,0.0135103208987131,0.0069979346681031,9.585216818112478,0.8528079667216261,0.8557238985851038,0.8086077776475157,0.802501199381726,0.7942905272540269,0.7373802177262383,0.6429188253459083,0.6380592714909665,0.5317806640542179,0.5157865241876007,0.5385735297908129,0.3896414991897417,34.390945963541675,78.17020217577615


==> fig/rawdata/tandt/sparse_tandt_200_pi3.csv <==
method,ATE,RPE_trans,RPE_rot,RRA30,RTA30,AUC30,RRA15,RTA15,AUC15,RRA5,RTA5,AUC5,RRA3,RTA3,AUC3,time,sparsity
pi3_sparge_bf16_sparse10_cdf97_sparsity,0.0085422751885769,0.0045271076016914,4.304452139267129,0.9244924141704146,0.9242348277172334,0.8995281461840541,0.9063171872024932,0.899900640473999,0.8703550253054995,0.851418180548315,0.8375115053342347,0.7880773557561593,0.8072807667395857,0.7932473769500866,0.7244498433944208,7.099217122395833,8.239602939122252
pi3_sparge_bf16_sparse30_cdf97_sparsity,0.0085382803268009,0.0045421883141571,4.3084565585852905,0.9235949357405776,0.923678830101862,0.8982687330122237,0.9046707291825165,0.898663926172962,0.8682040370731595,0.8492485676014777,0.8345771150483536,0.7846356082923216,0.8043590146528278,0.7892638498448911,0.7196697771602798,6.820480933779764,13.12961312079871
pi3_sparge_bf16_sparse40_cdf95_sparsity,0.0085266617914116,0.0045428900834117,4.301902371850612,0.9225118753341432,0.92315068641219,0.8969964322031293,0.9026155251961624,0.8974599714143892,0.8658574893385982,0.8445750945994149,0.8314212236936303,0.7791684231269067,0.7976699151827177,0.784645086941664,0.7117717341687849,6.523709821428572,18.6523314151499
pi3_sparge_bf16_sparse50_cdf70_sparsity,0.0085200613466734,0.0045319657015478,4.353095781267685,0.910306451384922,0.9164255015577416,0.8832535547013683,0.8799723622540229,0.8840831028109186,0.8402185743279929,0.7815455686067132,0.7966939468846423,0.708970543849978,0.6989689058728547,0.7323994369349708,0.6049016257546543,4.9752210402715775,46.71650181214015
pi3_sparge_bf16_sparse50_cdf80_sparsity,0.0085181839493972,0.0045347166588346,4.343172615002546,0.915015594041089,0.9187697212029902,0.8881560950625383,0.8889255285802063,0.8886541398832463,0.8496283787435469,0.8060658367028267,0.8084549552133817,0.7345170004564718,0.7376434581106057,0.7503273875595221,0.6441773239112233,5.355880115327381,39.74475601205119
pi3_sparge_bf16_sparse50_cdf85_sparsity,0.0085025498172882,0.0045290296620983,4.309028770276599,0.9176773484393072,0.92034824890268,0.8911908426269827,0.8941815227865898,0.8918171817980001,0.8555776446886723,0.820850534171778,0.8168759868396437,0.7508966053963448,0.7610099916604515,0.7631069349623306,0.6692865986033127,5.624764392671132,34.637917412651916
pi3_sparge_bf16_sparse50_cdf88_sparsity,0.0084947098489775,0.0045229746043998,4.293482876795312,0.918981993060631,0.9212261048654572,0.8927912377369973,0.8968558322378843,0.8935230060954367,0.8587440124453002,0.8284364469033502,0.8213499093292359,0.7596698436771173,0.7730852920463324,0.7697843939858803,0.6827521008927392,5.809805536179316,31.002222636231668
pi3_sparge_bf16_sparse50_cdf90_sparsity,0.0084953917480218,0.004529280781718,4.280923047678495,0.9198679141899536,0.9217658890016904,0.8938772914011189,0.8985061149760164,0.8946192035772758,0.8607972209265298,0.8331637985437801,0.8242394007498112,0.7653540400248441,0.7804237621424409,0.774078055845874,0.6912662560914873,5.960494001116071,28.287820186879898
pi3_sparge_bf16_sparse50_cdf97_sparsity,0.0085002286716063,0.0045181769775361,4.2779440071453685,0.9230313718349418,0.9235606795692703,0.89782356907732,0.9036151069715466,0.8983010768244529,0.8673172013373212,0.8469896558003098,0.8335509265379732,0.7826904896720139,0.8017615321488347,0.7877165019127749,0.7174082046856124,6.667726585751487,15.558358806150933
pi3_sparge_bf16_sparse60_cdf40_sparsity,0.0084302335585098,0.0045462760346861,4.48008285695024,0.901446159193084,0.9116475971208188,0.8737499615449533,0.8642851975924232,0.8745563950534753,0.8228237561559254,0.7372169188901998,0.7703198545276763,0.6608324748503994,0.629847102734424,0.6925999186831661,0.532218677429091,4.269416062127975,59.68299905459086
pi3_sparge_bf16_sparse60_cdf60_sparsity,0.0084157571492848,0.0045171052750225,4.445455421824869,0.9038367743324828,0.9131781495514686,0.8765354372609033,0.8689026301589002,0.8775275358920697,0.8282094581954149,0.75072499195562,0.7787573490712172,0.6760546868179427,0.6517976591061966,0.7054709267375238,0.5560466715390251,4.441525727771578,56.93938665919834
pi3_sparge_bf16_sparse60_cdf93_sparsity,0.0084648007990357,0.0045153475936562,4.240330918341035,0.920779693739851,0.9224402865877944,0.8951730393954285,0.900109669635812,0.895958686392235,0.8631640562965254,0.838433428701849,0.827696114502084,0.7724400787226771,0.7887342095263752,0.7792838298399521,0.7020070624252205,6.168993698846727,24.82461620260168
pi3_sparge_bf16_sparse70_cdf40_sparsity,0.0083587915621009,0.0045548934266469,4.501054064569913,0.8955417089672181,0.9064159647061656,0.8668129205630982,0.8508218571002151,0.8645175076473576,0.8071565465455728,0.6987286137974212,0.7409195786490929,0.6174970878097086,0.5741866445830767,0.6493265585934349,0.4723684899763283,3.774343796502976,69.25189969716249
pi3_sparge_bf16_sparse70_cdf70_sparsity,0.0083646625131154,0.0045263706943966,4.467064377962868,0.9075203105005974,0.9150014592131224,0.8802302812913911,0.8758049160931667,0.8806714542160452,0.8352236587087584,0.7716937598060369,0.7872582009024672,0.6967176435079983,0.6850261452744361,0.7191833727861324,0.5881950905585169,4.622259381975447,53.773268119052595
pi3_sparge_bf16_sparse80_cdf40_sparsity,0.0086167365003361,0.0046298139429127,5.110314677821704,0.887771378303704,0.8992165979464588,0.8570257162408341,0.836927653793164,0.8520005354605418,0.7895285868581022,0.6673822215459677,0.7127131137113653,0.5810676451293462,0.5362520921624042,0.6126849272014787,0.4319403876102412,3.465078799293155,76.20248474456646
pi3_sparge_bf16_sparse80_cdf50_sparsity,0.0083910820002909,0.0045585204079933,4.605945454960641,0.8937909858044755,0.9040991832563816,0.8641418538076315,0.8491783923379254,0.8611065242208593,0.8036715631373663,0.6976081376698986,0.7360206135679382,0.6143252324139875,0.5777752279656739,0.6456057729963257,0.4755903992922608,3.741636742001488,70.91919227882669


==> fig/rawdata/tandt/sparse_tandt_200_vggt.csv <==
method,ATE,RPE_trans,RPE_rot,RRA30,RTA30,AUC30,RRA15,RTA15,AUC15,RRA5,RTA5,AUC5,RRA3,RTA3,AUC3,time,sparsity
vggt_sparge_bf16_sparse10_cdf97_sparsity,0.0115358169778556,0.0049217936264449,6.388557482092257,0.9067190320469808,0.9036793788657714,0.8708011869929652,0.8874155963691785,0.8731991189844872,0.8389629027282713,0.8288096063616702,0.7975510163357038,0.7471001568965905,0.7779302121970262,0.7454525348319576,0.6740708221397967,9.012050083705358,7.273122409565581
vggt_sparge_bf16_sparse30_cdf97_sparsity,0.0116111160771539,0.0048481479225871,6.203413562942656,0.905927564826894,0.903413145223717,0.8703463781166257,0.886321061808277,0.8728537303058197,0.8383211815385844,0.8264115080780542,0.7966420637514001,0.7448641934043567,0.7743058760142779,0.7438469846670376,0.6705811825529661,8.74481703404018,11.092888180994326
vggt_sparge_bf16_sparse40_cdf95_sparsity,0.0115539413938105,0.0049150779469407,6.294844341638044,0.9049015426086072,0.9030243543085869,0.8691475784129582,0.8847798666836283,0.8721775866527314,0.8364237887491759,0.8211663228577629,0.7941451879641109,0.7387928690624369,0.7654117433813669,0.7395125812440811,0.6606003310875587,8.365248628162202,15.976397320628166
vggt_sparge_bf16_sparse50_cdf70_sparsity,0.0118840219285342,0.0049844120851207,6.240829974123916,0.8885759825991953,0.8910072561555098,0.8506144077132926,0.8543196449996383,0.8502830707165443,0.8014618737959412,0.7343034814081282,0.7374109817635774,0.6433832791636837,0.6249547893370183,0.6542986921958288,0.5121123003767347,6.405834716796875,44.53316343327363
vggt_sparge_bf16_sparse50_cdf80_sparsity,0.0117637693519767,0.0048997995986586,6.261499943557918,0.8956992707260231,0.896403933473185,0.8586581225788911,0.8681839157298186,0.8601678053517783,0.8168962744750783,0.7731225414753269,0.7633041573854891,0.6851646665885094,0.6875196952198507,0.6929333343310858,0.5764174530204049,6.969289015997025,36.31637460655636
vggt_sparge_bf16_sparse50_cdf85_sparsity,0.0116893788846183,0.0048533285854277,6.402808168752208,0.8991231417897853,0.8991840878421357,0.8625945890215623,0.874416709694746,0.8649636693348234,0.8240441738317774,0.7908321505808167,0.7750297454982651,0.7044078213823363,0.716068721870653,0.7103233300324353,0.6062635580022665,7.379728655133929,31.04474130604002
vggt_sparge_bf16_sparse50_cdf88_sparsity,0.011767846320274,0.0050557520443511,6.299411341393092,0.9006081301867546,0.9001536538946023,0.8642548492853181,0.8775105740985097,0.8670986935261655,0.8277074223644576,0.8003517077782295,0.7811659237567381,0.7150678097585189,0.7318573247094253,0.7198959344077466,0.6233558908558472,7.5840984700520835,27.458220140801544
vggt_sparge_bf16_sparse50_cdf90_sparsity,0.0116647520234845,0.0049003404815873,6.26923483684022,0.9020754084757416,0.9012234940795858,0.8657924691299516,0.8796020297612961,0.8687132234641469,0.8300687700953602,0.806000982786274,0.7850531677396664,0.7214150126839294,0.7412935695678816,0.725666270060023,0.6334348546565528,7.824181477864582,24.84249302910434
vggt_sparge_bf16_sparse50_cdf97_sparsity,0.0115685328663512,0.0049408300362564,6.381070429461584,0.905467102019368,0.9033453811955235,0.8697254434386544,0.8859294439275532,0.8727413168504611,0.8374142244594053,0.8250316162843196,0.7955006348200678,0.7425164816251394,0.7721873147402144,0.7416519290298602,0.6668554081930452,8.654551664806547,13.124018509147895
vggt_sparge_bf16_sparse60_cdf40_sparsity,0.0124120553507814,0.0053691648972962,6.64401812564203,0.8701192231165964,0.8764828889592858,0.8292313231113582,0.818071294409343,0.8219073204274038,0.7597789312906014,0.6314461675076889,0.6636985190857593,0.5333371580514891,0.4708992993282631,0.548054673514575,0.3573982936768263,5.199642833891368,59.68299905459086
vggt_sparge_bf16_sparse60_cdf60_sparsity,0.0121293494179157,0.0052206796969127,6.431973292384578,0.880323654302018,0.8847377947839159,0.8409297224668101,0.8379363816337034,0.8375702064433196,0.7823487594194077,0.6891008004469932,0.7037473091860584,0.5940648688828414,0.5551004695257266,0.605563468287682,0.440377216985407,5.524274786086311,54.866937216785225
vggt_sparge_bf16_sparse60_cdf93_sparsity,0.0117797161303387,0.0053151993615071,6.260862767168616,0.9034273631977304,0.9020578646598536,0.8672650687659381,0.8818892112183973,0.8702462702762029,0.8327954615561779,0.813391336015625,0.7889458993616878,0.7295057882120524,0.7536291170804431,0.7318531674070822,0.6464671660418242,7.992872116815477,21.489936817023487
vggt_sparge_bf16_sparse70_cdf40_sparsity,0.0124703340123375,0.0055381163780891,6.62264525583512,0.86473609860456,0.8715934856735206,0.8225660865566977,0.8072709555060559,0.8123867654774288,0.7469481659229252,0.6025133387045679,0.6419894188340762,0.502831372333818,0.4346318251471892,0.518680838078894,0.3219572912015684,4.565564185732886,68.66559634606043
vggt_sparge_bf16_sparse70_cdf70_sparsity,0.0122112805659845,0.0055487567986162,6.458363601248966,0.8855572822217954,0.8895066363017303,0.8475548826268829,0.8498392371183907,0.8469810086114361,0.7963128054058234,0.7263129800125219,0.7287938917588133,0.6339759691295358,0.6132253765060868,0.6425850771138012,0.4991290451591124,5.931318068731398,49.81999153064356
vggt_sparge_bf16_sparse80_cdf40_sparsity,0.0130678180196078,0.0065062692831356,7.206547010996089,0.8622001441752452,0.8678598124391474,0.8189431638567458,0.8027527993195327,0.8055262188586872,0.7402921585794663,0.5927263838204444,0.6279600200548265,0.4901763777092099,0.4233281200761951,0.5002664830801952,0.3077916991975575,4.165413806733631,74.14265349507332
vggt_sparge_bf16_sparse80_cdf50_sparsity,0.0124542879022306,0.0055293520564113,6.717317039216942,0.8706833690445602,0.874998898314879,0.8287469973883825,0.8190582379856041,0.818629204383792,0.7586175473080219,0.6364598741335142,0.65890781015762,0.5351810047867179,0.4805118138060685,0.5428389219948732,0.3624169890654634,4.652861630394345,67.75863841176033


==> fig/rawdata/tandt/sparse_tandt_50_ma.csv <==
method,ATE,RPE_trans,RPE_rot,RRA30,RTA30,AUC30,RRA15,RTA15,AUC15,RRA5,RTA5,AUC5,RRA3,RTA3,AUC3,time,sparsity
map_anything_sparge_bf16_sparse10_cdf97_sparsity,0.0225799242453975,0.0209134559969543,12.953154785973746,0.881048266925818,0.8784528668610302,0.8392743764172335,0.8363200518302559,0.825438289601555,0.775821185617104,0.6866705539358601,0.6872069970845481,0.5864956268221575,0.5703919663103337,0.5964755425979916,0.451674765144153,8.32510632905506,9.785197468267548
map_anything_sparge_bf16_sparse30_cdf97_sparsity,0.0215702856068048,0.0215884286660352,12.757215983564492,0.8817259475218663,0.8801347586653709,0.8399507612568837,0.8360712666018789,0.8267832847424684,0.7763990929705216,0.6860485908649174,0.6872847424684159,0.5857337220602528,0.5690055069646908,0.5952445740200841,0.4502105604146421,7.922338309151785,24.554643407464027
map_anything_sparge_bf16_sparse40_cdf95_sparsity,0.0215490404327725,0.0206760266415314,12.963200934903046,0.8800699708454811,0.8800570132815032,0.8386264982183348,0.8340472951085195,0.8266822157434403,0.7746938775510205,0.6856132167152575,0.686491739552964,0.5835879494655005,0.5685649497894395,0.59348234531908,0.4479429867184969,7.977479259672619,32.99808022048738
map_anything_sparge_bf16_sparse50_cdf70_sparsity,0.0215351597856478,0.0206420287274295,12.355921409591485,0.8820809847748624,0.8800298023971495,0.8404392614188532,0.8364055717525105,0.8266925817946227,0.7765960479429868,0.684454810495627,0.6837939747327503,0.5816287657920312,0.5633689666342728,0.5888694525429219,0.4423712342079689,7.871645042782737,49.659546961386994
map_anything_sparge_bf16_sparse50_cdf80_sparsity,0.0214727755855459,0.0206487655283521,12.212608555678647,0.8829724651765469,0.8807346938775511,0.8412542921930676,0.8372478134110788,0.8275348234531907,0.7773501781665046,0.68333527696793,0.6847502429543246,0.5809135082604471,0.5619565921606737,0.5898542274052477,0.4417363135730482,7.97529113188244,47.98069794972737
map_anything_sparge_bf16_sparse50_cdf85_sparsity,0.0214310912136962,0.020706946046729,12.332539409004786,0.882350502105604,0.8807087787495953,0.840966634272757,0.8369782960803368,0.827317136378361,0.7772387431162944,0.682977648202138,0.6845947521865889,0.5807813411078717,0.5616067379332685,0.5898153547133139,0.4416715257531584,7.9479782831101184,46.25672457946672
map_anything_sparge_bf16_sparse50_cdf88_sparsity,0.0213745013069307,0.0206926170551527,12.314337445181245,0.8825630061548428,0.8809536767087784,0.8411648850016196,0.8375095562034338,0.8274104308390021,0.7775963718820862,0.6832886297376094,0.684983479105928,0.5809212827988338,0.5620343375445417,0.5903336572724328,0.4420472951085196,7.860493419828868,44.77169745498234
map_anything_sparge_bf16_sparse50_cdf90_sparsity,0.0213435568589335,0.0206864330624926,12.276291816550426,0.881361839974085,0.8808746355685132,0.8401049562682218,0.83659993521218,0.8270579850988014,0.7766141885325559,0.683444120505345,0.6847269193391642,0.5811856171039845,0.5624748947197927,0.5899578879170716,0.4423971493359248,7.855811128162204,43.48644920521312
map_anything_sparge_bf16_sparse50_cdf97_sparsity,0.0215443421192634,0.0208392315081699,12.422749649348765,0.881575639779721,0.8811558147068352,0.8405830903790087,0.8357473275024294,0.8276073858114675,0.7768707482993198,0.6838950437317785,0.687860058309038,0.5844742468415938,0.5658179462261095,0.5943764172335602,0.4482280531260123,7.99498670014881,34.47275985446242
map_anything_sparge_bf16_sparse60_cdf40_sparsity,0.021993464995021,0.0204475499620068,12.505920750386432,0.8814862325882734,0.8788247489471978,0.839219954648526,0.8340447035957241,0.8243550372529965,0.7731311953352769,0.6762604470359573,0.6788726919339163,0.572843537414966,0.550709426627794,0.5818723679948169,0.4300485908649173,8.156347098214283,60.019272565841675
map_anything_sparge_bf16_sparse60_cdf60_sparsity,0.0219609354705535,0.0204789415384331,12.40623844596827,0.8803368966634273,0.8781068999028185,0.8378529316488499,0.8331091674765144,0.8235775834143182,0.771910592808552,0.6759105928085519,0.6779786200194364,0.5722837706511176,0.5517849044379656,0.580939423388403,0.4306316812439261,7.960113234747023,59.707069728109566
map_anything_sparge_bf16_sparse60_cdf93_sparsity,0.021581708355166,0.0205824797958448,12.35094371528618,0.8829115646258503,0.8805325558794945,0.8411117589893102,0.8368124392614188,0.8263168124392615,0.776453514739229,0.6813760932944607,0.6826666666666668,0.5804703595724002,0.5596760609005508,0.5878198898607062,0.4414771622934887,8.208600144159224,45.707135233614174
map_anything_sparge_bf16_sparse70_cdf40_sparsity,0.0223456313256031,0.0212514838551628,12.635328998516766,0.8794829931972789,0.8778231292517006,0.8365714285714284,0.8295795270489148,0.8215484288953676,0.7677408487204402,0.6642021379980564,0.669170068027211,0.5597356656948493,0.5332296728215096,0.5687074829931973,0.4131000971817298,8.074409295944939,70.02603494458728
map_anything_sparge_bf16_sparse70_cdf70_sparsity,0.0223646034353186,0.0210282552855082,12.341315790590876,0.8790670553935859,0.8773177842565598,0.8361995464852607,0.8294758665370909,0.8207942986718497,0.7681010689990283,0.6670087463556852,0.6690068027210885,0.5615238095238094,0.5362099125364431,0.5692257855523161,0.4147327502429543,8.127338402157736,65.91517842478223
map_anything_sparge_bf16_sparse80_cdf40_sparsity,0.0257776297410854,0.0234960657626845,13.844390520755708,0.8655186264982182,0.8679766763848398,0.8226537091026886,0.8138464528668611,0.8088474246841593,0.7520466472303208,0.6433041788143828,0.6514518950437317,0.537827016520894,0.5083770651117591,0.5480012957563978,0.3885455134434726,7.977168759300595,79.58339552084604
map_anything_sparge_bf16_sparse80_cdf50_sparsity,0.0255862961105322,0.0234654059348173,13.664648244833446,0.8662118561710398,0.8681788143828959,0.8229711694201491,0.8144373177842564,0.8084846128927762,0.7519740848720441,0.6463206997084547,0.6506122448979592,0.5395607385811467,0.5108649173955296,0.5469906057661159,0.3894007126660188,8.045812686011905,78.17020217577615


==> fig/rawdata/tandt/sparse_tandt_50_pi3.csv <==
method,ATE,RPE_trans,RPE_rot,RRA30,RTA30,AUC30,RRA15,RTA15,AUC15,RRA5,RTA5,AUC5,RRA3,RTA3,AUC3,time,sparsity
pi3_sparge_bf16_sparse10_cdf97_sparsity,0.0152957017905363,0.0128995544000593,7.511470754307199,0.925532879818594,0.928185293164885,0.9019721412374474,0.9054616132167153,0.9046167800453516,0.8745759637188207,0.8483654033041788,0.8440038872691933,0.7960738581146745,0.8035892452218983,0.8010495626822157,0.7337738905085844,1.2353458222888765,8.239602939122252
pi3_sparge_bf16_sparse30_cdf97_sparsity,0.0152098631984763,0.0128515046339551,7.512000513397282,0.9239805636540332,0.92769420149012,0.9009420149011984,0.9039585357952704,0.903860058309038,0.8736948493683186,0.8461263362487852,0.8420213799805637,0.7935860058309038,0.8010884353741496,0.7983155166828636,0.7297440881114351,1.2219412987118674,13.12961312079871
pi3_sparge_bf16_sparse40_cdf95_sparsity,0.0150211637810421,0.0128222236390756,7.557987554961065,0.9225591188856496,0.9275361192095886,0.8998483965014578,0.9011571104632328,0.9027768059604792,0.871048914804017,0.8403109815354715,0.8384761904761904,0.7867055393586005,0.7935730482669259,0.7926012309685779,0.7198574667962423,0.8656721278599332,18.6523314151499
pi3_sparge_bf16_sparse50_cdf70_sparsity,0.0149835766300065,0.0132658198930928,7.613235790610751,0.9137609329446064,0.9235996112730808,0.8905396825396825,0.881041788143829,0.8934940071266603,0.8494590217039198,0.7826239067055394,0.8103245869776483,0.7229310009718174,0.7022870100421121,0.7497116942014902,0.6221056041464205,0.8400797177269346,46.71650181214015
pi3_sparge_bf16_sparse50_cdf80_sparsity,0.0150007318399362,0.0131473427774565,7.597818603573697,0.9175004859086492,0.9251830255911888,0.8944088111435052,0.890088759313249,0.8968966634272757,0.858689990281827,0.8084353741496599,0.8216520894071915,0.7501418853255588,0.7420278587625527,0.7672044055717525,0.663232912212504,0.8088988938104537,39.74475601205119
pi3_sparge_bf16_sparse50_cdf85_sparsity,0.0149226298725735,0.0129967717091504,7.617829883370245,0.9192912212504052,0.9261665046971168,0.8963356009070295,0.8939604794298673,0.8990191124068676,0.8631448007774537,0.8198794946550049,0.8280894071914482,0.763078717201166,0.7602721088435374,0.7770521541950114,0.6830061548428894,0.7925790928431921,34.637917412651916
pi3_sparge_bf16_sparse50_cdf88_sparsity,0.0148383238031484,0.0128875647241943,7.601629596188023,0.9205908649173954,0.9268662131519274,0.8977207644962747,0.8962461937155815,0.9003304178814383,0.8657933268545513,0.8261613216715258,0.8313469387755102,0.7706044703595722,0.7705085843861355,0.7820796890184645,0.6947068351149982,0.8352569638206846,31.002222636231668
pi3_sparge_bf16_sparse50_cdf90_sparsity,0.0148938169445669,0.0128993063372671,7.579750963121367,0.9210456754130224,0.9269841269841268,0.8982248137350182,0.897827016520894,0.9008927761580824,0.8673275024295434,0.8304450923226433,0.8329407191448007,0.7752380952380953,0.7776352445740201,0.7842824748947197,0.7019760285066408,0.847682820638021,28.287820186879898
pi3_sparge_bf16_sparse50_cdf97_sparsity,0.0151176993520561,0.0129004248950406,7.498745936089395,0.9224632329122124,0.9276773566569486,0.8999779721412373,0.9019060576611596,0.903232912212504,0.8717589893100097,0.8425422740524781,0.8401788143828961,0.7895354713313897,0.7975251052802071,0.7955166828636216,0.7250145772594753,0.8802869756789435,15.558358806150933
pi3_sparge_bf16_sparse60_cdf40_sparsity,0.0154794506337603,0.0138522022320365,7.579588504733327,0.90364107547781,0.9179410430839,0.8802021379980564,0.8598328474246841,0.882026563006155,0.8268454810495627,0.7244314868804664,0.7750903790087463,0.6603226433430515,0.6134629089731131,0.6960414642047295,0.5295238095238095,0.7585609159923736,59.68299905459086
pi3_sparge_bf16_sparse60_cdf60_sparsity,0.0153274425787879,0.013766989312001,7.523723220846106,0.9067884677680595,0.9198393262066732,0.883887269193392,0.8661379980563653,0.8857116942014901,0.8342546161321673,0.7417998056365402,0.7862001943634598,0.6794557823129252,0.6407644962747003,0.7126660187884678,0.5586653709102688,0.9069141177222844,56.93938665919834
pi3_sparge_bf16_sparse60_cdf93_sparsity,0.0147617192380701,0.0128211090113246,7.547230841106209,0.9224165856818918,0.9277551020408163,0.8997175251052801,0.8992834467120182,0.9019760285066406,0.8693696145124716,0.8342468415937805,0.8349076773566569,0.7795529640427599,0.7843731778425657,0.7871979267897635,0.7091545189504372,1.01445950172061,24.82461620260168
pi3_sparge_bf16_sparse70_cdf40_sparsity,0.0165584520302904,0.0144475257234913,7.9191129718292625,0.8872756721736313,0.9080570132815028,0.8639663103336573,0.8335600907029479,0.8645804988662131,0.8005157110463232,0.6802643343051507,0.7409912536443148,0.6126180758017493,0.5513702623906706,0.6490314220926465,0.4643602202785876,0.6966923246837797,69.25189969716249
pi3_sparge_bf16_sparse70_cdf70_sparsity,0.0154733640135033,0.0138682884138616,7.610235567514337,0.9095173307418204,0.9209446064139944,0.8870178166504697,0.8721373501781665,0.8881451247165533,0.8409692257855526,0.7659241982507289,0.7942546161321672,0.7029582118561711,0.6802850664075154,0.7262585034013606,0.5958147068351151,0.7652364211309526,53.773268119052595
pi3_sparge_bf16_sparse80_cdf40_sparsity,0.0171258257542665,0.0151994405792558,7.99303979863754,0.8749504373177839,0.8998678328474248,0.8510955620343376,0.8173553611920956,0.8497000323939099,0.781475866537091,0.650511175898931,0.713935860058309,0.5799961127308066,0.5143634596695821,0.6145772594752187,0.4263686426951733,0.7808791503906249,76.20248474456646
pi3_sparge_bf16_sparse80_cdf50_sparsity,0.0163805146695031,0.0149303691647612,7.951467332624306,0.8857013281503078,0.9066057661159702,0.8615834143181083,0.8326012309685777,0.8619812115322321,0.7971467444120506,0.6838095238095239,0.7361010689990282,0.6135199222546163,0.560907029478458,0.6470229996760609,0.4717719468739877,0.7051042712983631,70.91919227882669


==> fig/rawdata/tandt/sparse_tandt_50_vggt.csv <==
method,ATE,RPE_trans,RPE_rot,RRA30,RTA30,AUC30,RRA15,RTA15,AUC15,RRA5,RTA5,AUC5,RRA3,RTA3,AUC3,time,sparsity
vggt_sparge_bf16_sparse10_cdf97_sparsity,0.0236809785696714,0.0159097680037065,9.411544468386785,0.9126180758017496,0.9114583738257208,0.8798769031422096,0.8952458697764818,0.8850249433106577,0.8524185293164886,0.8401554907677357,0.8172128279883382,0.7680544217687075,0.7912925170068027,0.7694460641399417,0.7002785876255264,1.0446589849562873,7.273122409565581
vggt_sparge_bf16_sparse30_cdf97_sparsity,0.0246011987599719,0.0173157884840827,10.511804135752158,0.9117667638483968,0.9104373177842568,0.8789400712666018,0.8935769355361193,0.8839416909620993,0.850780693229673,0.8360427599611274,0.8149115646258505,0.7642060252672498,0.7852672497570458,0.7658568189180435,0.6945124716553289,1.3050043451218385,11.092888180994326
vggt_sparge_bf16_sparse40_cdf95_sparsity,0.0250945367553861,0.0181348092645009,10.860050854387932,0.9100511823777132,0.9091597019760284,0.8770249433106577,0.8901354065435698,0.8818762552640105,0.8471292517006805,0.8283692905733723,0.81065889212828,0.7566647230320699,0.7745772594752186,0.7605312601230968,0.6840816326530611,1.0377409842354912,15.976397320628166
vggt_sparge_bf16_sparse50_cdf70_sparsity,0.0238748558713435,0.0172019801279661,10.31684468771886,0.8937453838678329,0.8977972141237446,0.8584088111435048,0.8589724651765468,0.8604392614188534,0.8116358924522189,0.7405558794946551,0.7528862973760934,0.6597006802721088,0.6325494007126661,0.6728344671201815,0.5324392614188532,1.0120843244280135,44.53316343327363
vggt_sparge_bf16_sparse50_cdf80_sparsity,0.0242984673756676,0.0175208347290985,10.461609368871711,0.9004068675089084,0.9021937155814708,0.8661004211208293,0.8725753158406221,0.8696002591512797,0.8269595076125689,0.7793974732750242,0.7781768707482993,0.7013722060252673,0.6946679624230644,0.7110592808551992,0.5965403304178815,0.9537938435872396,36.31637460655636
vggt_sparge_bf16_sparse50_cdf85_sparsity,0.0241682469256879,0.0169565968330333,10.401171593126673,0.9048137350178168,0.905469387755102,0.8706822157434402,0.880025915127956,0.8750735341755753,0.8349102688694526,0.7984684159378036,0.7909504373177842,0.7215238095238097,0.7246906381600259,0.729757045675413,0.6272108843537416,0.9695310262044272,31.04474130604002
vggt_sparge_bf16_sparse50_cdf88_sparsity,0.0239588520331756,0.0167658038886168,10.304045413221884,0.9063699384515712,0.90659410430839,0.8725247813411077,0.8831149983803045,0.8772374473598963,0.8384839650145772,0.8075413022351798,0.7969757045675413,0.731692905733722,0.7395140913508261,0.7391771946873987,0.6437188208616781,0.9874190005347844,27.458220140801544
vggt_sparge_bf16_sparse50_cdf90_sparsity,0.0244747449473159,0.0172389745453228,10.441214851621108,0.907413022351798,0.907374149659864,0.8737622287010041,0.8851804340783931,0.8786886945254293,0.840925170068027,0.8135510204081633,0.8010884353741498,0.7386822157434401,0.7497116942014901,0.7459151279559443,0.6553028830579851,1.109006138392857,24.84249302910434
vggt_sparge_bf16_sparse50_cdf97_sparsity,0.0239161995926268,0.0166302766493612,10.125787927649528,0.9111007450599286,0.9099902818270166,0.8783051506316812,0.8921697440881114,0.8834648526077097,0.8494097829608035,0.8340758017492711,0.8137298347910594,0.7622546161321672,0.7825850340136054,0.7648202137998057,0.6919727891156463,1.161945036388579,13.124018509147895
vggt_sparge_bf16_sparse60_cdf40_sparsity,0.023990238978104,0.0168664189607264,10.427773162795155,0.8748156786524134,0.8837823129251701,0.8368526077097506,0.8215095562034339,0.8321373501781666,0.7693527696793001,0.6327930029154518,0.6774344023323615,0.5458581146744411,0.4749724651765468,0.5624230644638808,0.3727502429543246,0.9500948253813244,59.68299905459086
vggt_sparge_bf16_sparse60_cdf60_sparsity,0.0240846166641407,0.0167799392545843,10.401294494675248,0.8848888888888891,0.8914091350826043,0.8481412374473598,0.841528992549401,0.8473262066731454,0.7917045675413021,0.6906355685131196,0.7177453838678328,0.6068415937803693,0.5584062196307095,0.6209782960803368,0.456728215095562,0.887739004952567,54.866937216785225
vggt_sparge_bf16_sparse60_cdf93_sparsity,0.0244902132257844,0.0171664844060752,10.405275022495603,0.908466472303207,0.908561062520246,0.875226433430515,0.8872743764172335,0.8807722708130872,0.8437006802721089,0.8212011661807578,0.8059008746355685,0.7471331389698735,0.7621379980563653,0.7526401036605117,0.6680401684483317,0.9958157610212052,21.489936817023487
vggt_sparge_bf16_sparse70_cdf40_sparsity,0.024511185573803,0.0162442669824503,9.816232926922746,0.8706809199870421,0.8798250728862974,0.8314272756721738,0.8114311629413667,0.8235672173631359,0.757310009718173,0.6057998056365402,0.6548338192419825,0.5162371234207969,0.4432782636864269,0.5328927761580823,0.3405636540330417,0.7713927873883927,68.66559634606043
vggt_sparge_bf16_sparse70_cdf70_sparsity,0.0239580085682813,0.0162551169225978,10.169929934210415,0.8911577583414317,0.8965481049562682,0.8553663751214772,0.8531856171039844,0.8567489471979267,0.8050508584386136,0.7256520894071914,0.742172983479106,0.6441205053449952,0.6124651765468091,0.6566375121477163,0.5114609653385164,0.8666586187453498,49.81999153064356
vggt_sparge_bf16_sparse80_cdf40_sparsity,0.024578011532285,0.0168423181852927,9.63754946931093,0.8675192743764172,0.8732089407191448,0.8257285390346616,0.8031797862001945,0.8119287333981211,0.7450962099125366,0.5956384839650146,0.6353430515063166,0.5002682215743441,0.4349724651765468,0.5087139617751862,0.3244574020084224,0.7266634812127976,74.14265349507332
vggt_sparge_bf16_sparse80_cdf50_sparsity,0.0239992698026107,0.0160185579151185,9.448230231185557,0.8753793326854551,0.880261742792355,0.8347172011661806,0.81844120505345,0.8245312601230967,0.7622338840298025,0.6309271137026238,0.6637745383867832,0.5389310009718173,0.4773436993845156,0.5473145448655653,0.3699902818270166,0.7524327392578125,67.75863841176033


==> fig/rawdata/tum/sparse_tum_ma.csv <==
method,ATE,RPE_trans,RPE_rot,RRA30,RTA30,AUC30,RRA15,RTA15,AUC15,RRA5,RTA5,AUC5,RRA3,RTA3,AUC3,time,sparsity
mapanything_ratio10_cdf0.97,0.02610761522555,0.0171281149666855,0.4185665401690256,0.9559956304619226,0.5723491468997085,0.5652923429047022,0.9119912609238452,0.395803162713275,0.3816895547232626,0.7548189762796504,0.1651685393258427,0.1328651685393258,0.6615064502704953,0.0950790678318768,0.0634103204327923,20.239778076171877,10.077341585274201
mapanything_ratio30_cdf0.97,0.0263874191783319,0.0172920246785323,0.4180549182465324,0.95688202247191,0.5720058260507699,0.5655669995838536,0.91376404494382,0.3935205992509363,0.3806429463171036,0.7580024968789013,0.1633021223470661,0.1326279650436954,0.6638472742405327,0.093248023304203,0.0626924677486475,16.715544311523438,22.513900566891735
mapanything_ratio50_cdf0.7,0.0273474487584264,0.0177380714889348,0.4193807566876556,0.9583437369954224,0.5636360799001247,0.5584051186017477,0.9166874739908448,0.3820786516853933,0.3716167290886391,0.7632147315855181,0.1536392009987515,0.1266541822721598,0.6680191427382439,0.0861943404078235,0.0583021223470661,22.057245849609373,49.347706004191664
mapanything_ratio50_cdf0.75,0.0272450284303115,0.0177252313111734,0.4190317597671255,0.9583010819808576,0.5651955888472743,0.5599240532667499,0.9166021639617148,0.3838535164377861,0.3733104452767373,0.7630524344569289,0.1547503121098627,0.1276217228464419,0.6677590511860175,0.0869850187265917,0.0589367457344985,22.11354541015625,48.34752582338798
mapanything_ratio50_cdf0.8,0.0271770783759413,0.0176884661660416,0.4196631520820691,0.958304203079484,0.5665636704119851,0.5612411568872243,0.916608406158968,0.3854910528506035,0.374846025801082,0.7630586766541823,0.1563233458177278,0.1289887640449438,0.6677278401997503,0.0883166874739908,0.0599042863087806,21.823901611328125,46.70622353045567
mapanything_ratio50_cdf0.85,0.0271106659669277,0.0177082322196589,0.4201831765714452,0.9583125260091552,0.5674063670411986,0.5619798168955473,0.9166250520183103,0.3866541822721598,0.3758010819808573,0.7632147315855181,0.1575343320848938,0.129856429463171,0.6679567207657096,0.0889409071993341,0.0602372034956304,22.29243969726563,44.23079249282084
mapanything_ratio50_cdf0.9,0.0270636796776749,0.0176888605799469,0.4195444803624994,0.9582469829379942,0.5681346233874324,0.5626633374947981,0.9164939658759884,0.3875738660008323,0.3766312942155638,0.7630461922596753,0.1579588014981273,0.1302996254681648,0.6677486475239284,0.0896587598834789,0.0610070744902205,22.29587060546875,40.46366488696666
mapanything_ratio50_cdf0.97,0.0268376426089678,0.0175463623664316,0.4193671377424717,0.9573096129837704,0.57048481065335,0.564395547232626,0.9146192259675404,0.3912193091968373,0.3790407823553891,0.7597315855181024,0.1610861423220974,0.1315106117353308,0.6653662089055347,0.0924157303370786,0.0625468164794007,22.70281420898437,30.52183622928377
mapanything_ratio60_cdf0.4,0.0280422427269586,0.0179308417699783,0.4212138363105239,0.959449646275489,0.5584436121514772,0.5539585934248855,0.918899292550978,0.3744756554307116,0.3655056179775281,0.7680212234706617,0.1467478152309613,0.1226217228464419,0.6720349563046192,0.0810445276737411,0.0555451518934665,21.654444580078128,60.6039756247967
mapanything_ratio60_cdf0.6,0.0280283900918219,0.0179328689963771,0.4215392144005232,0.9594423637120264,0.5588472742405327,0.5543352059925094,0.9188847274240532,0.3749105285060342,0.3658863920099875,0.7678651685393258,0.1473845193508114,0.1230774032459425,0.6717228464419476,0.081595921764461,0.0558780690803162,21.901062744140624,59.944407011394276
mapanything_ratio70_cdf0.4,0.029006635112582,0.0180510022271102,0.4236784520557097,0.9610923845193508,0.5519111527257595,0.5480982105701206,0.9221847690387016,0.3660882230545151,0.3584623387432376,0.7757740324594258,0.1392259675405742,0.1179525593008739,0.6802434456928839,0.0766749895963379,0.0532771535580524,21.18806787109375,70.41839183144688
mapanything_ratio70_cdf0.7,0.028573876874832,0.0179074604493542,0.4234215158231613,0.9611537661256762,0.5569850187265917,0.5529972950478569,0.9223075322513524,0.3722555139409073,0.3642800665834373,0.7759675405742821,0.1444257178526841,0.1222409488139825,0.6801290054099042,0.080274656679151,0.055649188514357,21.63398876953125,63.91814695761916
mapanything_ratio80_cdf0.4,0.032122642140642,0.0183180319057282,0.4239913016213078,0.9638722430295464,0.5373605909280066,0.5346608406158968,0.9277444860590928,0.3503100291302538,0.3449105285060341,0.7900936329588015,0.1298751560549313,0.114063670411985,0.6966604244694133,0.0719413233458177,0.0520599250936329,15.29893115234375,79.3922438248089
mapanything_ratio80_cdf0.5,0.0318995503700969,0.0181428987507122,0.4238828885718802,0.963832709113608,0.5386849771119434,0.5359217644610903,0.9276654182272158,0.3518976279650436,0.3463712026633374,0.7898564294631709,0.1311423220973782,0.1150062421972534,0.6961922596754057,0.0728672492717436,0.0526113191843528,21.385930908203125,77.15377453308814


==> fig/rawdata/tum/sparse_tum_pi3.csv <==
method,AUC30,ATE,RPEtrans,RPErot,sparsity,sparsity_log,sparsity_no_hilbert,type
free_pi3_ratio10_cdf0.97_avgpool,0.7086860174781524,0.014,0.00881,0.3488,8.65,8.63,7.91,pi3
free_pi3_ratio30_cdf0.97_avgpool,0.7060538909696212,0.01394,0.00895,0.34998,13.51,13.37,11.68,pi3
free_pi3_ratio50_cdf0.97_avgpool,0.7067218060757388,0.01378,0.00895,0.35045,16.04,15.73,13.57,pi3
free_pi3_ratio40_cdf0.95_avgpool,0.7042114024136495,0.01404,0.00911,0.35119,19.13,19.0,16.69,pi3
free_pi3_ratio60_cdf0.93_avgpool,0.6999885559717021,0.01406,0.00933,0.35251,25.5,25.32,22.15,pi3
free_pi3_ratio50_cdf0.9_avgpool,0.6899490220557638,0.01456,0.00966,0.35446,29.03,28.98,25.83,pi3
free_pi3_ratio50_cdf0.88_avgpool,0.6828516437786104,0.0149,0.00988,0.35505,31.83,31.84,28.55,pi3
free_pi3_ratio50_cdf0.85_avgpool,0.6719860590928006,0.01544,0.01024,0.35718,35.57,35.63,32.27,pi3
free_pi3_ratio50_cdf0.8_avgpool,0.6573533083645443,0.01621,0.01075,0.35974,40.75,40.84,37.68,pi3
free_pi3_ratio50_cdf0.75_avgpool,0.6480576362879734,0.01659,0.01096,0.36129,44.68,44.71,42.22,pi3
free_pi3_ratio50_cdf0.7_avgpool,0.6412193091968371,0.01687,0.01121,0.36299,47.35,47.28,45.78,pi3
free_pi3_ratio70_cdf0.7_avgpool,0.6028381190178942,0.01888,0.0123,0.37104,55.12,55.44,51.22,pi3
free_pi3_ratio60_cdf0.6_avgpool,0.5985070744902206,0.01929,0.01248,0.37323,57.65,57.82,56.18,pi3
free_pi3_ratio60_cdf0.4_avgpool,0.5931221389929257,0.01981,0.01266,0.37542,59.95,60.08,59.95,pi3
free_pi3_ratio80_cdf0.5_avgpool,0.540451518934665,0.02154,0.01354,0.38667,72.19,72.46,69.21,pi3
free_pi3_ratio80_cdf0.4_avgpool,0.5207251352476071,0.02333,0.0141,0.40144,77.03,77.1,75.38,pi3

==> fig/rawdata/tum/sparse_tum_vggt.csv <==
method,AUC30,ATE,RPEtrans,RPErot,sparsity_real,sparsity,sparsity_no_hilbert,type
free_vggt_ratio10_cdf0.97_avgpool,0.7414284228048273,0.01196,0.01007,0.35192,0.0,7.56,0.0,free_vggt
free_vggt_ratio30_cdf0.97_avgpool,0.7368206408655847,0.01208,0.01015,0.35236,0.0,11.49,0.0,free_vggt
free_vggt_ratio50_cdf0.97_avgpool,0.7363410320432792,0.01208,0.01017,0.35272,0.0,13.69,0.0,free_vggt
free_vggt_ratio40_cdf0.95_avgpool,0.7287161880982107,0.01231,0.01028,0.35361,0.0,16.39,0.0,free_vggt
free_vggt_ratio60_cdf0.93_avgpool,0.7171213066999584,0.0126,0.0105,0.35565,0.0,22.17,0.0,free_vggt
free_vggt_ratio50_cdf0.9_avgpool,0.7071618809821059,0.01298,0.01072,0.35753,0.0,25.37,0.0,free_vggt
free_vggt_ratio50_cdf0.88_avgpool,0.6989429879317522,0.01324,0.01088,0.35902,0.0,28.01,0.0,free_vggt
free_vggt_ratio50_cdf0.85_avgpool,0.6861579275905121,0.01368,0.0111,0.36112,0.0,31.6,0.0,free_vggt
free_vggt_ratio50_cdf0.8_avgpool,0.6683770287141073,0.01449,0.01163,0.3659,0.0,36.84,0.0,free_vggt
free_vggt_ratio50_cdf0.75_avgpool,0.6528422804827301,0.01518,0.01222,0.3704,0.0,41.27,0.0,free_vggt
free_vggt_ratio50_cdf0.7_avgpool,0.6387775697045358,0.01586,0.01276,0.37595,0.0,44.81,0.0,free_vggt
free_vggt_ratio70_cdf0.7_avgpool,0.6212661256762381,0.01658,0.01297,0.37869,0.0,50.67,0.0,free_vggt
free_vggt_ratio60_cdf0.6_avgpool,0.6043393674573451,0.01798,0.01411,0.39008,0.0,55.4,0.0,free_vggt
free_vggt_ratio60_cdf0.4_avgpool,0.5807147315855181,0.02008,0.01526,0.41439,0.0,60.08,0.0,free_vggt
free_vggt_ratio80_cdf0.5_avgpool,0.585660632542655,0.01995,0.01487,0.40964,0.0,68.65,0.0,free_vggt
free_vggt_ratio80_cdf0.4_avgpool,0.5453849354972949,0.02372,0.01617,0.45293,0.0,74.74,0.0,free_vggt
